Updated forecast for TRAPPIST-1 times of transit for all seven exoplanets incorporating JWST data

The TRAPPIST-1 system has been extensively observed with JWST in the near-infrared with the goal of measuring atmospheric transit transmission spectra of these temperate, Earth-sized exoplanets. A byproduct of these observations has been much more precise times of transit compared with prior available data from Spitzer, HST, or ground-based telescopes. In this note we use 23 new timing measurements of all seven planets in the near-infrared from five JWST observing programs to better forecast and constrain the future times of transit in this system. In particular, we note that the transit times of TRAPPIST-1h have drifted significantly from a prior published analysis by up to tens of minutes. Our newer forecast has a higher precision, with median statistical uncertainties ranging from 7-105 seconds during JWST Cycles 4 and 5. Our expectation is that this forecast will help to improve planning of future observations of the TRAPPIST-1 planets, whereas we postpone a full dynamical analysis to future work.

==> T1_forecast_JWST_chi_19Aug2024.csv <==
1.0,1.0,7259.061227615039,7259.065897740425,-0.0046480697182604835,0.00022006237528447896
1.0,2.0,7260.572631547873,7260.5767714678,-0.004107723139116892,0.00023530903698570045
1.0,3.0,7262.083427181226,7262.087645195175,-0.0041875638567496765,0.00023088070906896637
1.0,4.0,7263.5940839937075,7263.598518922551,-0.004406811879762884,0.00022235231479751495
1.0,5.0,7265.104970177375,7265.109392649927,-0.0044003399834373624,0.00021950372336194653
1.0,6.0,7266.615847906644,7266.620266377302,-0.004399355428654772,0.00021908132817572375
1.0,7.0,7268.126712926893,7268.131140104678,-0.0044111846043257685,0.00021906788187746828
1.0,8.0,7269.6373307392605,7269.642013832053,-0.004664601912532262,0.00021517254818513798
1.0,9.0,7271.148096611965,7271.152887559429,-0.004767458285474646,0.0002149202632597381
1.0,10.0,7272.659510540436,7272.6637612868035,-0.004217986538543883,0.00022885562600220876
1.0,11.0,7274.170318098752,7274.174635014179,-0.0042866172505640066,0.0002244032693696356
1.0,12.0,7275.680967514398,7275.685508741554,-0.004514409159348531,0.00021543248376736625
1.0,13.0,7277.191797892819,7277.19638246893,-0.004562975665567848,0.00021213373023608892
1.0,14.0,7278.702672700264,7278.707256196305,-0.004564088869518201,0.0002121484133944302
1.0,15.0,7280.2135937277835,7280.218129923681,-0.004518649906763983,0.00021431567250956683
1.0,16.0,7281.724221647363,7281.729003651056,-0.004761861965420167,0.00021061286904530436
1.0,17.0,7283.234972573943,7283.239877378432,-0.0048796583781935965,0.00020994768629456457
1.0,18.0,7284.7463864725105,7284.750751105807,-0.004331741009647061,0.0002222418543084013
1.0,19.0,7286.257209077387,7286.261624833182,-0.004385938447203586,0.00021778652302734214
1.0,20.0,7287.767851564744,7287.772498560558,-0.004621547510502921,0.00020853579567017402
1.0,21.0,7289.278632889263,7289.283372287933,-0.004718444352413087,0.00020490891785601855
1.0,22.0,7290.789506778692,7290.794246015309,-0.004719523153582372,0.0002053135110358887
1.0,23.0,7292.300479914774,7292.305119742684,-0.004620337949369002,0.00020976497542298406
1.0,24.0,7293.81111616754,7293.81599347006,-0.004855471539109146,0.0002062209819934719
1.0,25.0,7295.321856480583,7295.326867197435,-0.00498396410145574,0.00020507122491496708
1.0,26.0,7296.833261976748,7296.8377409248105,-0.004446023045510117,0.00021553702302753506
1.0,27.0,7298.344100355074,7298.3486146521855,-0.004485237109811635,0.00021113038212948189
1.0,28.0,7299.854741152507,7299.859488379561,-0.004723311138732811,0.00020172147861684028
1.0,29.0,7301.365474052013,7301.370362106936,-0.004867555336339535,0.0001979174623846848
1.0,30.0,7302.876342030928,7302.881235834312,-0.004873817096893163,0.00019868002461193623
1.0,31.0,7304.387372321477,7304.392109561687,-0.004715743625965274,0.00020537455992051227
1.0,32.0,7305.898018306534,7305.902983289063,-0.004941209807917346,0.00020198374321394352
1.0,33.0,7307.408749279241,7307.413857016438,-0.005079428670121899,0.00020030827155198975
1.0,34.0,7308.920142356261,7308.924730743814,-0.004555694792799159,0.00020878867541107213
1.0,35.0,7310.430990500015,7310.435604471189,-0.004585602388935683,0.00020453751316795786
1.0,36.0,7311.941626109758,7311.946478198564,-0.004829746966692028,0.00019512255325581892
1.0,37.0,7313.452321177257,7313.45735192594,-0.005010777331094118,0.00019120416924252046
1.0,38.0,7314.963183279227,7314.968225653315,-0.005021913361993313,0.00019229738767777795
1.0,39.0,7316.474271428735,7316.479099380691,-0.00480435740686147,0.000201144627882739
1.0,40.0,7317.984932775606,7317.989973108066,-0.005014668160796987,0.00019783036327602723
1.0,41.0,7319.49565115515,7319.500846835442,-0.005165704106843805,0.00019563187625990902
1.0,42.0,7321.00701825835,7321.011720562817,-0.004670004748589918,0.00020209166829368482
1.0,43.0,7322.517878140681,7322.5225942901925,-0.004688678429616289,0.0001980144861917447
1.0,44.0,7324.028512270456,7324.033468017567,-0.004934767875994339,0.00018876725296981863
1.0,45.0,7325.539176892677,7325.544341744943,-0.005145328811266836,0.00018482921556220723
1.0,46.0,7327.050036719093,7327.055215472318,-0.005157879092550388,0.00018616186915454026
1.0,47.0,7328.561178449891,7328.566089199694,-0.004884873832807557,0.0001969912893882881
1.0,48.0,7330.071849722598,7330.076962927069,-0.005085659963327771,0.00019372292499712673
1.0,49.0,7331.582558662356,7331.587836654445,-0.005246643159523501,0.00019091143551326243
1.0,50.0,7333.093893922739,7333.098710381821,-0.004784560906941238,0.00019542230181945102
1.0,51.0,7334.604763763838,7334.609584109196,-0.004793738660751501,0.00019159811064730248
1.0,52.0,7336.115404109993,7336.120457836571,-0.005034070437645255,0.0001826467994949569
1.0,53.0,7337.6260441571685,7337.631331563946,-0.005268080847969259,0.00017879219811679252
1.0,54.0,7339.136894218547,7339.142205291322,-0.005289665823880796,0.00018032647898991787
1.0,55.0,7340.648089246344,7340.653079018697,-0.0049618423572326265,0.00019281437590451788
1.0,56.0,7342.158773779724,7342.163952746073,-0.005149576271222145,0.00018955485137647305
1.0,57.0,7343.669473050386,7343.674826473448,-0.005320848240344844,0.000186119489203659
1.0,58.0,7345.180773657724,7345.185700200824,-0.0048952723900583806,0.00018876775766233812
1.0,59.0,7346.691650959604,7346.696573928199,-0.004897065505844012,0.00018526949044528798
1.0,60.0,7348.202293889306,7348.2074476555745,-0.005135116164680653,0.0001768105417448346
1.0,61.0,7349.7129178223,7349.718321382949,-0.005384475054384552,0.00017308040717820618
1.0,62.0,7351.223760540731,7351.229195110325,-0.005412523434500827,0.0001747470768827283
1.0,63.0,7352.735004810393,7352.7400688377,-0.005034118888005423,0.00018855996910747093
1.0,64.0,7354.245707600693,7354.250942565076,-0.0052040911277373425,0.0001852048603683994
1.0,65.0,7355.756398063525,7355.761816292452,-0.005384653179334009,0.00018113385147960277
1.0,66.0,7357.267650467587,7357.272690019827,-0.005008904816065751,0.00018215134979724523
1.0,67.0,7358.778534086287,7358.783563747203,-0.005004611521002289,0.0001789858375120027
1.0,68.0,7360.289188170328,7360.2944374745775,-0.005231428933186066,0.0001712000689776473
1.0,69.0,7361.7998014183295,7361.805311201953,-0.005490752141724897,0.00016767478266603477
1.0,70.0,7363.310639875142,7363.316184929328,-0.005522523216612285,0.00016936109988782762
1.0,71.0,7364.821930010199,7364.827058656704,-0.005097003482063656,0.00018406329018145145
1.0,72.0,7366.332644363448,7366.337932384079,-0.005255881714987254,0.00018060995457680793
1.0,73.0,7367.843325941687,7367.848806111455,-0.005446193312337755,0.00017582413785128943
1.0,74.0,7369.354528249271,7369.35967983883,-0.005121741956401138,0.00017546186972947455
1.0,75.0,7370.86541568081,7370.870553566206,-0.0051136018039983355,0.0001727093557596321
1.0,76.0,7372.37609022225,7372.381427293581,-0.005319927276687508,0.00016578238671313862
1.0,77.0,7373.88670025415,7373.892301020956,-0.005581708412478292,0.00016249190104959045
1.0,78.0,7375.397526972143,7375.403174748331,-0.005624657824412793,0.00016415946108347122
1.0,79.0,7376.908856240667,7376.914048475707,-0.005159406679709377,0.00017923242228505825
1.0,80.0,7378.419586795603,7378.424922203083,-0.005302507397715317,0.00017562252009333703
1.0,81.0,7379.930259496543,7379.935795930458,-0.005502468292235108,0.00017017171711270921
1.0,82.0,7381.441409964114,7381.446669657834,-0.005230980559559839,0.00016868864784385103
1.0,83.0,7382.952302276746,7382.957543385209,-0.005217670048295986,0.00016637537767960595
1.0,84.0,7384.4629967475885,7384.468417112585,-0.005403626547149543,0.00016056922025989444
1.0,85.0,7385.973605238108,7385.9792908399595,-0.0056666075299176555,0.0001575064325596678
1.0,86.0,7387.4844239387885,7387.490164567335,-0.005717094838843195,0.00015904628940241358
1.0,87.0,7388.995786128729,7389.00103829471,-0.005218524668833879,0.0001740307940237644
1.0,88.0,7390.506535508844,7390.511912022086,-0.0053435155838883475,0.0001702100378005673
1.0,89.0,7392.01720359686,7392.022785749461,-0.005548866812063125,0.00016410128671704344
1.0,90.0,7393.528293197426,7393.533659476837,-0.005338797736442302,0.0001618596935890685
1.0,91.0,7395.039185323367,7395.044533204212,-0.0053255234489029135,0.00015999935663228896
1.0,92.0,7396.5499109091,7396.555406931588,-0.005479708324770627,0.00015550580271069653
1.0,93.0,7398.060521339025,7398.066280658963,-0.005740306940765549,0.0001526826796204454
1.0,94.0,7399.5713331321895,7399.577154386338,-0.005797579401018993,0.00015399187333296554
1.0,95.0,7401.082725539018,7401.088028113713,-0.005268808631342381,0.000168363132524208
1.0,96.0,7402.593488528744,7402.598901841089,-0.005380686825276371,0.00016440677843230684
1.0,97.0,7404.1041481202465,7404.109775568465,-0.005595601835779007,0.00015768385520274322
1.0,98.0,7405.615178864228,7405.62064929584,-0.005444647297736083,0.00015493710175165903
1.0,99.0,7407.126069673392,7407.131523023216,-0.005432157588955988,0.00015358110670662015
1.0,100.0,7408.63683400418,7408.642396750591,-0.0055468919762518,0.00015059408079523738
1.0,101.0,7410.147453605784,7410.1532704779665,-0.005798031387314495,0.00014795189241525926
1.0,102.0,7411.658253609752,7411.6641442053415,-0.005866827020895471,0.00014900254354994138
1.0,103.0,7413.169663765021,7413.175017932717,-0.005320946348007283,0.00016231838477309343
1.0,104.0,7414.680444181136,7414.685891660092,-0.005416028993380451,0.0001582113803778672
1.0,105.0,7416.191097206627,7416.196765387468,-0.005638344207341106,0.000151033594677684
1.0,106.0,7417.70206923471,7417.707639114843,-0.005546180201321249,0.00014803476310277415
1.0,107.0,7419.212961870736,7419.218512842219,-0.0055313008751909365,0.00014714758917382415
1.0,108.0,7420.723766892693,7420.729386569594,-0.00560410308762016,0.00014584234081743873
1.0,109.0,7422.234391733415,7422.24026029697,-0.005849983465026298,0.00014335863426380896
1.0,110.0,7423.745182751998,7423.7511340243445,-0.005927787966129472,0.00014403884298257985
1.0,111.0,7425.256604605324,7425.26200775172,-0.005370987589031984,0.00015597745585787398
1.0,112.0,7426.767402270898,7426.772881479096,-0.005449566895549651,0.0001517997654964303
1.0,113.0,7428.27805441839,7428.283755206471,-0.005673739186875082,0.00014427270811908686
1.0,114.0,7429.788966572378,7429.794628933847,-0.005640942138569471,0.00014126269236201922
1.0,115.0,7431.2998531642115,7431.305502661222,-0.005631540558397319,0.00014084053396679926
1.0,116.0,7432.810706909064,7432.816376388598,-0.005654360637151967,0.00014124682426982913
1.0,117.0,7434.321341009328,7434.327250115973,-0.0058908234696275485,0.00013889701353726074
1.0,118.0,7435.83212230437,7435.8381238433485,-0.005978565021081295,0.00013916809380673281
1.0,119.0,7437.343552615438,7437.348997570723,-0.0054146166596922285,0.00014943020847573484
1.0,120.0,7438.854365530307,7438.859871298099,-0.005478393004892723,0.0001453237304044659
1.0,121.0,7440.36501057757,7440.370745025474,-0.005710668327338908,0.00013767111776225087
1.0,122.0,7441.875867236545,7441.88161875285,-0.005732859188015027,0.0001347275120919479
1.0,123.0,7443.38674910852,7443.392492480225,-0.005727282523650956,0.00013472725276452186
1.0,124.0,7444.897654971865,7444.903366207601,-0.0056965403222193345,0.0001368455724341894
1.0,125.0,7446.408304397943,7446.414239934976,-0.005917831532968876,0.00013455498468914836
1.0,126.0,7447.919075119802,7447.925113662352,-0.006016209413957085,0.00013441018327549584
1.0,127.0,7449.430498472375,7449.435987389727,-0.005460797714022192,0.00014290729587972586
1.0,128.0,7450.941327222412,7450.946861117102,-0.005509407066568883,0.00013893134248167655
1.0,129.0,7452.451969521643,7452.457734844478,-0.005745177155915826,0.00013137803586250066
1.0,130.0,7453.962773997871,7453.968608571853,-0.00581882835197689,0.0001285916632300007
1.0,131.0,7455.473654315408,7455.479482299229,-0.0058140778115785,0.00012890703117424604
1.0,132.0,7456.984615303588,7456.990356026604,-0.005726379315206032,0.00013262590186478626
1.0,133.0,7458.495273782943,7458.50122975398,-0.005938795737847613,0.000130405919313394
1.0,134.0,7460.006033746755,7460.012103481355,-0.006048372681732417,0.00012978049259102154
1.0,135.0,7461.517445372197,7461.5229772087305,-0.005506296730715121,0.0001365087876661607
1.0,136.0,7463.028288199777,7463.033850936105,-0.0055413483590029955,0.00013281984271562043
1.0,137.0,7464.538932791659,7464.544724663481,-0.00577575077213055,0.00012555107992705874
1.0,138.0,7466.049692026437,7466.055598390856,-0.005893622385826802,0.00012293797850936085
1.0,139.0,7467.560562806879,7467.566472118232,-0.005897507999890195,0.00012350988115138352
1.0,140.0,7469.071580085198,7469.077345845607,-0.0057518917558638805,0.0001286089544935784
1.0,141.0,7470.582252528522,7470.588219572983,-0.005950487281779715,0.0001264180172908786
1.0,142.0,7472.093000776148,7472.099093300359,-0.006072185128971341,0.00012534347653430898
1.0,143.0,7473.604395969869,7473.609967027734,-0.005548519616354497,0.00013037084862509846
1.0,144.0,7475.115254153244,7475.120840755109,-0.005568507708204606,0.00012707029538899296
1.0,145.0,7476.625895574001,7476.631714482484,-0.005806728236535719,0.0001203328967179305
1.0,146.0,7478.1366137765535,7478.14258820986,-0.005964851340081623,0.00011785372259173716
1.0,147.0,7479.64747825451,7479.653461937235,-0.005974029423043703,0.0001185552761691954
1.0,148.0,7481.158551626055,7481.164335664611,-0.0057705070839233485,0.00012479443024658056
1.0,149.0,7482.6692414598665,7482.675209391986,-0.005952198385614338,0.00012258057289626662
1.0,150.0,7484.179980871022,7484.186083119362,-0.006083122672237096,0.00012105032177383143
1.0,151.0,7485.69134539588,7485.696956846737,-0.005591895960009197,0.000124615310300512
1.0,152.0,7487.202215056063,7487.207830574112,-0.005600868638794054,0.00012176902387969769
1.0,153.0,7488.712859525456,7488.718704301487,-0.005836527017322624,0.0001157068453397617
1.0,154.0,7490.223543374091,7490.229578028863,-0.006028025051165287,0.00011335041420079961
1.0,155.0,7491.734403170621,7491.740451756238,-0.006041123953849592,0.00011407137923907744
1.0,156.0,7493.245535315826,7493.251325483614,-0.005777043498483181,0.00012110851167687938
1.0,157.0,7494.756237136487,7494.762199210989,-0.005947062363617306,0.00011889851816364796
1.0,158.0,7496.266963865967,7496.273072938365,-0.006091372451237476,0.00011690944872836729
1.0,159.0,7497.778294236276,7497.783946665741,-0.005636002570611254,0.00011923658524243289
1.0,160.0,7499.289173975653,7499.2948203931155,-0.005635013148577173,0.00011692556788788449
1.0,161.0,7500.7998254425975,7500.805694120491,-0.0058642281628920045,0.00011166378113937033
1.0,162.0,7502.310486292417,7502.316567847866,-0.006077816615032816,0.00010939033050124945
1.0,163.0,7503.82133611763,7503.827441575242,-0.006099882350980579,0.00011005544052513016
1.0,164.0,7505.332520779621,7505.338315302617,-0.00578187369637817,0.00011756146453563504
1.0,165.0,7506.8432388695455,7506.849189029993,-0.005936087788512623,0.00011530019916191001
1.0,166.0,7508.353953621235,7508.360062757368,-0.0060929005117600354,0.00011291661223204727
1.0,167.0,7509.865244189637,7509.870936484744,-0.005679048002804166,0.000114287834834224
1.0,168.0,7511.3761371097235,7511.381810212119,-0.005664949256924956,0.00011250988556788202
1.0,169.0,7512.886794785312,7512.892683939494,-0.005888048662967549,0.00010813724410209734
1.0,170.0,7514.3974336897245,7514.403557666869,-0.006122931433253598,0.00010594617788821561
1.0,171.0,7515.908276714121,7515.914431394245,-0.006150972123464271,0.00010646342173614464
1.0,172.0,7517.419511889735,7517.42530512162,-0.00578101870263481,0.00011410108890003382
1.0,173.0,7518.93024661881,7518.936178848996,-0.00591927957941607,0.00011177845619897107
1.0,174.0,7520.440954255057,7520.447052576372,-0.006083915735359824,0.00010900616144170937
1.0,175.0,7521.9521959227,7521.957926303747,-0.005720135120498071,0.00010975023585621105
1.0,176.0,7523.463094443123,7523.468800031123,-0.0057005085083687845,0.0001085129681356684
1.0,177.0,7524.9737657511905,7524.9796737584975,-0.005910048339273999,0.00010505201446098076
1.0,178.0,7526.4843904695945,7526.490547485873,-0.006158307386328943,0.00010292838342731662
1.0,179.0,7527.995226495177,7528.001421213248,-0.006192708949242842,0.00010325543312381412
1.0,180.0,7529.506512823722,7529.512294940624,-0.0057706550625766795,0.00011065178962883614
1.0,181.0,7531.017261895819,7531.023168667999,-0.005895032675084622,0.00010830229455158711
1.0,182.0,7532.527956172129,7532.534042395375,-0.006073858559830114,0.0001052293831242916
1.0,183.0,7534.039146184184,7534.04491612275,-0.005762800214256458,0.00010560991832437067
1.0,184.0,7535.550050529117,7535.555789850126,-0.005737049391598248,0.000104875599019919
1.0,185.0,7537.060739918669,7537.066663577501,-0.005928428247045758,0.00010233048575347236
1.0,186.0,7538.5713603158965,7538.577537304876,-0.006180511866773486,0.00010027985537103682
1.0,187.0,7540.08218821404,7540.088411032251,-0.006222236262090064,0.00010038347778719286
1.0,188.0,7541.593514061783,7541.599284759627,-0.005760106403045029,0.0001072595551623687
1.0,189.0,7543.10427902235,7543.110158487003,-0.005869343592507903,0.00010487143011497977
1.0,190.0,7544.614963118351,7544.621032214378,-0.006058997057095894,0.00010161141429352149
1.0,191.0,7546.126097149167,7546.131905941754,-0.005804644028216899,0.000101895242378795
1.0,192.0,7547.637010119221,7547.642779669129,-0.005770092543230021,0.00010160166633412197
1.0,193.0,7549.1477232817,7549.1536533965045,-0.005937161022586679,9.990407518259398e-5
1.0,194.0,7550.658336246153,7550.664527123879,-0.006196249916456509,9.793860436547652e-5
1.0,195.0,7552.169156761071,7552.175400851255,-0.00624493338176535,9.781837556725884e-5
1.0,196.0,7553.680519331695,7553.68627457863,-0.00574573125805955,0.000103906404489105
1.0,197.0,7555.191298700681,7555.197148306006,-0.00584129474106021,0.00010155209372124008
1.0,198.0,7556.701977232572,7556.708022033381,-0.006037453966825979,9.821346388291127e-5
1.0,199.0,7558.213053579987,7558.218895760757,-0.005840950310357584,9.86001019634592e-5
1.0,200.0,7559.723966374361,7559.729769488132,-0.0058061970370317795,9.867552538429897e-5
1.0,201.0,7561.234709285929,7561.240643215508,-0.0059430244400004995,9.774319050821049e-5
1.0,202.0,7562.7453218462215,7562.7515169428825,-0.006202027150607137,9.584997458561053e-5
1.0,203.0,7564.256134113865,7564.262390670258,-0.006258561914819438,9.551963940052251e-5
1.0,204.0,7565.7675304239665,7565.773264397634,-0.005725972615891806,0.0001006208628085432
1.0,205.0,7567.2783254401475,7567.284138125009,-0.005806476476038824,9.837476204351929e-5
1.0,206.0,7568.788992390183,7568.795011852385,-0.006015032606114801,9.516044577743594e-5
1.0,207.0,7570.300008644713,7570.30588557976,-0.005878718202438904,9.576624549279934e-5
1.0,208.0,7571.810922964796,7571.816759307136,-0.005841830741303511,9.609542524821501e-5
1.0,209.0,7573.321700324467,7573.327633034511,-0.005943324999861943,9.576395226860506e-5
1.0,210.0,7574.832318415142,7574.8385067618865,-0.006196673485987958,9.397491828661147e-5
1.0,211.0,7576.343125019513,7576.349380489261,-0.006258494482892729,9.345780322376508e-5
1.0,212.0,7577.854541496197,7577.860254216637,-0.005706323909691946,9.750346692586515e-5
1.0,213.0,7579.365349573357,7579.371127944012,-0.005774617887368549,9.545086287811627e-5
1.0,214.0,7580.876009821719,7580.882001671388,-0.0059906102337095035,9.253657089396669e-5
1.0,215.0,7582.3869659158145,7582.392875398763,-0.005914049451689607,9.3389176562468e-5
1.0,216.0,7583.897882616177,7583.903749126139,-0.005874343924460845,9.387626792751697e-5
1.0,217.0,7585.4087031169665,7585.414622853514,-0.005931513880284456,9.394092327945018e-5
1.0,218.0,7586.919323052363,7586.92549658089,-0.006182766455651745,9.22493844881792e-5
1.0,219.0,7588.430120955307,7588.436370308265,-0.0062533046103681045,9.160712587457567e-5
1.0,220.0,7589.941553740145,7589.94724403564,-0.005685769746492042,9.459713246022992e-5
1.0,221.0,7591.452373587599,7591.458117763016,-0.005742891514046278,9.285049160744771e-5
1.0,222.0,7592.963029903703,7592.968991490391,-0.0059637682822994975,9.042130514788853e-5
1.0,223.0,7594.4739313400805,7594.479865217767,-0.005941195114985476,9.146616447497502e-5
1.0,224.0,7595.984843416615,7595.990738945142,-0.005905347569068908,9.196320081346407e-5
1.0,225.0,7597.495707804807,7597.501612672518,-0.005917453105837467,9.223390276263649e-5
1.0,226.0,7599.006335702983,7599.012486399893,-0.006160609452535937,9.065552463762678e-5
1.0,227.0,7600.51712503783,7600.5233601272685,-0.006239613962634394,8.992571902987326e-5
1.0,228.0,7602.028567156512,7602.034233854643,-0.005664236344273377,9.196576974042871e-5
1.0,229.0,7603.539402245053,7603.545107582019,-0.0057067084546247315,9.059849526169316e-5
1.0,230.0,7605.050051471424,7605.055981309394,-0.005935308082541724,8.879915279800003e-5
1.0,231.0,7606.560896501953,7606.56685503677,-0.005968463463830176,8.994319030433365e-5
1.0,232.0,7608.071805744418,7608.077728764145,-0.005934691872539588,9.034838666599153e-5
1.0,233.0,7609.58271801364,7609.588602491521,-0.005897272454831182,9.057766166664572e-5
1.0,234.0,7611.0933563212975,7611.099476218897,-0.006130137106936218,8.913979346446742e-5
1.0,235.0,7612.604141473567,7612.6103499462715,-0.006213448656296805,8.838097051162902e-5
1.0,236.0,7614.11558088975,7614.121223673647,-0.005642245380329314,8.962801220804106e-5
1.0,237.0,7615.6264248366615,7615.632097401022,-0.005676523739737149,8.870481519433575e-5
1.0,238.0,7617.137071595206,7617.142971128398,-0.005908274978253303,8.761857582655426e-5
1.0,239.0,7618.647866053115,7618.653844855773,-0.005990920674719291,8.870658847758226e-5
1.0,240.0,7620.158771212659,7620.164718583149,-0.005960553398267621,8.893901094014798e-5
1.0,241.0,7621.669738882039,7621.675592310524,-0.005866094483110373,8.89805490538087e-5
1.0,242.0,7623.1803865448555,7623.1864660379,-0.006089527010658458,8.766468369489396e-5
1.0,243.0,7624.691161290019,7624.697339765275,-0.006183604944681065,8.69279454552036e-5
1.0,244.0,7626.202592161305,7626.20821349265,-0.005622764763472787,8.757532416529205e-5
1.0,245.0,7627.713445368262,7627.719087220025,-0.005648080421224222,8.709063353993747e-5
1.0,246.0,7629.224090695017,7629.229960947401,-0.005881928653366231,8.67306668688287e-5
1.0,247.0,7630.734844674283,7630.740834674776,-0.006004105741283183,8.768887314835417e-5
1.0,248.0,7632.245742663927,7632.251708402152,-0.005979941600060101,8.76520242373076e-5
1.0,249.0,7633.7567609285725,7633.762582129528,-0.005833224659795633,8.740988657586583e-5
1.0,250.0,7635.267421589798,7635.273455856903,-0.00604387628737868,8.623726456709591e-5
1.0,251.0,7636.778188002594,7636.784329584279,-0.0061465078712785726,8.554125569336804e-5
1.0,252.0,7638.289601085804,7638.2952033116535,-0.0056053789177781255,8.575862183595354e-5
1.0,253.0,7639.800467106078,7639.806077039029,-0.00561828877272319,8.569113805585657e-5
1.0,254.0,7641.311112375284,7641.316950766404,-0.005852499149625601,8.596813893484029e-5
1.0,255.0,7642.821825369156,7642.82782449378,-0.006014723311125181,8.673174345152457e-5
1.0,256.0,7644.33271619043,7644.338698221155,-0.005996995303632957,8.646095551706178e-5
1.0,257.0,7645.8437881186,7645.849571948531,-0.005794706346307521,8.587692807828832e-5
1.0,258.0,7647.35446200769,7647.360445675906,-0.005992387410458377,8.482962635420698e-5
1.0,259.0,7648.865223966506,7648.871319403282,-0.006100053205500444,8.419261738776809e-5
1.0,260.0,7650.376611195874,7650.382193130657,-0.005586466932868461,8.410755950020074e-5
1.0,261.0,7651.887481958862,7651.893066858032,-0.005594865620594192,8.438187851750378e-5
1.0,262.0,7653.398129886951,7653.403940585407,-0.005826847815512792,8.521991099517089e-5
1.0,263.0,7654.908812160056,7654.914814312783,-0.006018712521154157,8.57642377132217e-5
1.0,264.0,7656.419693938069,7656.425688040159,-0.006009227906417891,8.52628436331318e-5
1.0,265.0,7657.93082308687,7657.936561767534,-0.005748153542128875,8.441309155617393e-5
1.0,266.0,7659.4415125015885,7659.44743549491,-0.0059304680660829945,8.345771010961175e-5
1.0,267.0,7660.952262927258,7660.958309222285,-0.006050260367771898,8.286222472960834e-5
1.0,268.0,7662.463616064141,7662.4691829496605,-0.005572624391845693,8.25862842541458e-5
1.0,269.0,7663.974493733665,7663.9800566770355,-0.005574056048772036,8.310239648784354e-5
1.0,270.0,7665.485146015624,7665.490930404411,-0.00580182872658952,8.433265035437687e-5
1.0,271.0,7666.995807679851,7667.001804131786,-0.006013597378171198,8.475185968771533e-5
1.0,272.0,7668.506681525344,7668.512677859162,-0.006011159392642185,8.407720944368608e-5
1.0,273.0,7670.017859898505,7670.023551586537,-0.00569931354897335,8.302136754068126e-5
1.0,274.0,7671.528564304561,7671.534425313913,-0.005867159214574258,8.212840414810724e-5
1.0,275.0,7673.039306766305,7673.045299041288,-0.005995495840238618,8.154555136838779e-5
1.0,276.0,7674.550617747706,7674.556172768664,-0.005561496036591507,8.11365848946712e-5
1.0,277.0,7676.061504107827,7676.0670464960385,-0.00555430684954672,8.182999387404551e-5
1.0,278.0,7677.572167399127,7677.577920223414,-0.005770966832130853,8.330423636869254e-5
1.0,279.0,7679.0828087909085,7679.08879395079,-0.006002247613139389,8.362786557419703e-5
1.0,280.0,7680.593671635094,7680.599667678165,-0.006010263207599564,8.290819060143737e-5
1.0,281.0,7682.1049005852465,7682.110541405541,-0.005646465350764629,8.171684676371972e-5
1.0,282.0,7683.615619971974,7683.621415132916,-0.005799702968033671,8.083437643896373e-5
1.0,283.0,7685.126356258102,7685.132288860292,-0.005935130461693916,8.02212514859768e-5
1.0,284.0,7686.637621959351,7686.643162587667,-0.005547586441593921,7.975283450094186e-5
1.0,285.0,7688.148510116993,7688.1540363150425,-0.005538316317085901,8.051098371906636e-5
1.0,286.0,7689.659185503122,7689.664910042417,-0.0057428584737522215,8.212881936187494e-5
1.0,287.0,7691.169816544192,7691.175783769793,-0.005983858059551039,8.245582737814967e-5
1.0,288.0,7692.68066790665,7692.686657497168,-0.006002640174301632,8.174797726452685e-5
1.0,289.0,7694.191945760011,7694.197531224544,-0.005589097881795624,8.048670859174091e-5
1.0,290.0,7695.702684573313,7695.708404951919,-0.005723369229713171,7.956471466344743e-5
1.0,291.0,7697.213409598062,7697.219278679295,-0.005870808561326157,7.889593493429342e-5
1.0,292.0,7698.724620510416,7698.73015240667,-0.005539143648888967,7.843460552024922e-5
1.0,293.0,7700.235513006109,7700.241026134046,-0.005525172357579322,7.921038324762777e-5
1.0,294.0,7701.74620598979,7701.751899861421,-0.005711642384483184,8.081584130205845e-5
1.0,295.0,7703.2568322577,7703.262773588796,-0.005957109268479144,8.123981005970847e-5
1.0,296.0,7704.767675932153,7704.773647316172,-0.0059830342273130555,8.06626740858145e-5
1.0,297.0,7706.2789943356975,7706.284521043547,-0.005528202000220972,7.931704956231289e-5
1.0,298.0,7707.789747676596,7707.795394770923,-0.005648665665773933,7.830559942472401e-5
1.0,299.0,7709.300464836295,7709.306268498298,-0.005804884321548798,7.755892911899289e-5
1.0,300.0,7710.8116176148,7710.817142225674,-0.005531812298784189,7.719054507132245e-5
1.0,301.0,7712.322513904119,7712.328015953049,-0.005513712064896481,7.794437578917958e-5
1.0,302.0,7713.833235149188,7713.8388896804245,-0.005671374447445032,7.94752340019092e-5
1.0,303.0,7715.34385728234,7715.349763407799,-0.005920532168204318,8.001186437843567e-5
1.0,304.0,7716.854687328852,7716.860637135175,-0.005959804612643893,7.964232046998508e-5
1.0,305.0,7718.3660442627515,7718.37151086255,-0.005466247050947004,7.815760851551248e-5
1.0,306.0,7719.87681346715,7719.882384589926,-0.005571331930070755,7.704411444003444e-5
1.0,307.0,7721.3875224781395,7721.393258317301,-0.005736748996980623,7.6228963052926e-5
1.0,308.0,7722.898618657833,7722.904132044677,-0.005520532494188046,7.605511654001354e-5
1.0,309.0,7724.409515205038,7724.415005772053,-0.005501464363078412,7.673063132645526e-5
1.0,310.0,7725.920264324619,7725.9258794994275,-0.005630615198469968,7.811283738902863e-5
1.0,311.0,7727.430888035356,7727.436753226803,-0.005878059816041059,7.882849746004676e-5
1.0,312.0,7728.941706456137,7728.947626954178,-0.005928521194505265,7.870877816654053e-5
1.0,313.0,7730.453095620686,7730.458500681554,-0.005402996670056837,7.700223486665254e-5
1.0,314.0,7731.9638851134705,7731.969374408929,-0.005488504830907459,7.576467871729973e-5
1.0,315.0,7733.474584824879,7733.480248136305,-0.005664034033941334,7.494412644736701e-5
1.0,316.0,7734.985616370915,7734.99112186368,-0.005512423107120412,7.502430374630225e-5
1.0,317.0,7736.4965139397455,7736.501995591056,-0.005491763763700419,7.563010057537272e-5
1.0,318.0,7738.0072992906,7738.012869318431,-0.005583600016677792,7.679623727512311e-5
1.0,319.0,7739.5179260171035,7739.523743045806,-0.005827987967620629,7.76903682054129e-5
1.0,320.0,7741.028736917187,7741.034616773181,-0.00588587511924743,7.787196848460154e-5
1.0,321.0,7742.540151428067,7742.545490500557,-0.005335435788424547,7.585222405893196e-5
1.0,322.0,7744.050953623615,7744.056364227932,-0.005408965217611694,7.45117155030783e-5
1.0,323.0,7745.5616452195145,7745.567237955308,-0.005593679812307073,7.372818569986608e-5
1.0,324.0,7747.072615318173,7747.078111682684,-0.0055029610637689075,7.412453823255971e-5
1.0,325.0,7748.583512095678,7748.588985410059,-0.005482385777895615,7.463735326935333e-5
1.0,326.0,7750.09434333513,7750.099859137435,-0.005527305384987358,7.55881981545876e-5
1.0,327.0,7751.6049757475075,7751.6107328648095,-0.005765857472965763,7.664905624689208e-5
1.0,328.0,7753.115772126588,7753.121606592185,-0.00583823750537249,7.71277910324474e-5
1.0,329.0,7754.627205057009,7754.63248031956,-0.005270464184548018,7.469204695164813e-5
1.0,330.0,7756.138022770851,7756.143354046936,-0.0053290081316959,7.328781074532625e-5
1.0,331.0,7757.648705553126,7757.654227774311,-0.0055234550587783815,7.262898605054143e-5
1.0,332.0,7759.15961928289,7759.165101501687,-0.005488548037249075,7.33575003834614e-5
1.0,333.0,7760.670515598673,7760.675975229062,-0.005467499506380591,7.377415309713375e-5
1.0,334.0,7762.18139011752,7762.186848956438,-0.005467834488797507,7.449722073430513e-5
1.0,335.0,7763.692029175873,7763.697722683813,-0.005699962662617963,7.570286801542333e-5
1.0,336.0,7765.202815020071,7765.208596411188,-0.005782825021583449,7.647179496761046e-5
1.0,337.0,7766.714257805745,7766.719470138563,-0.005206444308555547,7.357407636819429e-5
1.0,338.0,7768.22509341402,7768.230343865939,-0.005247849602426413,7.212090397701565e-5
1.0,339.0,7769.73577039468,7769.741217593315,-0.005448825258781653,7.166329302373293e-5
1.0,340.0,7771.246624318503,7771.25209132069,-0.005472825306924278,7.269592037433162e-5
1.0,341.0,7772.757517485847,7772.762965048065,-0.005454243436361139,7.30397262202781e-5
1.0,342.0,7774.268442974304,7774.273838775441,-0.005402079052259978,7.358271156539939e-5
1.0,343.0,7775.779089315768,7775.784712502817,-0.00562701758019557,7.488809344547969e-5
1.0,344.0,7777.28986712101,7777.2955862301915,-0.005718218954143595,7.589612873263767e-5
1.0,345.0,7778.801314750263,7778.806459957567,-0.005138415674650787,7.250899069927657e-5
1.0,346.0,7780.312160762407,7780.317333684942,-0.005169921161609636,7.106754745489246e-5
1.0,347.0,7781.822829780397,7781.828207412318,-0.005379778498422638,7.08289712444122e-5
1.0,348.0,7783.333632619356,7783.339081139693,-0.005453810723224706,7.21410668736737e-5
1.0,349.0,7784.8445215297115,7784.849954867069,-0.005438556150124896,7.242710641507214e-5
1.0,350.0,7786.355502827763,7786.360828594444,-0.005329190374482096,7.287344208097651e-5
1.0,351.0,7787.866161471387,7787.87170232182,-0.005541960567484239,7.42299242330829e-5
1.0,352.0,7789.376925808032,7789.3825760491945,-0.0056468098646291764,7.543402797016232e-5
1.0,353.0,7790.888366424694,7790.89344977657,-0.0050758724773913855,7.152141763822657e-5
1.0,354.0,7792.3992257986265,7792.404323503946,-0.0050944727960313685,7.01017091311624e-5
1.0,355.0,7793.909888052891,7793.915197231321,-0.005311640450827326,7.010855474546572e-5
1.0,356.0,7795.42064675623,7795.426070958696,-0.005428902932976598,7.166013636811137e-5
1.0,357.0,7796.931534496633,7796.936944686072,-0.005413916251995943,7.194078989305016e-5
1.0,358.0,7798.442567924673,7798.447818413448,-0.0052507417080960295,7.240096633760896e-5
1.0,359.0,7799.953235378466,7799.958692140823,-0.005455122491980546,7.371032645679379e-5
1.0,360.0,7801.463990419403,7801.4695658681985,-0.005569625642351639,7.500666487812255e-5
1.0,361.0,7802.975416193046,7802.980439595573,-0.005015195369082903,7.063165691203536e-5
1.0,362.0,7804.486288469119,7804.491313322949,-0.005021423721927931,6.924320919070115e-5
1.0,363.0,7805.996950008438,7806.002187050324,-0.00523978473211173,6.947592259790847e-5
1.0,364.0,7807.507667215891,7807.5130607777,-0.005397373685127604,7.1238415149548e-5
1.0,365.0,7809.018547645984,7809.023934505075,-0.005389013727494785,7.155968522788116e-5
1.0,366.0,7810.529637241758,7810.534808232451,-0.0051681629259974216,7.21315740996249e-5
1.0,367.0,7812.040315603346,7812.045681959826,-0.0053618370640151625,7.33460797797124e-5
1.0,368.0,7813.551061760681,7813.556555687202,-0.005485797453161467,7.461703759630886e-5
1.0,369.0,7815.062469039322,7815.067429414577,-0.004951633032078462,6.981597059158857e-5
1.0,370.0,7816.573349403145,7816.578303141952,-0.004949914894041285,6.850219384057055e-5
1.0,371.0,7818.084005740878,7818.089176869327,-0.0051739431935402536,6.890548834434976e-5
1.0,372.0,7819.594691781709,7819.600050596703,-0.005361771416346528,7.086111230993549e-5
1.0,373.0,7821.10556599919,7821.110924324079,-0.005358726472081798,7.128927680198788e-5
1.0,374.0,7822.616711138919,7822.621798051454,-0.005081014839788622,7.205242560902774e-5
1.0,375.0,7824.127406098958,7824.13267177883,-0.005258509497821251,7.305865082791975e-5
1.0,376.0,7825.6381415620335,7825.643545506205,-0.005393557529373538,7.425143175010556e-5
1.0,377.0,7827.149515870182,7827.1544192335805,-0.0048941287919888055,6.91049818595355e-5
1.0,378.0,7828.660405353506,7828.665292960955,-0.004883543381879463,6.78414020616194e-5
1.0,379.0,7830.171061546846,7830.176166688331,-0.005107760706437148,6.838387998697908e-5
1.0,380.0,7831.681723179223,7831.687040415706,-0.005319202808891532,7.051556386424913e-5
1.0,381.0,7833.192594993824,7833.197914143082,-0.005317934549339043,7.109944707470392e-5
1.0,382.0,7834.703792503423,7834.708787870457,-0.00498645933203079,7.209138307835141e-5
1.0,383.0,7836.214497709947,7836.219661597833,-0.005154213173341304,7.280934486238237e-5
1.0,384.0,7837.725224510245,7837.730535325208,-0.005298659690083696,7.374775135039584e-5
1.0,385.0,7839.236561087673,7839.241409052584,-0.004838318193606028,6.845678375630582e-5
1.0,386.0,7840.7474573436875,7840.7522827799585,-0.004821067927878175,6.727752196133589e-5
1.0,387.0,7842.2581213656385,7842.263156507334,-0.005037541604338003,6.790992273446254e-5
1.0,388.0,7843.768765572253,7843.77403023471,-0.005265498990638662,7.021134075199353e-5
1.0,389.0,7845.279627172155,7845.284903962085,-0.005273892017498838,7.098337664684184e-5
1.0,390.0,7846.790875228988,7846.795777689461,-0.004891008658660212,7.208879781177581e-5
1.0,391.0,7848.30159471223,7848.306651416836,-0.005044844844064755,7.248940240111254e-5
1.0,392.0,7849.812312282268,7849.817525144212,-0.005199260546191908,7.312981851968108e-5
1.0,393.0,7851.323608343997,7851.328398871587,-0.004780787128879638,6.785009444636223e-5
1.0,394.0,7852.834510403201,7852.839272598962,-0.004757504847475502,6.679979882599709e-5
1.0,395.0,7854.345178929789,7854.350146326337,-0.004969288648226211,6.748532864624566e-5
1.0,396.0,7855.8558119879035,7855.861020053713,-0.005207917021039066,6.99166213700758e-5
1.0,397.0,7857.366666598182,7857.371893781088,-0.005222702462901907,7.09034432344324e-5
1.0,398.0,7858.877960745773,7858.882767508464,-0.004793059833218649,7.200806731166275e-5
1.0,399.0,7860.388698759819,7860.393641235839,-0.004929024342004595,7.19935399649066e-5
1.0,400.0,7861.899409282424,7861.904514963215,-0.005091129915399506,7.233629562354892e-5
1.0,401.0,7863.410651927748,7863.41538869059,-0.00472700315219754,6.733656053447584e-5
1.0,402.0,7864.921557230106,7864.9262624179655,-0.004700426233057442,6.639932492573427e-5
1.0,403.0,7866.432239901024,7866.437136145341,-0.004897580248439226,6.710872559968306e-5
1.0,404.0,7867.94286644424,7867.948009872716,-0.005142228892850653,6.96405055637906e-5
1.0,405.0,7869.453716573655,7869.458883600092,-0.0051612733089996254,7.080743788663921e-5
1.0,406.0,7870.965054537759,7870.969757327467,-0.004687372564831094,7.170756651951162e-5
1.0,407.0,7872.475804542394,7872.480631054843,-0.004811861878465606,7.13481159278017e-5
1.0,408.0,7873.986506277406,7873.991504782218,-0.004983743816524111,7.13272368163637e-5
1.0,409.0,7875.497694761551,7875.502378509594,-0.004674327464385897,6.687121129856043e-5
1.0,410.0,7877.008601133581,7877.013252236969,-0.004646307915209036,6.609932341170661e-5
1.0,411.0,7878.5193066664,7878.524125964344,-0.0048201568064314415,6.677884027059065e-5
1.0,412.0,7880.029934448074,7880.034999691719,-0.005063126891741376,6.936861847075125e-5
1.0,413.0,7881.54077328401,7881.545873419095,-0.005093147249908725,7.071768652827477e-5
1.0,414.0,7883.052146597929,7883.05674714647,-0.004584098827763228,7.115408299420877e-5
1.0,415.0,7884.562913233298,7884.567620873846,-0.004692492033427698,7.046874855283378e-5
1.0,416.0,7886.0736065104675,7886.078494601221,-0.004873628963423471,7.023714781602945e-5
1.0,417.0,7887.584739174947,7887.589368328597,-0.004620474880766778,6.650675250459838e-5
1.0,418.0,7889.095648854569,7889.100242055973,-0.004588633903040318,6.589514076217003e-5
1.0,419.0,7890.606377528482,7890.6111157833475,-0.004738436089951392,6.650091778600026e-5
1.0,420.0,7892.117005934019,7892.121989510723,-0.0049807091663751635,6.908329314119113e-5
1.0,421.0,7893.627837181662,7893.632863238098,-0.005018174016527155,7.056576494424236e-5
1.0,422.0,7895.1392399635515,7895.143736965474,-0.004479988738921747,7.041559464287798e-5
1.0,423.0,7896.650024693032,7896.654610692849,-0.004571031656382729,6.945544468698817e-5
1.0,424.0,7898.16071440263,7898.165484420225,-0.004756584486017346,6.911856682382266e-5
1.0,425.0,7899.671784289974,7899.6763581476,-0.004566058817090379,6.63162458300251e-5
1.0,426.0,7901.182690995784,7901.187231874976,-0.004536779341265174,6.582520012530283e-5
1.0,427.0,7902.693453492575,7902.698105602351,-0.00465175773183546,6.62542409451143e-5
1.0,428.0,7904.204086120992,7904.208979329726,-0.004889594756036786,6.880048459851134e-5
1.0,429.0,7905.714910060979,7905.719853057101,-0.00493451160184577,7.03622985313735e-5
1.0,430.0,7907.226340006189,7907.230726784477,-0.004369934542637566,6.94792553400396e-5
1.0,431.0,7908.737138580197,7908.741600511852,-0.004447576427651256,6.844553327029907e-5
1.0,432.0,7910.247819428271,7910.252474239228,-0.004642997068117438,6.81530804772347e-5
1.0,433.0,7911.758829188868,7911.763347966604,-0.004512316189334342,6.629883097507096e-5
1.0,434.0,7913.2697327403275,7913.274221693979,-0.004485416962211275,6.59027560493448e-5
1.0,435.0,7914.780535385824,7914.7850954213545,-0.004559176837574341,6.604336572114157e-5
1.0,436.0,7916.291179383691,7916.2959691487295,-0.004785664168139192,6.849481001974556e-5
1.0,437.0,7917.801992478208,7917.806842876105,-0.004841390906108245,7.014918857068056e-5
1.0,438.0,7919.313435827727,7919.31771660348,-0.004264610347377129,6.853637236626634e-5
1.0,439.0,7920.824251110606,7920.828590330856,-0.004326151860936989,6.749345352397364e-5
1.0,440.0,7922.334925671262,7922.339464058231,-0.004528582164994077,6.747701768055359e-5
1.0,441.0,7923.845875915351,7923.850337785607,-0.004456973201513392,6.651334469934018e-5
1.0,442.0,7925.356779907989,7925.361211512982,-0.004428949264479343,6.612716452396769e-5
1.0,443.0,7926.867625579227,7926.872085240358,-0.004458153679820498,6.58715153807636e-5
1.0,444.0,7928.378275752952,7928.3829589677325,-0.004678638917084754,6.820119455450577e-5
1.0,445.0,7929.889079891606,7929.893832695108,-0.004743619036844393,6.988299217005162e-5
1.0,446.0,7931.400531144359,7931.404706422483,-0.004160163916480997,6.767878376368268e-5
1.0,447.0,7932.911362057011,7932.915580149859,-0.004206665307719959,6.67793220522781e-5
1.0,448.0,7934.42203576796,7934.426453877235,-0.004410826378375532,6.71534647481069e-5
1.0,449.0,7935.9329278940395,7935.93732760461,-0.004396446498844853,6.695247973296834e-5
1.0,450.0,7937.443824127248,7937.448201331986,-0.004375435175916209,6.650595352867491e-5
1.0,451.0,7938.9547192516675,7938.959075059361,-0.00435378737438441,6.572583200469794e-5
1.0,452.0,7940.465380084663,7940.4699487867365,-0.004563671162372884,6.792070792752152e-5
1.0,453.0,7941.976174108704,7941.980822514111,-0.004639142369569527,6.962467817574287e-5
1.0,454.0,7943.487629597412,7943.491696241487,-0.004053114603152608,6.69653415533157e-5
1.0,455.0,7944.998475374985,7945.002569968862,-0.00408503682558603,6.633948004281918e-5
1.0,456.0,7946.509141542922,7946.513443696238,-0.004297490353678768,6.723601761024905e-5
1.0,457.0,7948.019979720243,7948.024317423613,-0.004336332471780224,6.757890453999561e-5
1.0,458.0,7949.530870504975,7949.535191150989,-0.004319796371532902,6.700068390935149e-5
1.0,459.0,7951.041817656207,7951.046064878364,-0.004244568686090133,6.562839289312929e-5
1.0,460.0,7952.552494491251,7952.55693860574,-0.004438851656914267,6.764432697270617e-5
1.0,461.0,7954.0632789806405,7954.0678123331145,-0.00452412017318693,6.937870055681274e-5
1.0,462.0,7955.574723036455,7955.57868606049,-0.003951191037799617,6.65352760744734e-5
1.0,463.0,7957.085582691259,7957.089559787866,-0.003969726131231255,6.62058580929738e-5
1.0,464.0,7958.596246142893,7958.600433515241,-0.004185410193713324,6.765826167508e-5
1.0,465.0,7960.107034490261,7960.111307242617,-0.004273178528706012,6.834160213885936e-5
1.0,466.0,7961.617922761583,7961.622180969992,-0.004258430224695076,6.758349382066621e-5
1.0,467.0,7963.128925896042,7963.133054697368,-0.004125484304381644,6.557876521407743e-5
1.0,468.0,7964.639612373094,7964.643928424743,-0.004310446063527706,6.743150027164124e-5
1.0,469.0,7966.15038575176,7966.1548021521185,-0.0044074494522874375,6.914295867652638e-5
1.0,470.0,7967.6618139326665,7967.665675879493,-0.0038519966585681686,6.636304710562428e-5
1.0,471.0,7969.172685530009,7969.176549606869,-0.003858823812151968,6.637751796834763e-5
1.0,472.0,7970.683350495974,7970.687423334244,-0.00407365760815992,6.834375804606675e-5
1.0,473.0,7972.19409779385,7972.19829706162,-0.004201464471861982,6.917495711846116e-5
1.0,474.0,7973.704976314361,7973.709170788995,-0.00419554058180438,6.820540063611978e-5
1.0,475.0,7975.216034806164,7975.220044516371,-0.00400582839620256,6.559017128437725e-5
1.0,476.0,7976.726735902022,7976.730918243746,-0.004176528078914998,6.726059293525942e-5
1.0,477.0,7978.23749748276,7978.2417919711215,-0.004285834086203977,6.8970278365128e-5
1.0,478.0,7979.748904271089,7979.752665698497,-0.003753573651579245,6.645643204729791e-5
1.0,479.0,7981.259790015438,7981.263539425872,-0.003746332225318838,6.677077094027051e-5
1.0,480.0,7982.77045178162,7982.774413153248,-0.003964654575270288,6.915416025269514e-5
1.0,481.0,7984.281161235116,7984.285286880623,-0.004129594108576384,7.001449124117894e-5
1.0,482.0,7985.792033647639,7985.796160607999,-0.004128885187697051,6.883975522622938e-5
1.0,483.0,7987.3031473701585,7987.307034335374,-0.0038824291438004366,6.567801477233454e-5
1.0,484.0,7988.813865410219,7988.81790806275,-0.004036849224803518,6.714909621111783e-5
1.0,485.0,7990.324618991467,7990.328781790125,-0.004154727528089097,6.883855039507912e-5
1.0,486.0,7991.835991104086,7991.8396555175,-0.003658533531620378,6.680478539310246e-5
1.0,487.0,7993.346885616604,7993.350529244875,-0.0036427126714215774,6.737151851274556e-5
1.0,488.0,7994.857550433075,7994.861402972251,-0.003858182492990636,7.00332485614827e-5
1.0,489.0,7996.368229393358,7996.372276699626,-0.0040527336905142874,7.0807375301165e-5
1.0,490.0,7997.879096733865,7997.883150427002,-0.004056463223832907,6.946781159975096e-5
1.0,491.0,7999.390268897707,7999.394024154377,-0.0037503037995065824,6.582193869885532e-5
1.0,492.0,8000.900999348121,8000.904897881753,-0.0038927555810914782,6.713374641184342e-5
1.0,493.0,8002.411739885836,8002.415771609129,-0.004024487170681823,6.880000283144381e-5
1.0,494.0,8003.923073737739,8003.9266453365035,-0.0035678390472639876,6.737845286423799e-5
1.0,495.0,8005.433976090696,8005.437519063879,-0.0035439921928173135,6.811180745101882e-5
1.0,496.0,8006.944647226596,8006.948392791254,-0.003753338528667882,7.089793479375757e-5
1.0,497.0,8008.455307359153,8008.45926651863,-0.003966046264508805,7.154536324822273e-5
1.0,498.0,8009.966165756144,8009.970140246005,-0.00397786667656419,7.005603944626111e-5
1.0,499.0,8011.477388820555,8011.481013973381,-0.003619944526008112,6.604580902753487e-5
1.0,500.0,8012.988135290372,8012.991887700756,-0.0037470296372248413,6.719531349401116e-5
1.0,501.0,8014.4988641852315,8014.502761428132,-0.0038910043698479058,6.888884521106772e-5
1.0,502.0,8016.010153648367,8016.013635155507,-0.0034798816220700246,6.815641432786236e-5
1.0,503.0,8017.5210671983095,8017.524508882882,-0.003444699213446256,6.896269515142436e-5
1.0,504.0,8019.031745513519,8019.035382610257,-0.0036465924764570445,7.164426725310499e-5
1.0,505.0,8020.542386614571,8020.546256337633,-0.0038778617071102417,7.216344686541959e-5
1.0,506.0,8022.053238747314,8022.057130065008,-0.003895380881658639,7.061084030635698e-5
1.0,507.0,8023.564511237389,8023.568003792384,-0.0034872300227561936,6.633085388407853e-5
1.0,508.0,8025.075273193918,8025.07887751976,-0.003599599308586221,6.737287417716996e-5
1.0,509.0,8026.585995395584,8026.589751247135,-0.003751106058075493,6.912054422196566e-5
1.0,510.0,8028.097233152115,8028.10062497451,-0.0033922432139661396,6.9097337509202e-5
1.0,511.0,8029.60814956543,8029.6114987018855,-0.0033539824979698096,6.989280130705234e-5
1.0,512.0,8031.118841863152,8031.122372429261,-0.0035416564774095605,7.230571665644006e-5
1.0,513.0,8032.629471951428,8032.633246156636,-0.003783343209306622,7.266652542418967e-5
1.0,514.0,8034.140317191911,8034.144119884012,-0.0038073185799021303,7.111081890040094e-5
1.0,515.0,8035.6516394827195,8035.654993611387,-0.003349154573470514,6.66684851339505e-5
1.0,516.0,8037.1624158643635,8037.165867338763,-0.0034476449050089286,6.767414670682776e-5
1.0,517.0,8038.673124685168,8038.676741066138,-0.003613371978303803,6.956818358006762e-5
1.0,518.0,8040.184307509557,8040.187614793514,-0.003309917620754277,7.021424877254835e-5
1.0,519.0,8041.69522767668,8041.6984885208885,-0.003267367003104482,7.087109504264596e-5
1.0,520.0,8043.2059380962755,8043.209362248264,-0.003436442005408935,7.278854482918941e-5
1.0,521.0,8044.71656621294,8044.720235975639,-0.0036798694264916776,7.305544144325785e-5
1.0,522.0,8046.2274048512845,8046.231109703015,-0.0037099093483448087,7.153695138072445e-5
1.0,523.0,8047.738764865278,8047.741983430391,-0.003214112125419888,6.708872153668544e-5
1.0,524.0,8049.249555898893,8049.252857157766,-0.0032987755267868124,6.812380240677828e-5
1.0,525.0,8050.760255105763,8050.763730885141,-0.0034747847532798914,7.024292764548812e-5
1.0,526.0,8052.2713790381695,8052.274604612517,-0.0032302856880050967,7.141920613445455e-5
1.0,527.0,8053.782305354179,8053.7854783398925,-0.003181228488074339,7.187501768142723e-5
1.0,528.0,8055.293040967163,8055.296352067267,-0.0033242467623040284,7.30497257838097e-5
1.0,529.0,8056.803663664575,8056.807225794643,-0.0035728403892107963,7.323614661656172e-5
1.0,530.0,8058.314495238734,8058.318099522018,-0.003609810592024587,7.187222361580933e-5
1.0,531.0,8059.825890472775,8059.828973249394,-0.0030791195108577085,6.757055101562701e-5
1.0,532.0,8061.336694422092,8061.339846976769,-0.003151547043557912,6.8726363795481e-5
1.0,533.0,8062.847387961672,8062.850720704145,-0.0033341600800440574,7.115282168966593e-5
1.0,534.0,8064.358453192628,8064.36159443152,-0.003147996011534815,7.266829735808492e-5
1.0,535.0,8065.869377176377,8065.872468158896,-0.003100657267054885,7.280571491547237e-5
1.0,536.0,8067.380142517944,8067.3833418862705,-0.0032131501080812086,7.310699861099522e-5
1.0,537.0,8068.890766951488,8068.894215613646,-0.003459756346614995,7.325114764725795e-5
1.0,538.0,8070.401590662157,8070.405089341022,-0.0035044048058807675,7.208279444904428e-5
1.0,539.0,8071.913017137163,8071.915963068397,-0.0029434321993448975,6.81300477015384e-5
1.0,540.0,8073.423836199508,8073.426836795772,-0.0030013124073775543,6.945458354914447e-5
1.0,541.0,8074.934518515171,8074.937710523148,-0.003195844126025804,7.223700835977181e-5
1.0,542.0,8076.445522096816,8076.448584250524,-0.003070959471756396,7.391099143525953e-5
1.0,543.0,8077.9564458324685,8077.959457977899,-0.003023132267685469,7.365874209498601e-5
1.0,544.0,8079.46724564561,8079.4703317052745,-0.003099933928410792,7.288303301967604e-5
1.0,545.0,8080.977876692781,8080.981205432649,-0.0033400120386204435,7.307362682162481e-5
1.0,546.0,8082.4886959664145,8082.492079160025,-0.003389012353977705,7.217069029122043e-5
1.0,547.0,8084.0001405011735,8084.0029528874,-0.0028110172252127086,6.87373309709795e-5
1.0,548.0,8085.510970648871,8085.513826614776,-0.0028585579838136255,7.028337569683446e-5
1.0,549.0,8087.021646601863,8087.024700342151,-0.003060102488348093,7.342299964495109e-5
1.0,550.0,8088.5325896247505,8088.535574069527,-0.0029949509711286737,7.499305185827881e-5
1.0,551.0,8090.0435133014325,8090.046447796902,-0.002946614033817241,7.43430866605931e-5
1.0,552.0,8091.554356911298,8091.5573215242775,-0.0029782511289795366,7.242528466949778e-5
1.0,553.0,8093.064991668578,8093.068195251653,-0.003214524916757,7.26574089272087e-5
1.0,554.0,8094.575802158345,8094.579068979028,-0.0032725611207524707,7.21125235135794e-5
1.0,555.0,8096.087260510384,8096.089942706403,-0.002682108784256343,6.936701322525233e-5
1.0,556.0,8097.598100870692,8097.600816433779,-0.002719839382621103,7.110480097345958e-5
1.0,557.0,8099.108772271512,8099.111690161155,-0.0029267071890899388,7.457784707223533e-5
1.0,558.0,8100.61966152653,8100.62256388853,-0.0029144407485546253,7.589448797798376e-5
1.0,559.0,8102.130579373367,8102.133437615906,-0.002871049183681862,7.476946483519859e-5
1.0,560.0,8103.6414662126035,8103.644311343281,-0.0028581173583006603,7.176835026884181e-5
1.0,561.0,8105.1521103846435,8105.155185070656,-0.003085076347360882,7.211994869809701e-5
1.0,562.0,8106.6629127276165,8106.666058798031,-0.0031513565667182775,7.193900264404634e-5
1.0,563.0,8108.174376774692,8108.176932525407,-0.0025569125903075474,6.998565380469729e-5
1.0,564.0,8109.685231117766,8109.687806252782,-0.002581098765972456,7.187538056119718e-5
1.0,565.0,8111.195895911496,8111.198679980158,-0.0027949768025337107,7.554124585032502e-5
1.0,566.0,8112.706729378815,8112.709553707533,-0.002837660584873447,7.651605472526997e-5
1.0,567.0,8114.217642982403,8114.220427434909,-0.002797758893734681,7.499946160095385e-5
1.0,568.0,8115.7285776371455,8115.731301162285,-0.0027352953824220094,7.09857841660867e-5
1.0,569.0,8117.239232772962,8117.2421748896595,-0.002951560093606531,7.148974659219286e-5
1.0,570.0,8118.750031380007,8118.753048617034,-0.0030219652367122762,7.17175746687345e-5
1.0,571.0,8120.261490036118,8120.26392234441,-0.0024344538149989603,7.052967368476101e-5
1.0,572.0,8121.772351079502,8121.774796071786,-0.002452340816944343,7.250580692240612e-5
1.0,573.0,8123.283013120643,8123.285669799161,-0.002669465786652836,7.627276671799838e-5
1.0,574.0,8124.7937979164535,8124.796543526537,-0.002759700279398203,7.680994599658592e-5
1.0,575.0,8126.304705680278,8126.307417253912,-0.0027249268364357704,7.496167864975651e-5
1.0,576.0,8127.815695679783,8127.818290981288,-0.002605585542141853,7.023623807597705e-5
1.0,577.0,8129.326361937157,8129.329164708663,-0.0028108215709607975,7.086300407462934e-5
1.0,578.0,8130.8371498475535,8130.840038436038,-0.0028924547981432625,7.148400186785915e-5
1.0,579.0,8132.348596223479,8132.350912163413,-0.00231902414122942,7.102022468832436e-5
1.0,580.0,8133.859465084527,8133.861785890789,-0.002329127551433885,7.294539230241346e-5
1.0,581.0,8135.370124872998,8135.372659618164,-0.002548870249142965,7.664645816607768e-5
1.0,582.0,8136.880871272169,8136.88353334554,-0.0026766679497995938,7.684223350992622e-5
1.0,583.0,8138.391771684892,8138.394407072916,-0.0026483304926614437,7.471791407980382e-5
1.0,584.0,8139.902811821119,8139.905280800291,-0.002477330571764469,6.961484079219584e-5
1.0,585.0,8141.4134916944,8141.416154527666,-0.0026693842668237266,7.039299609889696e-5
1.0,586.0,8142.924271532187,8142.9270282550415,-0.002759512673037534,7.133960678299271e-5
1.0,587.0,8144.435695825872,8144.437901982417,-0.0022098375097812095,7.14272729187634e-5
1.0,588.0,8145.946575669866,8145.948775709792,-0.0022091259539820385,7.32396186008623e-5
1.0,589.0,8147.457235876144,8147.459649437168,-0.0024284930406111016,7.667812391884388e-5
1.0,590.0,8148.967943481236,8148.970523164543,-0.0025942582287825644,7.658620836576473e-5
1.0,591.0,8150.478835757915,8150.481396891919,-0.0025734582181939913,7.439232727492407e-5
1.0,592.0,8151.989929819157,8151.992270619294,-0.0023469388089552012,6.927183264441274e-5
1.0,593.0,8153.500623191279,8153.50314434667,-0.0025258772898268944,7.013993804155941e-5
1.0,594.0,8155.011398156844,8155.0140180740445,-0.0026216673825274484,7.134301479845166e-5
1.0,595.0,8156.5227934059785,8156.52489180142,-0.0021024093167625324,7.177687179286576e-5
1.0,596.0,8158.033676212936,8158.035765528795,-0.0020986430754419416,7.336067700015878e-5
1.0,597.0,8159.544338369146,8159.546639256171,-0.0023162421538245326,7.645647194183048e-5
1.0,598.0,8161.055018017074,8161.057512983547,-0.002509119746491706,7.617001601266462e-5
1.0,599.0,8162.565900582198,8162.568386710922,-0.002497325638273651,7.39970025402115e-5
1.0,600.0,8164.077051601399,8164.079260438297,-0.0022127087371472953,6.92868466144061e-5
1.0,601.0,8165.587761737671,8165.590134165673,-0.002375232465510635,7.017646575796911e-5
1.0,602.0,8167.098524923617,8167.1010078930485,-0.0024835132667249127,7.151672889964528e-5
1.0,603.0,8168.609881655726,8168.611881620423,-0.0020042088688114745,7.212825385399522e-5
1.0,604.0,8170.120770073787,8170.122755347799,-0.0019945291149952027,7.340603466744118e-5
1.0,605.0,8171.631436201274,8171.633629075174,-0.0022079795908211963,7.597968094071226e-5
1.0,606.0,8173.142097096961,8173.14450280255,-0.002419158674456412,7.567129282526818e-5
1.0,607.0,8174.652972288004,8174.655376529925,-0.002414059745319719,7.366438737105085e-5
1.0,608.0,8176.164172807856,8176.166250257301,-0.002078844796642443,6.96550946750163e-5
1.0,609.0,8177.674897660984,8177.677123984676,-0.002227336287660364,7.051047289377359e-5
1.0,610.0,8179.185652753655,8179.187997712052,-0.002344469319154996,7.187406270965822e-5
1.0,611.0,8180.696963317213,8180.6988714394265,-0.0019122513413094566,7.2472109309229e-5
1.0,612.0,8182.207858371083,8182.209745166802,-0.0018957444607394791,7.343354568112287e-5
1.0,613.0,8183.718536124403,8183.720618894177,-0.002097228911111415,7.540181264187235e-5
1.0,614.0,8185.229179071206,8185.231492621553,-0.002325811568539393,7.512430660406699e-5
1.0,615.0,8186.740042795064,8186.742366348928,-0.0023318370523384147,7.345088241483575e-5
1.0,616.0,8188.251294306413,8188.253240076304,-0.001944861212223259,7.034982461068484e-5
1.0,617.0,8189.762034146945,8189.76411380368,-0.0020788339305681802,7.109577132616564e-5
1.0,618.0,8191.272781992734,8191.274987531055,-0.0022042311334189435,7.238117440241282e-5
1.0,619.0,8192.784044173712,8192.78586125843,-0.0018210417356385733,7.286278997108232e-5
1.0,620.0,8194.294939914073,8194.296734985806,-0.0018032813076160892,7.344831689992387e-5
1.0,621.0,8195.805629273435,8195.807608713181,-0.0019928601215042363,7.47931882649212e-5
1.0,622.0,8197.316263723531,8197.318482440556,-0.0022296099339200737,7.466953012875512e-5
1.0,623.0,8198.827116284387,8198.829356167931,-0.0022462743102096283,7.33803984122518e-5
1.0,624.0,8200.338416290304,8200.340229895308,-0.0018105459020034687,7.129124837621655e-5
1.0,625.0,8201.849175857104,8201.851103622683,-0.0019253995560575277,7.186622562919157e-5
1.0,626.0,8203.359912315991,8203.361977350058,-0.002062970713723189,7.300175698874252e-5
1.0,627.0,8204.871115881393,8204.872851077433,-0.0017388824712725182,7.330189919396848e-5
1.0,628.0,8206.382014687157,8206.38372480481,-0.0017175188020246424,7.354788607999037e-5
1.0,629.0,8207.892721970522,8207.894598532184,-0.0018884146420532488,7.420171418716242e-5
1.0,630.0,8209.403352387922,8209.40547225956,-0.0021291104476404143,7.430802787514263e-5
1.0,631.0,8210.914197999338,8210.916345986934,-0.0021524522111349143,7.350041327334383e-5
1.0,632.0,8212.425539154498,8212.427219714311,-0.0016754130488152441,7.238306847928431e-5
1.0,633.0,8213.936312311975,8213.938093441686,-0.0017774347134036361,7.275849834337492e-5
1.0,634.0,8215.447040176705,8215.44896716906,-0.0019245860914907098,7.369005033618853e-5
1.0,635.0,8216.95818295016,8216.959840896438,-0.0016611647954505315,7.377257430415923e-5
1.0,636.0,8218.469083684506,8218.470714623812,-0.0016373100869486734,7.370868560496315e-5
1.0,637.0,8219.97981965667,8219.981588351187,-0.0017787646354463504,7.37424559208672e-5
1.0,638.0,8221.490447673128,8221.492462078562,-0.0020216264473447154,7.408758103234391e-5
1.0,639.0,8223.001279680182,8223.003335805939,-0.002058487983958912,7.379802570810691e-5
1.0,640.0,8224.512659110544,8224.514209533314,-0.0015436055899726853,7.353971877072923e-5
1.0,641.0,8226.023447740603,8226.025083260689,-0.0016306571834547867,7.37043447818646e-5
1.0,642.0,8227.534166124475,8227.535956988064,-0.0017882764486785163,7.441551757350203e-5
1.0,643.0,8229.04525016475,8229.04683071544,-0.0015833670207712203,7.429488161197664e-5
1.0,644.0,8230.556150670362,8230.557704442816,-0.001558856219048721,7.393711091341416e-5
1.0,645.0,8232.066914204963,8232.06857817019,-0.0016718425620183552,7.344098871791838e-5
1.0,646.0,8233.577544464453,8233.579451897567,-0.00191257781909826,7.407899407091973e-5
1.0,647.0,8235.088365665048,8235.090325624942,-0.0019600365529868213,7.42968099560491e-5
1.0,648.0,8236.599776400131,8236.601199352317,-0.0014145982571562854,7.472952237135103e-5
1.0,649.0,8238.110584450495,8238.112073079692,-0.0014829556577069525,7.466310655570289e-5
1.0,650.0,8239.621293440514,8239.622946807069,-0.0016507006403116975,7.51507409818909e-5
1.0,651.0,8241.132310991377,8241.133820534444,-0.0015117623796641055,7.483568731709045e-5
1.0,652.0,8242.643211167997,8242.644694261819,-0.0014869178717162868,7.427976926353221e-5
1.0,653.0,8244.154011249357,8244.155567989194,-0.0015620937310814043,7.338943859492756e-5
1.0,654.0,8245.664644843153,8245.66644171657,-0.0017996029739606456,7.429570146435198e-5
1.0,655.0,8247.175458944363,8247.177315443945,-0.0018543128747978699,7.500076248255868e-5
1.0,656.0,8248.686894984996,8248.68818917132,-0.0012844523544117692,7.590698440218507e-5
1.0,657.0,8250.197714446269,8250.199062898695,-0.0013420011263178822,7.563514503132802e-5
1.0,658.0,8251.70841400749,8251.709936626072,-0.0015201424452016,7.588383863615605e-5
1.0,659.0,8253.21936951784,8253.220810353447,-0.0014423620941670379,7.540578235167097e-5
1.0,660.0,8254.730267574096,8254.731684080822,-0.001418797263909255,7.470934978210487e-5
1.0,661.0,8256.241113179869,8256.242557808197,-0.0014473070320946135,7.366498805699326e-5
1.0,662.0,8257.751753935836,8257.753431535573,-0.0016776990116795787,7.480650452381979e-5
1.0,663.0,8259.26255399268,8259.264305262948,-0.0017465783330408158,7.593873058278404e-5
1.0,664.0,8260.774006757627,8260.775178990323,-0.0011614414214591307,7.707254323359818e-5
1.0,665.0,8262.284840751741,8262.2860527177,-0.0012049014480908227,7.659480041343091e-5
1.0,666.0,8263.79553030857,8263.796926445075,-0.0013937444157363643,7.660368995595001e-5
1.0,667.0,8265.306428935253,8265.30780017245,-0.0013720716171974345,7.601701536493369e-5
1.0,668.0,8266.817326441687,8266.818673899825,-0.0013481022807582121,7.52634506741174e-5
1.0,669.0,8268.328215145968,8268.329547627201,-0.0013320892144292884,7.432900104608501e-5
1.0,670.0,8269.838862655963,8269.840421354576,-0.001556127767344151,7.564823413442008e-5
1.0,671.0,8271.34965299004,8271.351295081951,-0.0016349061426126354,7.711207265156005e-5
1.0,672.0,8272.861113727666,8272.862168809326,-0.0010432231892991695,7.824876207324728e-5
1.0,673.0,8274.371963685306,8274.373042536703,-0.001071328216198708,7.75610840329767e-5
1.0,674.0,8275.882647231838,8275.883916264078,-0.0012667235581602654,7.73087524957032e-5
1.0,675.0,8277.39348675722,8277.394789991453,-0.0013030785314640525,7.666984696090089e-5
1.0,676.0,8278.904379874999,8278.90566371883,-0.001282820501955939,7.597424526621157e-5
1.0,677.0,8280.415319575945,8280.416537446205,-0.0012143393789756374,7.544147349289033e-5
1.0,678.0,8281.925974907423,8281.92741117358,-0.0014307703486338141,7.686156001879331e-5
1.0,679.0,8283.436757199164,8283.438284900954,-0.001518077432137943,7.851831641956292e-5
1.0,680.0,8284.948221238157,8284.949158628331,-0.0009246423542208504,7.94164809601231e-5
1.0,681.0,8286.45908023932,8286.460032355706,-0.0009439700668281148,7.855501969134004e-5
1.0,682.0,8287.969754312646,8287.970906083081,-0.0011495009866848704,7.80175831106114e-5
1.0,683.0,8289.480544006743,8289.481779810456,-0.0012346603057267203,7.740304263925632e-5
1.0,684.0,8290.991432300512,8290.992653537833,-0.001218314095012829,7.685219436713735e-5
1.0,685.0,8292.502427030473,8292.503527265208,-0.0010935206794329133,7.700132216491439e-5
1.0,686.0,8294.013095861306,8294.014400992583,-0.0012967825578016345,7.841689051453244e-5
1.0,687.0,8295.523865562127,8295.52527471996,-0.0013969964757052367,8.016026934974678e-5
1.0,688.0,8297.035319321654,8297.036148447334,-0.0008156325077379734,8.061127627218135e-5
1.0,689.0,8298.546190019912,8298.54702217471,-0.0008235469817918784,7.956749794174969e-5
1.0,690.0,8300.056856596357,8300.057895902084,-0.0010368254388595233,7.873901398209018e-5
1.0,691.0,8301.567603155807,8301.568769629459,-0.0011642769977697753,7.822595345424082e-5
1.0,692.0,8303.07849036833,8303.079643356836,-0.0011482543552574498,7.790480894997773e-5
1.0,693.0,8304.589537582675,8304.59051708421,-0.0009694826746908802,7.896495581569464e-5
1.0,694.0,8306.100215241124,8306.101390811586,-0.001164460122708988,8.026045455245468e-5
1.0,695.0,8307.61097607302,8307.612264538962,-0.001274115309570334,8.190373280829987e-5
1.0,696.0,8309.122412016564,8309.123138266337,-0.0007120356567611452,8.181290436658217e-5
1.0,697.0,8310.633293115367,8310.634011993712,-0.0007098195030721399,8.061829999432573e-5
1.0,698.0,8312.14395863705,8312.144885721087,-0.0009243983531632693,7.949556190783627e-5
1.0,699.0,8313.65466629219,8313.655759448464,-0.001089713947067139,7.91523471322726e-5
1.0,700.0,8315.165545463424,8315.166633175839,-0.0010811552806444524,7.912857598470163e-5
1.0,701.0,8316.67664872996,8316.677506903214,-0.0008451842302292789,8.118491572814141e-5
1.0,702.0,8318.187338086438,8318.188380630589,-0.0010287967245403706,8.229318650579642e-5
1.0,703.0,8319.698089792064,8319.699254357965,-0.0011482795864594664,8.369947466273152e-5
1.0,704.0,8321.209504001257,8321.21012808534,-0.0006094557809319667,8.298325472059012e-5
1.0,705.0,8322.720391956993,8322.721001812715,-0.0006002606337460747,8.169502900960118e-5
1.0,706.0,8324.231051278424,8324.231875540092,-0.0008211783829210617,8.030735105558266e-5
1.0,707.0,8325.741729702462,8325.742749267467,-0.0010150469904601778,8.017415747052911e-5
1.0,708.0,8327.252602798499,8327.253622994842,-0.0010118400793999172,8.048382655763925e-5
1.0,709.0,8328.763761057677,8328.764496722217,-0.0007199287670118792,8.353960999969632e-5
1.0,710.0,8330.274467657706,8330.275370449594,-0.0008868960278505256,8.433324711586176e-5
1.0,711.0,8331.785209696282,8331.786244176968,-0.0010165770670482743,8.543577415416883e-5
1.0,712.0,8333.29658680734,8333.297117904343,-0.0005161691651665024,8.41403874557091e-5
1.0,713.0,8334.807481664859,8334.807991631718,-0.0005001084678042389,8.277275256852836e-5
1.0,714.0,8336.318140845757,8336.318865359095,-0.0007209332177353645,8.117012468623075e-5
1.0,715.0,8337.82879651695,8337.82973908647,-0.0009369611373131193,8.126904044515751e-5
1.0,716.0,8339.339667206472,8339.340612813845,-0.0009357819508295506,8.189187053945082e-5
1.0,717.0,8340.850878729474,8340.851486541222,-0.0005896956706692436,8.583221720680662e-5
1.0,718.0,8342.361595772287,8342.362360268597,-0.0007467940213246038,8.629428638189613e-5
1.0,719.0,8343.872328941441,8343.873233995972,-0.0008862332522312499,8.695005841980469e-5
1.0,720.0,8345.383664716694,8345.384107723346,-0.0004280509572254232,8.521274398513395e-5
1.0,721.0,8346.894563920432,8346.894981450721,-0.00040745757542026695,8.383818816824907e-5
1.0,722.0,8348.40523072427,8348.405855178098,-0.0006205017109550681,8.207237051826065e-5
1.0,723.0,8349.915871881398,8349.916728905473,-0.0008504033733061078,8.240475947075662e-5
1.0,724.0,8351.426732327449,8351.427602632848,-0.0008590862025812385,8.333186528926113e-5
1.0,725.0,8352.937994094422,8352.938476360225,-0.00046244484497037774,8.790067879531627e-5
1.0,726.0,8354.448726107636,8354.4493500876,-0.0006050512688489107,8.801952290352671e-5
1.0,727.0,8355.95944973081,8355.960223814975,-0.0007548270323241013,8.825002613367677e-5
1.0,728.0,8357.470740811736,8357.47109754235,-0.0003421881626763934,8.618808781367052e-5
1.0,729.0,8358.981644753367,8358.981971269726,-0.00031641007603866456,8.485073573757721e-5
1.0,730.0,8360.492316269963,8360.492844997101,-0.0005242309018740343,8.300580325196967e-5
1.0,731.0,8362.002947583542,8362.003718724476,-0.0007637678836545092,8.354093494775496e-5
1.0,732.0,8363.513801460742,8363.514592451851,-0.0007786846072121989,8.472113290250594e-5
1.0,733.0,8365.025109104123,8365.025466179228,-0.00033600378901610384,8.969628976144799e-5
1.0,734.0,8366.53585948088,8366.536339906603,-0.00046099385531306325,8.943881993454756e-5
1.0,735.0,8368.04657677673,8368.047213633978,-0.0006178346634442278,8.926753635138937e-5
1.0,736.0,8369.557810777638,8369.558087361354,-0.0002626022555887175,8.709367786899118e-5
1.0,737.0,8371.068715585596,8371.06896108873,-0.0002356804841383564,8.58071965782616e-5
1.0,738.0,8372.57940199441,8372.579834816104,-0.00042789493136297096,8.393769085327067e-5
1.0,739.0,8374.090028201626,8374.09070854348,-0.0006722483278736036,8.465869202035195e-5
1.0,740.0,8375.600877272906,8375.601582270856,-0.0006919941513388039,8.601199054575619e-5
1.0,741.0,8377.112229457547,8377.11245599823,-0.00020491767804742267,9.110216513613529e-5
1.0,742.0,8378.622992130193,8378.623329725606,-0.0003181108343142114,9.059094311439242e-5
1.0,743.0,8380.13369984258,8380.13420345298,-0.0004855408030834951,9.004103628406382e-5
1.0,744.0,8381.644876407034,8381.645077180357,-0.0001877945189789898,8.789497594865087e-5
1.0,745.0,8383.155780451027,8383.155950907732,-0.00016101107758004218,8.669862017333917e-5
1.0,746.0,8384.666489749177,8384.666824635107,-0.00032964443039418256,8.485377477685027e-5
1.0,747.0,8386.17711926778,8386.177698362484,-0.0005705299399778596,8.572122578093314e-5
1.0,748.0,8387.687957587592,8387.688572089859,-0.0006008942063999712,8.72329255437131e-5
1.0,749.0,8389.199344321229,8389.199445817234,-7.99702513631928e-5,9.218664542876001e-5
1.0,750.0,8390.710123641531,8390.710319544609,-0.0001770844362454227,9.145160304561162e-5
1.0,751.0,8392.220822575411,8392.221193271984,-0.0003540333466389711,9.067166989264748e-5
1.0,752.0,8393.731939666066,8393.73206699936,-0.0001156994505890907,8.864529634144004e-5
1.0,753.0,8395.24284606139,8395.242940726735,-8.591363416599052e-5,8.75188946196425e-5
1.0,754.0,8396.753579715776,8396.75381445411,-0.00022902203704688873,8.576184657190406e-5
1.0,755.0,8398.264210444357,8398.264688181487,-0.00046882581887075503,8.674417162895972e-5
1.0,756.0,8399.775041350147,8399.775561908862,-0.0005067197635071352,8.834066654371158e-5
1.0,757.0,8401.286457127871,8401.286435636237,4.2492629518164904e-5,9.301232000673396e-5
1.0,758.0,8402.797253483539,8402.797309363612,-3.825862836492888e-5,9.212944527174356e-5
1.0,759.0,8404.307948863729,8404.308183090989,-0.00021959408968541538,9.119162303315712e-5
1.0,760.0,8405.81900129492,8405.819056818364,-4.531739114099764e-5,8.937197937404612e-5
1.0,761.0,8407.329902807032,8407.329930545739,-1.9811209313047584e-5,8.830454834149031e-5
1.0,762.0,8408.840671019898,8408.840804273113,-0.00012721316852548625,8.665151070035445e-5
1.0,763.0,8410.351307187482,8410.35167800049,-0.0003615559821810166,8.7732078720882e-5
1.0,764.0,8411.862130193955,8411.862551727865,-0.000407667629815478,8.936815711568274e-5
1.0,765.0,8413.373572639164,8413.37342545524,0.00016701711820132914,9.359114787636184e-5
1.0,766.0,8414.884382939243,8414.884299182617,9.988205010813545e-5,9.269326245292318e-5
1.0,767.0,8416.395068422815,8416.395172909992,-9.22030401397933e-5,9.171575959644808e-5
1.0,768.0,8417.906058758801,8417.906046637367,2.0551627812892548e-5,9.008361793386481e-5
1.0,769.0,8419.4169561713,8419.416920364742,4.287014303372416e-5,8.905450991956194e-5
1.0,770.0,8420.927764571468,8420.927794092118,-2.3101433953343076e-5,8.754140588959066e-5
1.0,771.0,8422.43841327066,8422.438667819493,-0.0002451878388001205,8.867225829151623e-5
1.0,772.0,8423.949226270563,8423.949541546868,-0.0003014494279796054,9.034867982714104e-5
1.0,773.0,8425.460680473028,8425.460415274243,0.0002835702678112284,9.408293628644974e-5
1.0,774.0,8426.971506421196,8426.97128900162,0.0002315727194854844,9.319414012584366e-5
1.0,775.0,8428.482185244708,8428.482162728995,3.226503167752526e-5,9.228113020672906e-5
1.0,776.0,8429.993114333165,8429.99303645637,8.448857442999724e-5,9.081622231007122e-5
1.0,777.0,8431.504011360068,8431.503910183746,0.0001071398771728127,8.978763846602991e-5
1.0,778.0,8433.014864382563,8433.014783911121,8.738499559513002e-5,8.84530659915843e-5
1.0,779.0,8434.525519785926,8434.525657638496,-0.0001283172432522406,8.96228258119597e-5
1.0,780.0,8436.036323511462,8436.036531365871,-0.00019435901344877493,9.127393270278118e-5
1.0,781.0,8437.547784214605,8437.547405093246,0.0003957815877129178,9.451696407421585e-5
1.0,782.0,8439.058624115443,8439.058278820623,0.00035736801737584756,9.371069175909396e-5
1.0,783.0,8440.569301228217,8440.569152547998,0.00015561813052045181,9.289702233116044e-5
1.0,784.0,8442.080172673242,8442.080026275373,0.000151197570403383,9.15628868041848e-5
1.0,785.0,8443.591061111929,8443.59090000275,0.0001660984542013466,9.052362971960476e-5
1.0,786.0,8445.10196393522,8445.101773730124,0.00019749760440390673,8.939147350586657e-5
1.0,787.0,8446.612631093456,8446.6126474575,-6.708937007715576e-6,9.057232987858269e-5
1.0,788.0,8448.12342418961,8448.123521184874,-8.386874037569214e-5,9.218524231259742e-5
1.0,789.0,8449.634886705697,8449.634394912251,0.0005063681669525977,9.492277239098819e-5
1.0,790.0,8451.145741089189,8451.145268639626,0.0004823318724902492,9.423163751474206e-5
1.0,791.0,8452.656409799529,8452.656142367001,0.00027170449266122887,9.356779303507608e-5
1.0,792.0,8454.167227100941,8454.167016094376,0.00021386591924965614,9.232725082962274e-5
1.0,793.0,8455.678110046527,8455.677889821753,0.00022421625340030005,9.126012229158883e-5
1.0,794.0,8457.18906521196,8457.188763549128,0.0003094483781751478,9.03706759892452e-5
1.0,795.0,8458.69974865429,8458.699637276502,0.0001209160975577106,9.150967241145839e-5
1.0,796.0,8460.210533063611,8460.21051100388,3.462167524048709e-5,9.306692826199679e-5
1.0,797.0,8461.721981556439,8461.721384731254,0.0006093340177812934,9.537449760845566e-5
1.0,798.0,8463.232847809182,8463.232258458629,0.0005968896384729305,9.479548397706259e-5
1.0,799.0,8464.743513295092,8464.743132186004,0.00038273576319625136,9.427958307865884e-5
1.0,800.0,8466.254281424104,8466.25400591338,0.00027660893579195545,9.310441075998074e-5
1.0,801.0,8467.765161259875,8467.764879640756,0.0002845022784185858,9.20092107182294e-5
1.0,802.0,8469.276174061979,8469.27575336813,0.00042884903768936056,9.137514653718566e-5
1.0,803.0,8470.786867874962,8470.786627095506,0.0002502412662579445,9.247195046303966e-5
1.0,804.0,8472.297640531551,8472.297500822882,0.00015142378379096044,9.392660533907828e-5
1.0,805.0,8473.809070348378,8473.808374550257,0.0007060620453103184,9.58613738709304e-5
1.0,806.0,8475.319946705476,8475.319248277632,0.0007037772104467876,9.539526419306218e-5
1.0,807.0,8476.83061225758,8476.830122005009,0.0004892774286417989,9.50093697974615e-5
1.0,808.0,8478.341341571702,8478.340995732384,0.0003451573918482609,9.388807344597563e-5
1.0,809.0,8479.852212093538,8479.851869459759,0.000344607451097545,9.27648031460794e-5
1.0,810.0,8481.363280468333,8481.362743187134,0.0005456275016513246,9.239238032133365e-5
1.0,811.0,8482.87398954672,8482.873616914509,0.0003817235408405395,9.341053339712711e-5
1.0,812.0,8484.384750257379,8484.384490641885,0.0002703702525650442,9.477426805290184e-5
1.0,813.0,8485.89615455321,8485.89536436926,0.000798049410832391,9.639428497344188e-5
1.0,814.0,8487.407044040296,8487.406238096635,0.0008090123035344732,9.600839086241991e-5
1.0,815.0,8488.917706141323,8488.917111824012,0.0005910783038416412,9.570959761088839e-5
1.0,816.0,8490.428398848457,8490.427985551387,0.00041088501620833995,9.465742616253423e-5
1.0,817.0,8491.939263715052,8491.938859278762,0.0004053850764194067,9.352631846547499e-5
1.0,818.0,8493.450388138695,8493.449733006137,0.0006636022692418919,9.33936130614715e-5
1.0,819.0,8494.961113682419,8494.960606733513,0.0005153690274255496,9.431262012323132e-5
1.0,820.0,8496.471866916672,8496.471480460888,0.000395797240344109,9.557771207055042e-5
1.0,821.0,8497.983233400026,8497.982354188263,0.0008847572917147772,9.697777046432659e-5
1.0,822.0,8499.494129275376,8499.493227915638,0.0009021932828545687,9.664887237692026e-5
1.0,823.0,8501.004793914537,8501.004101643015,0.0006868224263598677,9.639936148471519e-5
1.0,824.0,8502.515458352424,8502.51497537039,0.00047904962457323563,9.540394150917128e-5
1.0,825.0,8504.026317844373,8504.025849097765,0.000468660635078777,9.428317060649575e-5
1.0,826.0,8505.537501991294,8505.536722825142,0.0007873282625041611,9.433272643341457e-5
1.0,827.0,8507.04824073183,8507.047596552517,0.0006517496276501333,9.518371051676709e-5
1.0,828.0,8508.558980322063,8508.558470279891,0.0005176635772841109,9.637652703962296e-5
1.0,829.0,8510.070304672343,8510.069344007266,0.0009636826384848973,9.762326153220141e-5
1.0,830.0,8511.581206740764,8511.580217734643,0.0009877658430923475,9.729353412239602e-5
1.0,831.0,8513.091876543798,8513.091091462018,0.0007776735651532363,9.702405784042979e-5
1.0,832.0,8514.602524605423,8514.601965189393,0.0005539068993130059,9.611981088875331e-5
1.0,833.0,8516.113376473535,8516.112838916768,0.0005365605804854567,9.501949681747074e-5
1.0,834.0,8517.624611771724,8517.623712644145,0.0009067510650311306,9.521198561108089e-5
1.0,835.0,8519.135366321849,8519.13458637152,0.0007861916842557548,9.600026771397058e-5
1.0,836.0,8520.6460944644,8520.645460098895,0.0006400072338692553,9.717938645353389e-5
1.0,837.0,8522.157369841854,8522.156333826271,0.0010365302400714427,9.830783364935565e-5
1.0,838.0,8523.66828145534,8523.667207553646,0.0010704819578677416,9.793535800677325e-5
1.0,839.0,8525.17895924342,8525.178081281021,0.0008689271990078851,9.753987206379551e-5
1.0,840.0,8526.689589987967,8526.688955008396,0.0006281257724367606,9.674401674196068e-5
1.0,841.0,8528.200435949042,8528.199828735771,0.0006051771360944258,9.572173932445562e-5
1.0,842.0,8529.711721550246,8529.710702463148,0.0010259190705710353,9.600806589222669e-5
1.0,843.0,8531.222490626844,8531.221576190523,0.0009191144613396318,9.677476031240862e-5
1.0,844.0,8532.733211974615,8532.732449917898,0.0007652219351257372,9.799194086071486e-5
1.0,845.0,8534.244432842881,8534.243323645274,0.0011072527800024545,9.901815858648228e-5
1.0,846.0,8535.755345261206,8535.75419737265,0.0011424949655065575,9.854055467613464e-5
1.0,847.0,8537.266036888239,8537.265071100024,0.0009552520198212733,9.795558676592477e-5
1.0,848.0,8538.776658978368,8538.7759448274,0.0007061573953706102,9.728318763424188e-5
1.0,849.0,8540.28749806671,8540.286818554776,0.0006766014923869079,9.636097139406816e-5
1.0,850.0,8541.79883361859,8541.79769228215,0.0011469103355921106,9.671809400478782e-5
1.0,851.0,8543.309617593217,8543.308566009526,0.0010544328104060696,9.751410151610824e-5
1.0,852.0,8544.820325290213,8544.8194397369,0.0008861137005169439,9.884184222884247e-5
1.0,853.0,8546.331487416577,8546.330313464277,0.0011694484812778683,9.975620257781153e-5
1.0,854.0,8547.842402274682,8547.841187191652,0.0012078484633093467,9.91059839523432e-5
1.0,855.0,8549.3531119459,8549.352060919027,0.0010394526968866558,9.819344138554052e-5
1.0,856.0,8550.86373353953,8550.862934646404,0.0007898476878835936,9.770438850063246e-5
1.0,857.0,8552.374567538915,8552.373808373779,0.0007554843841717229,9.693075688468651e-5
1.0,858.0,8553.885940726133,8553.884682101154,0.0012628647518795333,9.736486225650949e-5
1.0,859.0,8555.39673816647,8555.395555828529,0.0011830465386992728,9.822661544611308e-5
1.0,860.0,8556.907436472036,8556.906429555906,0.0010046946445072535,9.972122008808558e-5
1.0,861.0,8558.418536404262,8558.41730328328,0.0012263278367754538,0.00010044381399027383
1.0,862.0,8559.929455379175,8559.928177010655,0.0012693568071426853,9.959512408894689e-5
1.0,863.0,8561.440191854774,8561.43905073803,0.0011288433800018538,9.82577005692426e-5
1.0,864.0,8562.950809836233,8562.949924465407,0.0008757269722536876,9.79511485734039e-5
1.0,865.0,8564.461636709155,8564.460798192782,0.0008341284290054318,9.740351444803365e-5
1.0,866.0,8565.973044986731,8565.971671920157,0.0013757643157532584,9.794920524928692e-5
1.0,867.0,8567.4838542242,8567.482545647532,0.001307211294715671,9.889259149913307e-5
1.0,868.0,8568.994546054582,8568.993419374909,0.00112153861527986,0.00010058948757044463
1.0,869.0,8570.505585828212,8570.504293102284,0.0012837495405619848,0.00010107391824633076
1.0,870.0,8572.016501272532,8572.015166829658,0.0013240528915048344,9.99537656244005e-5
1.0,871.0,8573.527267647123,8573.526040557033,0.0012144492307015753,9.815280764628204e-5
1.0,872.0,8575.037889298646,8575.03691428441,0.0009650113377119851,9.808089998857718e-5
1.0,873.0,8576.548708627415,8576.547788011785,0.0009158815662431152,9.778000897133836e-5
1.0,874.0,8578.060146427282,8578.05866173916,0.0014856933842111175,9.847319259498371e-5
1.0,875.0,8579.570970576207,8579.569535466537,0.0014315753105620388,9.950524555005868e-5
1.0,876.0,8581.0816512932,8581.080409193912,0.0012342812028691696,0.00010138483538446811
1.0,877.0,8582.592627193884,8582.591282921287,0.0013333038712062262,0.0001016008568921136
1.0,878.0,8584.103541383924,8584.102156648662,0.0013731409503634495,0.0001002260986704583
1.0,879.0,8585.614343130033,8585.613030376038,0.001300340832585789,9.789151403857488e-5
1.0,880.0,8587.124972129364,8587.123904103413,0.0010579874881386786,9.807964113867215e-5
1.0,881.0,8588.63578808359,8588.634777830788,0.0010052952175101382,9.809314337937986e-5
1.0,882.0,8590.14724281256,8590.145651558163,0.0015907532435903704,9.89333097548092e-5
1.0,883.0,8591.65807624892,8591.65652528554,0.0015453745866125246,0.00010003266489617788
1.0,884.0,8593.168750402232,8593.167399012915,0.0013409911514372652,0.00010208141570567957
1.0,885.0,8594.679665051475,8594.67827274029,0.001379818537770916,0.00010197408911501628
1.0,886.0,8596.19057732605,8596.189146467666,0.001418393253288741,0.00010036228360284412
1.0,887.0,8597.701424554896,8597.700020195041,0.001392483803556388,9.756950404485197e-5
1.0,888.0,8599.212059362035,8599.210893922416,0.001155876020220603,9.799211529936997e-5
1.0,889.0,8600.722866207358,8600.721767649791,0.0010936340995613136,9.83414072216819e-5
1.0,890.0,8602.234332556553,8602.232641377166,0.001689131235025343,9.934492198965837e-5
1.0,891.0,8603.745175160246,8603.743515104543,0.0016527632003544568,0.00010044357931490368
1.0,892.0,8605.255843525434,8605.254388831918,0.001442066709842038,0.00010258810807719373
1.0,893.0,8606.766704843816,8606.765262559293,0.0014284649298588192,0.00010223264315432923
1.0,894.0,8608.277611179807,8608.27613628667,0.0014620203814956767,0.00010038862417486474
1.0,895.0,8609.788502271356,8609.787010014044,0.0014813568830049917,9.723435654223578e-5
1.0,896.0,8611.299147805148,8611.29788374142,0.0012551334368708922,9.792177580481179e-5
1.0,897.0,8612.809947019225,8612.808757468794,0.0011849715085645585,9.859528532540138e-5
1.0,898.0,8614.32141533073,8614.319631196171,0.0017807400613492064,9.969188884131166e-5
1.0,899.0,8615.83227087672,8615.830504923546,0.0017570670552231604,0.00010075624546702862
1.0,900.0,8617.342933030553,8617.34137865092,0.001540003717991567,0.00010288979834191365
1.0,901.0,8618.85373891866,8618.852252378296,0.001471815507102292,0.00010234205077996415
1.0,902.0,8620.364640226715,8620.363126105673,0.001501005876207273,0.00010039296517349607
1.0,903.0,8621.875580828982,8621.873999833047,0.0015714822447989718,9.700520852780934e-5
1.0,904.0,8623.386237805655,8623.384873560422,0.001356299044800835,9.789706791501667e-5
1.0,905.0,8624.897033528761,8624.8957472878,0.0012820053873383586,9.889201634519175e-5
1.0,906.0,8626.408493806497,8626.406621015174,0.0018683075502394786,9.999454034285517e-5
1.0,907.0,8627.919354281208,8627.917494742549,0.0018494755743176938,0.00010094274487785689
1.0,908.0,8629.430012909306,8629.428368469924,0.0016285947958749603,0.00010302478526444405
1.0,909.0,8630.940772096903,8630.9392421973,0.0015146894113513554,0.00010236807896280062
1.0,910.0,8632.451666503628,8632.450115924676,0.0015376625751741813,0.00010035988602356075
1.0,911.0,8633.962663888095,8633.96098965205,0.001666210759367459,9.695399415321922e-5
1.0,912.0,8635.473334094631,8635.471863379425,0.0014639768180586543,9.800008879526946e-5
1.0,913.0,8636.984118919641,8636.982737106802,0.0013781166985609161,9.924045186256372e-5
1.0,914.0,8638.495562430271,8638.493610834177,0.0019460502821857517,0.00010028265156764326
1.0,915.0,8640.006429792063,8640.004484561552,0.0019343279093391175,0.00010105522003883001
1.0,916.0,8641.517085191233,8641.515358288929,0.0017101739524605364,0.00010296118611915582
1.0,917.0,8643.027807878972,8643.026232016304,0.0015603627291511657,0.00010235267164468278
1.0,918.0,8644.538695732523,8644.537105743679,0.001577552411617944,0.00010037830565238378
1.0,919.0,8646.049744649596,8646.047979471054,0.0017589071335351036,9.709209768569917e-5
1.0,920.0,8647.560428923123,8647.558853198429,0.0015701033835284761,9.824411764722886e-5
1.0,921.0,8649.071206128116,8649.069726925805,0.0014759954233340977,9.968265236618138e-5
1.0,922.0,8650.582622537675,8650.58060065318,0.0020155801471446466,0.0001005473573337234
1.0,923.0,8652.093499116878,8652.091474380555,0.002013157494047846,0.00010112382410248493
1.0,924.0,8653.60415565539,8653.602348107932,0.0017903380985444528,0.00010279424654376952
1.0,925.0,8655.114842149065,8655.113221835307,0.0016049648136231554,0.0001022900250494786
1.0,926.0,8656.625721291135,8656.624095562682,0.0016138534731453547,0.00010047667354735265
1.0,927.0,8658.13682613551,8658.134969290057,0.0018522858481446747,9.745555894812545e-5
1.0,928.0,8659.647524359427,8659.645843017433,0.0016769512649261742,9.861994985103104e-5
1.0,929.0,8661.158296077545,8661.156716744808,0.0015763959274863737,0.00010018090451559713
1.0,930.0,8662.669679553113,8662.667590472183,0.002082107342175732,0.00010083382777965914
1.0,931.0,8664.18055787288,8664.178464199558,0.0020818461089220364,0.00010114639325363914
1.0,932.0,8665.691215611823,8665.689337926935,0.0018602999407448806,0.00010255729352791415
1.0,933.0,8667.201877355288,8667.20021165431,0.0016506961092090933,0.00010227307887201889
1.0,934.0,8668.712746788528,8668.711085381685,0.0016504419006651005,0.00010065189014131937
1.0,935.0,8670.22390947319,8670.221959109062,0.0019473618776828516,9.797958488235172e-5
1.0,936.0,8671.734625989862,8671.732832836437,0.001789792304407456,9.911347461276012e-5
1.0,937.0,8673.245386076393,8673.243706563811,0.0016768241569025122,0.00010072140220875671
1.0,938.0,8674.756725382256,8674.754580291186,0.002137479029897804,0.00010113370620273977
1.0,939.0,8676.267608342996,8676.265454018563,0.0021423673347271688,0.00010120058789079042
1.0,940.0,8677.778270275143,8677.776327745938,0.0019255065553807071,0.00010226246725946631
1.0,941.0,8679.288915343493,8679.287201473313,0.0016994038078337326,0.00010226583776537741
1.0,942.0,8680.799778543915,8680.798075200688,0.0016933298570620536,0.0001009395146036004
1.0,943.0,8682.310992509965,8682.308948928065,0.002042129228129852,9.861236107899214e-5
1.0,944.0,8683.821723407078,8683.81982265544,0.0018981665234605316,9.964830678537081e-5
1.0,945.0,8685.332475392412,8685.330696382814,0.0017761915996743483,0.00010128337796401977
1.0,946.0,8686.84376369103,8686.841570110191,0.0021855596539808175,0.00010144754846414937
1.0,947.0,8688.354651216638,8688.352443837566,0.0021954651913347334,0.00010126185705245372
1.0,948.0,8689.865326159803,8689.863317564941,0.001992164394550855,0.00010198680417991078
1.0,949.0,8691.375956589074,8691.374191292316,0.0017517370210953231,0.00010227787161206408
1.0,950.0,8692.886808062516,8692.885065019691,0.0017340738595521543,0.0001012877696897522
1.0,951.0,8694.398074202574,8694.395938747068,0.002135168757831707,9.92991264764821e-5
1.0,952.0,8695.908820455716,8695.906812474443,0.002006061143219995,0.00010020800823069863
1.0,953.0,8697.419564018548,8697.417686201818,0.0018746311193353904,0.00010182215549476569
1.0,954.0,8698.930799915694,8698.928559929194,0.002231502443237332,0.00010180011248867791
1.0,955.0,8700.441687656268,8700.43943365657,0.002242443192017163,0.00010134534296856122
1.0,956.0,8701.952374603223,8701.950307383944,0.0020517393625141267,0.00010169846838206637
1.0,957.0,8703.462998982115,8703.46118111132,0.0018052729683404323,0.00010234548503440916
1.0,958.0,8704.97384010863,8704.972054838696,0.0017775738126601937,0.00010171557558292763
1.0,959.0,8706.485154551565,8706.48292856607,0.002226675428346425,9.998218708612176e-5
1.0,960.0,8707.995920935644,8707.993802293446,0.0021170148243072617,0.00010075354760626336
1.0,961.0,8709.506653559418,8709.50467602082,0.0019738893981866568,0.00010234572577158837
1.0,962.0,8711.017826175066,8711.015549748197,0.0022676211731322837,0.0001021474592394504
1.0,963.0,8712.528715786932,8712.526423475572,0.0022811027990883304,0.00010148921124786872
1.0,964.0,8714.039422526841,8714.037297202947,0.002111209334771047,0.00010145094522152452
1.0,965.0,8715.550044211599,8715.548170930324,0.001861943546373368,0.00010242088700480656
1.0,966.0,8717.060879208213,8717.059044657699,0.0018280984811553935,0.00010220627280142093
1.0,967.0,8718.572235842028,8718.569918385074,0.00231899648633771,0.00010064791374380368
1.0,968.0,8720.08301504994,8720.080792112449,0.002221484087385761,0.00010124982785192676
1.0,969.0,8721.593738338246,8721.591665839826,0.002068042032306039,0.00010282907264930136
1.0,970.0,8723.10484718123,8723.1025395672,0.002298646250665115,0.00010251948690074574
1.0,971.0,8724.615736960799,8724.613413294575,0.0023130657491492457,0.00010165720036767404
1.0,972.0,8726.12647424056,8726.12428702195,0.002174641840156255,0.00010127825711003011
1.0,973.0,8727.637096486644,8727.635160749327,0.0019259514065197436,0.00010255927692289894
1.0,974.0,8729.147918094926,8729.146034476702,0.0018786314190037956,0.00010273300552314887
1.0,975.0,8730.659312086531,8730.656908204077,0.0024058914098077366,0.00010126372839421784
1.0,976.0,8732.170106776957,8732.167781931454,0.0023234222546761885,0.00010171761254382191
1.0,977.0,8733.680819383426,8733.678655658829,0.0021584779688055278,0.00010326259662581206
1.0,978.0,8735.191866874906,8735.189529386204,0.0023283391394670616,0.00010291551013307277
1.0,979.0,8736.702756594406,8736.700403113578,0.002343686973063086,0.0001019018246457766
1.0,980.0,8738.213523126882,8738.211276840953,0.0022356758183832426,0.00010118596891372066
1.0,981.0,8739.724148852212,8739.72215056833,0.0019901018101791124,0.00010276080191739113
1.0,982.0,8741.234960743071,8741.233024295705,0.0019330227273712808,0.00010334107371755921
1.0,983.0,8742.7463842293,8742.74389802308,0.0024886539665658347,0.00010184848720781385
1.0,984.0,8744.25719739502,8744.254771750457,0.00242402243043216,0.00010214362653892132
1.0,985.0,8745.767901127734,8745.765645477832,0.0022496095702990715,0.0001036710147189787
1.0,986.0,8747.278880520602,8747.276519205207,0.002352276715100743,0.00010331208378875751
1.0,987.0,8748.789768572447,8748.787392932581,0.0023666609440624597,0.00010222326787244783
1.0,988.0,8750.300574238445,8750.298266659958,0.002299146171026223,0.0001012709642071669
1.0,989.0,8751.811204489235,8751.809140387333,0.0020578500775627617,0.00010305414026352521
1.0,990.0,8753.322009436757,8753.320014114708,0.001993431005757884,0.00010400294994306152
1.0,991.0,8754.833457245999,8754.830887842083,0.002572142453800552,0.0001024164353705849
1.0,992.0,8756.34428101622,8756.34176156946,0.002517747006550053,0.00010253934669944952
1.0,993.0,8757.854974021036,8757.852635296835,0.002331825083047079,0.00010402482430579936
1.0,994.0,8759.365891305804,8759.36350902421,0.002373417348053408,0.00010376317716836748
1.0,995.0,8760.876776318619,8760.874382751586,0.002385678832524718,0.00010263426831393767
1.0,996.0,8762.387629071914,8762.385256478961,0.0023664375153202855,0.00010153813334430515
1.0,997.0,8763.898269066696,8763.896130206336,0.0021346072476262634,0.00010349134429288888
1.0,998.0,8765.409060785729,8765.407003933711,0.002056684779972784,0.00010474168918045455
1.0,999.0,8766.92052168926,8766.917877661088,0.0026468395592473826,0.00010295340983010737
1.0,1000.0,8768.4313593383,8768.428751388463,0.0026060294458147837,0.00010293050048521773
1.0,1001.0,8769.94204161953,8769.939625115838,0.0024089747330435785,0.00010434843616386335
1.0,1002.0,8771.452901911338,8771.450498843213,0.0023944149245380686,0.00010425018992929789
1.0,1003.0,8772.963786883325,8772.96137257059,0.0024075074120446516,0.00010318231210519914
1.0,1004.0,8774.474685279383,8774.472246297964,0.0024353597304980212,0.00010202437473006073
1.0,1005.0,8775.985332686489,8775.98312002534,0.0022103660307948303,0.00010402806799070397
1.0,1006.0,8777.496115520607,8777.493993752716,0.002123117933024332,0.00010553413942762511
1.0,1007.0,8779.007580707961,8779.004867480091,0.0027161187167621392,0.00010349695492207215
1.0,1008.0,8780.518432316838,8780.515741207466,0.002688899657869115,0.00010331253035335202
1.0,1009.0,8782.02910895184,8782.02661493484,0.0024858625629349262,0.00010467733301109308
1.0,1010.0,8783.53991233703,8783.537488662216,0.002415475099496689,0.00010479208456155608
1.0,1011.0,8785.050791880316,8785.048362389593,0.002423756755206341,0.0001038249088753489
1.0,1012.0,8786.561743627979,8786.559236116967,0.0025062362722110265,0.00010271525428440562
1.0,1013.0,8788.072400346671,8788.070109844342,0.0022901985485077603,0.00010468912075143831
1.0,1014.0,8789.583174799463,8789.58098357172,0.0021939038156233437,0.00010633162538638807
1.0,1015.0,8791.094639604868,8791.091857299094,0.0027850039430177276,0.00010404000120259214
1.0,1016.0,8792.605499661724,8792.602731026469,0.0027662625752782333,0.00010371379079752265
1.0,1017.0,8794.11616566807,8794.113604753844,0.002552250351300245,0.00010498333217841874
1.0,1018.0,8795.626921765357,8795.62447848122,0.002435395832208087,0.00010539951662658258
1.0,1019.0,8797.137796580702,8797.135352208596,0.0024397614456574956,0.00010458333024292125
1.0,1020.0,8798.64880452496,8798.64622593597,0.002579506796109854,0.00010353537533202627
1.0,1021.0,8800.1594766273,8800.157099663345,0.0023782895416388783,0.0001054030888330125
1.0,1022.0,8801.670239825524,8801.667973390722,0.0022702701448906737,0.00010712734340731205
1.0,1023.0,8803.181688598484,8803.178847118097,0.00284382915151582,0.00010456831479759577
1.0,1024.0,8804.6925588789,8804.689720845472,0.002835234441135981,0.00010413084327337853
1.0,1025.0,8806.20321751451,8806.200594572849,0.002613909992533081,0.00010532028074892792
1.0,1026.0,8807.71393284188,8807.711468300224,0.0024569478587181948,0.00010603667836963875
1.0,1027.0,8809.224807044428,8809.222342027599,0.0024612277793494286,0.00010542290596180243
1.0,1028.0,8810.735870372982,8810.733215754974,0.002657521116816497,0.00010443676324935925
1.0,1029.0,8812.24655188242,8812.24408948235,0.0024650650582316302,0.00010608619945374099
1.0,1030.0,8813.757306410838,8813.754963209725,0.0023475795478589134,0.00010780457127555828
1.0,1031.0,8815.268732230887,8815.2658369371,0.0028970975577067293,0.00010510447887510193
1.0,1032.0,8816.7796105522,8816.776710664475,0.0028965953765691665,0.00010456019937638453
1.0,1033.0,8818.290268418205,8818.287584391852,0.002674493592166982,0.00010569618591550173
1.0,1034.0,8819.800949710938,8819.798458119227,0.002484278749989244,0.00010672531561329089
1.0,1035.0,8821.311815612533,8821.309331846602,0.0024806955054827995,0.00010628492483423388
1.0,1036.0,8822.822936413377,8822.820205573978,0.00273511336285992,0.00010527578263878794
1.0,1037.0,8824.333631141986,8824.331079301353,0.002555400591063517,0.00010670318224244761
1.0,1038.0,8825.844376118392,8825.841953028728,0.0024275714738450915,0.00010835711829155458
1.0,1039.0,8827.355774411673,8827.352826756103,0.0029484770191174903,0.00010563112033265388
1.0,1040.0,8828.866659211473,8828.863700483478,0.00295484259299883,0.00010502877371579178
1.0,1041.0,8830.37731095677,8830.374574210855,0.002726847310668745,0.00010607702214144853
1.0,1042.0,8831.887966556125,8831.88544793823,0.002511288114646959,0.00010740422318540836
1.0,1043.0,8833.398827178258,8833.396321665605,0.0025029086095855746,0.0001071632348731327
1.0,1044.0,8834.910003718642,8834.907195392982,0.0028135475786257302,0.00010600014176099288
1.0,1045.0,8836.420716433766,8836.418069120356,0.0026510683042033634,0.00010716497106406894
1.0,1046.0,8837.931453180501,8837.928942847731,0.00251434843039533,0.00010879086441782057
1.0,1047.0,8839.442808281183,8839.439816575106,0.0029913891462456377,0.00010616214583698771
1.0,1048.0,8840.953697858109,8840.950690302483,0.0030027315249299136,0.00010550802929774088
1.0,1049.0,8842.464350870197,8842.461564029858,0.0027765079523760505,0.00010649606147295079
1.0,1050.0,8843.974987200281,8843.972437757233,0.0025420427550670865,0.00010805635905777151
1.0,1051.0,8845.48584551078,8845.483311484608,0.0025314568126759696,0.00010799328032002793
1.0,1052.0,8846.99707755203,8846.994185211985,0.00289789696967091,0.0001065667773238443
1.0,1053.0,8848.507801397021,8848.50505893936,0.002745969988154684,0.00010748841522407517
1.0,1054.0,8850.01852873861,8850.015932666734,0.0025988657621383027,0.0001090697619955824
1.0,1055.0,8851.52983724545,8851.526806394111,0.00302901279951584,0.0001067271412601198
1.0,1056.0,8853.040729183736,8853.037680121486,0.003043218257062108,0.00010601622018647497
1.0,1057.0,8854.551390753528,8854.548553848861,0.0028259813959721214,0.0001069119667162008
1.0,1058.0,8856.062017576256,8856.059427576236,0.0025823280177519337,0.00010869444596954267
1.0,1059.0,8857.57286631534,8857.570301303613,0.002562376746936934,0.00010877451519478377
1.0,1060.0,8859.084148438047,8859.081175030988,0.0029785944011564425,0.00010693212930061013
1.0,1061.0,8860.59488816889,8860.592048758363,0.002841998347776098,0.00010768609898334019
1.0,1062.0,8862.105605741282,8862.102922485738,0.0026843669661502645,0.000109302076450883
1.0,1063.0,8863.616863607283,8863.613796213114,0.0030636499614047352,0.00010732919913550798
1.0,1064.0,8865.12775992539,8865.12466994049,0.0030828652645595866,0.00010658340233137577
1.0,1065.0,8866.638428589566,8866.635543667864,0.0028735886774029495,0.0001073023593541212
1.0,1066.0,8868.149048181744,8868.146417395239,0.0026226555073662894,0.00010924288921856659
1.0,1067.0,8869.65989122237,8869.657291122616,0.0025970487870381476,0.00010949249388199959
1.0,1068.0,8871.171219030512,8871.16816484999,0.003058563293507177,0.00010717076650299444
1.0,1069.0,8872.681976568367,8872.679038577366,0.002939043820333609,0.00010778994753603087
1.0,1070.0,8874.192688770709,8874.18991230474,0.0027752728201448917,0.00010954958008128291
1.0,1071.0,8875.70388544094,8875.700786032117,0.003093701410534777,0.00010800437199157307
1.0,1072.0,8877.214780430077,8877.211659759492,0.003112092055971516,0.00010717354443564197
1.0,1073.0,8878.725466791308,8878.722533486867,0.0029214519515790016,0.0001076665576604728
1.0,1074.0,8880.236084287917,8880.233407214244,0.002668515186314835,0.00010972365896285331
1.0,1075.0,8881.746922212615,8881.744280941619,0.002637547619315228,0.00011011438662493096
1.0,1076.0,8883.258294728756,8883.255154668994,0.0031429901555384276,0.00010731353235840429
1.0,1077.0,8884.7690652145,8884.766028396369,0.0030360333444150456,0.00010789652767008318
1.0,1078.0,8886.279766907179,8886.276902123745,0.0028608568773051957,0.00010984473046361158
1.0,1079.0,8887.790902533043,8887.78777585112,0.0031186790815809218,0.00010876749929514353
1.0,1080.0,8889.30179559829,8889.298649578495,0.00313598677871596,0.00010782109477792377
1.0,1081.0,8890.8125067816,8890.80952330587,0.0029711420215789985,0.00010795496924446198
1.0,1082.0,8892.323130985522,8892.320397033247,0.002724773494492183,0.00011013403332638347
1.0,1083.0,8893.833959552412,8893.831270760622,0.002684391706907263,0.00011068175998145055
1.0,1084.0,8895.345364413779,8895.342144487997,0.0032210134024808212,0.00010741828221539319
1.0,1085.0,8896.856151264572,8896.853018215374,0.003129911264522889,0.00010803711238721216
1.0,1086.0,8898.366844219447,8898.363891942749,0.0029454155660459946,0.0001102729607396755
1.0,1087.0,8899.877916763324,8899.874765670123,0.0031407038625275163,0.00010959655945615493
1.0,1088.0,8901.388811650771,8901.385639397498,0.00316055499979484,0.00010853598536265935
1.0,1089.0,8902.899551267934,8902.896513124875,0.0030255520850914763,0.00010819110387528023
1.0,1090.0,8904.410178341757,8904.40738685225,0.0027817588957077533,0.00011042323939793631
1.0,1091.0,8905.920999896596,8905.918260579625,0.002733978571541229,0.00011115886229385852
1.0,1092.0,8907.432431814272,8907.429134307,0.003296508526091202,0.00010756850304355275
1.0,1093.0,8908.943234171184,8908.940008034377,0.0032204506551352097,0.00010824821679058639
1.0,1094.0,8910.45392365651,8910.450881761752,0.003031768525715961,0.00011083893581434111
1.0,1095.0,8911.964931127102,8911.961755489127,0.003162930888720439,0.00011051328928961135
1.0,1096.0,8913.475819658323,8913.472629216501,0.0031771800092883495,0.00010926628399167015
1.0,1097.0,8914.986596751487,8914.983502943878,0.0030809044092166005,0.00010835459365404873
1.0,1098.0,8916.497231798772,8916.494376671253,0.0028449070080114325,0.00011063888421934812
1.0,1099.0,8918.008045090999,8918.005250398628,0.002788394883282308,0.00011154298991328381
1.0,1100.0,8919.51950067532,8919.516124126003,0.0033730483783074305,0.00010778107305624387
1.0,1101.0,8921.030317300549,8921.02699785338,0.003311133715669712,0.00010857592481321522
1.0,1102.0,8922.540996176544,8922.537871580755,0.0031112749020394403,0.00011149991494712866
1.0,1103.0,8924.051940912885,8924.04874530813,0.0031804361588001484,0.00011148402105221794
1.0,1104.0,8925.562825100722,8925.559619035506,0.0031912918389025435,0.00011005587338707432
1.0,1105.0,8927.073644667016,8927.070492762881,0.0031388658010200743,0.00010843753054632846
1.0,1106.0,8928.584294160508,8928.581366490256,0.0029167896143462713,0.00011076593279467595
1.0,1107.0,8930.095099141756,8930.092240217631,0.0028516111606222694,0.00011188623743672483
1.0,1108.0,8931.606562200926,8931.603113945008,0.0034422347889631055,0.00010808945366460652
1.0,1109.0,8933.117392893326,8933.113987672383,0.003394080872340055,0.00010900292856141072
1.0,1110.0,8934.628065312123,8934.624861399758,0.0031874403205165436,0.00011227974485059418
1.0,1111.0,8936.138949148775,8936.135735127133,0.003196559964635526,0.0001124755756451486
1.0,1112.0,8937.649832256557,8937.64660885451,0.003207004808700731,0.0001108862572547089
1.0,1113.0,8939.160700706232,8939.157482581884,0.0032050012118816085,0.00010850635652142074
1.0,1114.0,8940.671358557966,8940.66835630926,0.002990840795746408,0.00011081093836607518
1.0,1115.0,8942.182154088083,8942.179230036636,0.0029154927026411315,0.00011214861135843494
1.0,1116.0,8943.693619314132,8943.690103764011,0.0035068805332230113,0.00010853733984949255
1.0,1117.0,8945.2044620942,8945.200977491386,0.0034707800018622947,0.00010952455495401192
1.0,1118.0,8946.71513208952,8946.71185121876,0.00326123749891849,0.00011312605161952594
1.0,1119.0,8948.225961689468,8948.222724946136,0.0032170423651223246,0.00011352567826190136
1.0,1120.0,8949.736836017733,8949.733598673512,0.0032195554169902607,0.00011172667892737669
1.0,1121.0,8951.247756405035,8951.244472400887,0.0032706909544231166,0.00010852332706985884
1.0,1122.0,8952.758428116658,8952.755346128262,0.003069913908120725,0.00011082777245123765
1.0,1123.0,8954.269213015192,8954.266219855639,0.002983336207080356,0.00011237410656619304
1.0,1124.0,8955.780673928588,8955.777093583014,0.0035688415666754736,0.00010910661420295664
1.0,1125.0,8957.29153091408,8957.287967310389,0.0035470788070597337,0.00011016827098841466
1.0,1126.0,8958.802192588862,8958.798841037764,0.0033291056422513066,0.0001139809140550025
1.0,1127.0,8960.31297051074,8960.30971476514,0.0032338199191599415,0.00011456295620947405
1.0,1128.0,8961.823839744162,8961.820588492516,0.0032320301818344888,0.00011262693373054059
1.0,1129.0,8963.33481476323,8963.33146221989,0.003339098004516927,0.00010852558031028997
1.0,1130.0,8964.845503487666,8964.842335947265,0.0031545525423553045,0.00011080042789663376
1.0,1131.0,8966.356281159082,8966.353209674642,0.003060083631226007,0.0001126218375352897
1.0,1132.0,8967.867722350124,8967.864083402017,0.0036247396596991166,0.00010981740829074955
1.0,1133.0,8969.378588846008,8969.374957129392,0.0036125169167462445,0.00011088994716187072
1.0,1134.0,8970.889247627647,8970.885830856769,0.003391609453728961,0.00011488855522538867
1.0,1135.0,8972.399980363378,8972.396704584144,0.00325187139674199,0.00011559350777922675
1.0,1136.0,8973.910845841589,8973.907578311519,0.003246842982889575,0.00011354078980812685
1.0,1137.0,8975.421881796841,8975.418452038894,0.0034158974897309236,0.00010856717640113653
1.0,1138.0,8976.93258273532,8976.92932576627,0.0032430220514925168,0.00011078992683876355
1.0,1139.0,8978.443348190578,8978.440199493645,0.0031354487489352323,0.0001128779749444037
1.0,1140.0,8979.95476445228,8979.95107322102,0.0036741780393185763,0.00011070630374904568
1.0,1141.0,8981.465639396885,8981.461946948395,0.003670809784807716,0.0001117007250684184
1.0,1142.0,8982.976297525693,8982.972820675772,0.003449181399673762,0.00011576841642460258
1.0,1143.0,8984.486996946373,8984.483694403147,0.003276635771499059,0.0001166443325196897
1.0,1144.0,8985.997854192317,8985.994568130522,0.0032641067859913164,0.00011447048432514235
1.0,1145.0,8987.508946904778,8987.505441857898,0.0034905867448742356,0.00010860061573472916
1.0,1146.0,8989.019664311849,8989.016315585273,0.003333441160066286,0.00011082820520264381
1.0,1147.0,8990.530418246599,8990.527189312648,0.003213686234630586,0.00011322596151319704
1.0,1148.0,8992.041801359039,8992.038063040023,0.0037184351992891607,0.0001117140407962409
1.0,1149.0,8993.55268840951,8993.548936767398,0.0037275235558809072,0.00011261403458309901
1.0,1150.0,8995.06334457258,8995.059810494775,0.0035042991316913685,0.00011659080197947368
1.0,1151.0,8996.574011669676,8996.57068422215,0.0032997366538438655,0.00011759003800483918
1.0,1152.0,8998.084863772261,8998.081557949525,0.003282505993183804,0.0001154114160167968
1.0,1153.0,8999.596014284374,8999.592431676901,0.0035674152261435665,0.00010868504443689533
1.0,1154.0,9001.10674801603,9001.103305404276,0.0034257608654115757,0.00011090582905967258
1.0,1155.0,9002.61749515643,9002.614179131651,0.0032983314522425644,0.00011370875273230324
1.0,1156.0,9004.128834835143,9004.125052859026,0.003759408199130121,0.00011285976439998377
1.0,1157.0,9005.639725989255,9005.635926586403,0.00377302313427208,0.00011354080918896154
1.0,1158.0,9007.150385639574,9007.146800313778,0.00355358087449531,0.00011735463563640423
1.0,1159.0,9008.661029837045,9008.657674041153,0.0033265520114582614,0.00011845673023479294
1.0,1160.0,9010.171876274588,9010.168547768528,0.0033039747750081006,0.0001162809466037412
1.0,1161.0,9011.683087789685,9011.679421495905,0.00364995107292998,0.00010883756087025043
1.0,1162.0,9013.193836362007,9013.19029522328,0.0035225568549321906,0.00011109835581453207
1.0,1163.0,9014.704569498712,9014.701168950654,0.0033802779923917115,0.0001143055297820792
1.0,1164.0,9016.215860530956,9016.212042678031,0.0037925431299754564,0.00011411613327412065
1.0,1165.0,9017.72675668374,9017.722916405406,0.0038118837085221458,0.00011450218331117353
1.0,1166.0,9019.237422304199,9019.233790132781,0.0035989133173188748,0.00011792394315053241
1.0,1167.0,9020.748054878966,9020.744663860156,0.0033603307444991515,0.00011918635617453387
1.0,1168.0,9022.25889551597,9022.255537587533,0.003332379083303749,0.00011708265503145779
1.0,1169.0,9023.770158169938,9023.766411314908,0.0037292968629571988,0.00010901129360119329
1.0,1170.0,9025.280922450671,9025.277285042283,0.00361678379863406,0.0001113758935061435
1.0,1171.0,9026.791644683233,9026.788158769657,0.0034629562303507555,0.00011506154614785889
1.0,1172.0,9028.302880349835,9028.299032497034,0.003820090338422233,0.00011535376954306983
1.0,1173.0,9029.813784403794,9029.80990622441,0.0038478574015243794,0.00011542644146994601
1.0,1174.0,9031.324461537037,9031.320779951784,0.0036472491910899407,0.00011827570735690707
1.0,1175.0,9032.835080800629,9032.83165367916,0.0033954538209854945,0.00011962519916170493
1.0,1176.0,9034.345915750313,9034.342527406536,0.003361846790994605,0.0001177174294095605
1.0,1177.0,9035.85722886954,9035.85340113391,0.0038088294738827244,0.00010925004864700275
1.0,1178.0,9037.368007043318,9037.364274861286,0.00370956364167796,0.000111693236952823
1.0,1179.0,9038.878722131867,9038.87514858866,0.0035477132742016693,0.00011590999099641376
1.0,1180.0,9040.389899663023,9040.386022316037,0.0038473413858355343,0.00011657793473270914
1.0,1181.0,9041.900803082182,9041.896896043412,0.003875234583119891,0.00011619995961927586
1.0,1182.0,9043.4114963332,9043.407769770787,0.0036914936065386428,0.00011832588705091298
1.0,1183.0,9044.92211114858,9044.918643498164,0.0034353409594132245,0.00011982088093277955
1.0,1184.0,9046.432939499116,9046.429517225539,0.0033952300516375544,0.00011811866309811581
1.0,1185.0,9047.94430094958,9047.940390952914,0.0038895511656846793,0.00010950561318361782
1.0,1186.0,9049.4550949048,9049.451264680289,0.0038055623338095756,0.00011207751233008232
1.0,1187.0,9050.96579635264,9050.962138407665,0.0036294748203999916,0.00011675180968503627
1.0,1188.0,9052.4769107553,9052.47301213504,0.0038665666261294973,0.00011766760971752935
1.0,1189.0,9053.987815887247,9053.983885862415,0.0038970172404333425,0.00011686273468683771
1.0,1190.0,9055.498530155164,9055.49475958979,0.0037354306330144027,0.00011799787016986175
1.0,1191.0,9057.009146984125,9057.005633317167,0.0034810447311883763,0.00011967009245344313
1.0,1192.0,9058.519972068843,9058.516507044542,0.0034376624616925255,0.0001183078367243566
1.0,1193.0,9060.031369412787,9060.027380771917,0.0039668546121447434,0.00010972141711965398
1.0,1194.0,9061.542175550909,9061.538254499294,0.003894398460033699,0.00011240019262251021
1.0,1195.0,9063.052867847979,9063.049128226668,0.0037086330216880015,0.00011755717114947725
1.0,1196.0,9064.563917422956,9064.560001954043,0.0038818930927391193,0.00011852091997068475
1.0,1197.0,9066.074824910456,9066.070875681418,0.0039153399739007,0.0001172902283749873
1.0,1198.0,9067.58557058892,9067.581749408795,0.0037864027442537918,0.00011734570798186104
1.0,1199.0,9069.096187028019,9069.09262313617,0.003531561894533297,0.00011913280026476904
1.0,1200.0,9070.607004945132,9070.603496863545,0.003480677708694202,0.00011817243280376172
1.0,1201.0,9072.118434820539,9072.11437059092,0.00404109352712112,0.00010991337560642155
1.0,1202.0,9073.629251927689,9073.625244318297,0.003979327483421002,0.00011261265513349805
1.0,1203.0,9075.13993665818,9075.136118045672,0.0037853769656521763,0.00011816911213035958
1.0,1204.0,9076.6509258378,9076.646991773046,0.003899224931728895,0.00011918189734100503
1.0,1205.0,9078.161829615114,9078.157865500423,0.003929880188024981,0.00011747691034984198
1.0,1206.0,9079.672608103176,9079.668739227798,0.0038349293895407754,0.00011632595506508611
1.0,1207.0,9081.183230911078,9081.179612955173,0.003586190707210335,0.0001183212167741931
1.0,1208.0,9082.69404209768,9082.690486682548,0.0035283983204408287,0.00011777870374843069
1.0,1209.0,9084.205496764756,9084.201360409923,0.0041120039909401385,0.0001100055397012688
1.0,1210.0,9085.716328522907,9085.7122341373,0.004064588542178171,0.00011273751497289054
1.0,1211.0,9087.227002624815,9087.223107864675,0.0038597800314619235,0.0001185437746060779
1.0,1212.0,9088.737927551389,9088.73398159205,0.003910254250968137,0.00011953993243160027
1.0,1213.0,9090.248829678478,9090.244855319426,0.003939998080340956,0.00011750820681724024
1.0,1214.0,9091.7596474082,9091.755729046801,0.003885801935894051,0.00011505663618991748
1.0,1215.0,9093.270278809743,9093.266602774176,0.0036452254248615645,0.00011720216563891753
1.0,1216.0,9094.781087842548,9094.777476501551,0.0035848018621891242,0.000117188454894074
1.0,1217.0,9096.29255556255,9096.288350228928,0.004180065759555873,0.00011001107078676917
1.0,1218.0,9097.803394768955,9097.799223956303,0.00413985974910247,0.00011265211825880083
1.0,1219.0,9099.314062024743,9099.310097683678,0.003927890509885401,0.00011868497299406885
1.0,1220.0,9100.82492774697,9100.820971411053,0.003920257010804562,0.00011965073781769101
1.0,1221.0,9102.335826791172,9102.33184513843,0.003947578889892611,0.00011730643786981092
1.0,1222.0,9103.846693931237,9103.842718865804,0.003944083626947759,0.00011364128870764818
1.0,1223.0,9105.357334091284,9105.35359259318,0.003712012138976206,0.00011589645648112279
1.0,1224.0,9106.868134082622,9106.864466320556,0.003641936037411142,0.00011635954887514809
1.0,1225.0,9108.379607746758,9108.37534004793,0.0042415323748628,0.00010994987923196229
1.0,1226.0,9109.890455215504,9109.886213775306,0.004209724646443647,0.00011242716111130572
1.0,1227.0,9111.401115631845,9111.39708750268,0.0039907404104724264,0.0001185053730404078
1.0,1228.0,9112.91193117204,9112.907961230057,0.003933672521952758,0.00011957884911831769
1.0,1229.0,9114.422825282827,9114.418834957432,0.003956884738045119,0.00011699955383351808
1.0,1230.0,9115.933739140775,9115.929708684807,0.004001369227580653,0.00011209937825011378
1.0,1231.0,9117.444391495941,9117.440582412182,0.003780904563882359,0.00011449355799237453
1.0,1232.0,9118.955184930068,9118.951456139559,0.003703766263242869,0.00011545455527341423
1.0,1233.0,9120.46665355803,9120.462329866934,0.004296891968806449,0.00010979692329934982
1.0,1234.0,9121.97751254153,9121.973203594309,0.0042766049582496635,0.00011210539167341615
1.0,1235.0,9123.488167754767,9123.484077321686,0.004052554585314283,0.00011811945865861295
1.0,1236.0,9124.998931655655,9124.99495104906,0.003944550529467961,0.00011927624676025372
1.0,1237.0,9126.50982053842,9126.505824776435,0.003963008953405733,0.00011662652802706317
1.0,1238.0,9128.020787453226,9128.01669850381,0.004061859022840508,0.00011060821461320048
1.0,1239.0,9129.531452134559,9129.527572231185,0.003853201602396439,0.00011301901456075334
1.0,1240.0,9131.04224241248,9131.038445958562,0.003772039144223527,0.00011448990006090528
1.0,1241.0,9132.553697335947,9132.549319685937,0.004350358803094423,0.00010964243873821047
1.0,1242.0,9134.064559564807,9134.060193413312,0.004333594521312989,0.00011163535679410504
1.0,1243.0,9135.575210795248,9135.571067140689,0.004105544924414062,0.00011753642124630843
1.0,1244.0,9137.085933475579,9137.081940868064,0.003957001091976053,0.00011887553548540798
1.0,1245.0,9138.596815355475,9138.592814595439,0.003969019250462225,0.00011615949145455676
1.0,1246.0,9140.107841369598,9140.103688322813,0.004127817522203259,0.00010916289884325423
1.0,1247.0,9141.618521736298,9141.61456205019,0.0039343735927559464,0.00011159267401141218
1.0,1248.0,9143.129301577319,9143.125435777565,0.0038420059142936225,0.00011346912552129931
1.0,1249.0,9144.640732022297,9144.63630950494,0.004394717570676221,0.00010945646727677255
1.0,1250.0,9146.151600104915,9146.147183232315,0.004384285790820286,0.00011114849352649726
1.0,1251.0,9147.662248121578,9147.658056959692,0.004153349058242384,0.00011675064689623758
1.0,1252.0,9149.172939296812,9149.168930687067,0.003973570510197533,0.00011834760341071413
1.0,1253.0,9150.683816264242,9150.679804414442,0.003981187138606401,0.00011571160766559279
1.0,1254.0,9152.194896162837,9152.190678141818,0.004194689778842076,0.0001077776330726897
1.0,1255.0,9153.705590977017,9153.701551869193,0.004014918755274266,0.00011018204712091273
1.0,1256.0,9155.21636404462,9155.212425596568,0.003914971161748326,0.00011251181507132434
1.0,1257.0,9156.727759985255,9156.723299323943,0.004432594406353019,0.00010925765030442737
1.0,1258.0,9158.238635090454,9158.23417305132,0.00442955130165501,0.000110619192987278
1.0,1259.0,9159.749286055217,9159.745046778695,0.004202014138172672,0.00011589206539252277
1.0,1260.0,9161.259947165177,9161.25592050607,0.0039925351979945845,0.00011767810509480228
1.0,1261.0,9162.77081540694,9162.766794233445,0.003991597696312965,0.00011519930202848484
1.0,1262.0,9164.281953294614,9164.277667960821,0.004263587327841378,0.00010652497374459902
1.0,1263.0,9165.792662819322,9165.788541688196,0.00409800433772034,0.00010883326519271362
1.0,1264.0,9167.303429937583,9167.299415415571,0.0039910702771521755,0.00011156788678813777
1.0,1265.0,9168.81478686825,9168.810289142948,0.004469369931712208,0.0001091104708536623
1.0,1266.0,9170.325662659576,9170.321162870323,0.004467751094352934,0.00011003906667510247
1.0,1267.0,9171.836315393186,9171.832036597698,0.004242368651603101,0.00011486870184670476
1.0,1268.0,9173.34695775652,9173.342910325073,0.004014284701270299,0.00011693154960369942
1.0,1269.0,9174.857817163733,9174.853784052448,0.00400486453531812,0.00011462964279100778
1.0,1270.0,9176.36901310722,9176.364657779824,0.004334931403036535,0.0001053166119931528
1.0,1271.0,9177.879742315785,9177.8755315072,0.00418840066345183,0.00010758005614854463
1.0,1272.0,9179.390498638826,9179.386405234574,0.0040698982452340715,0.00011066782395651864
1.0,1273.0,9180.901804162511,9180.897278961951,0.004496640970955923,0.0001088993874171463
1.0,1274.0,9182.412683343477,9182.408152689326,0.00449909974622642,0.00010947252561943797
1.0,1275.0,9183.923342485701,9183.919026416701,0.004280938791680455,0.00011370945682250127
1.0,1276.0,9185.433972635507,9185.429900144076,0.004040549681576522,0.0001159973035890785
1.0,1277.0,9186.944827311167,9186.940773871453,0.004026491389140574,0.00011401973450398679
1.0,1278.0,9188.456075578102,9188.451647598828,0.004408845499483505,0.00010418404821663933
1.0,1279.0,9189.966818772722,9189.962521326202,0.004275569500805432,0.00010633395654047344
1.0,1280.0,9191.477567154812,9191.473395053577,0.00414817928890443,0.00010983618611300302
1.0,1281.0,9192.988816196892,9192.984268780954,0.004518874330642575,0.0001086726511065616
1.0,1282.0,9194.499697737963,9194.495142508329,0.004524394558075073,0.00010883214618737947
1.0,1283.0,9196.010373113597,9196.006016235704,0.004323232796423326,0.00011245150451854306
1.0,1284.0,9197.520994264958,9197.51688996308,0.004073901581477912,0.0001149117104603044
1.0,1285.0,9199.031837485427,9199.027763690456,0.004048308945129975,0.00011324739174390092
1.0,1286.0,9200.543137341203,9200.53863741783,0.0044816603492563445,0.00010310865502802676
1.0,1287.0,9202.053896327985,9202.049511145206,0.004363737896028397,0.00010516110657865965
1.0,1288.0,9203.564635479457,9203.560384872582,0.004226207872989107,0.0001090009439969918
1.0,1289.0,9205.075827669052,9205.071258599957,0.004540531797147196,0.00010842306770038026
1.0,1290.0,9206.586709168594,9206.582132327332,0.004547009115640321,0.00010816208775106577
1.0,1291.0,9208.097399374114,9208.093006054707,0.004361574069207563,0.0001109787859570664
1.0,1292.0,9209.608018352325,9209.603879782084,0.0041097677762991225,0.00011365609460544752
1.0,1293.0,9211.118852540532,9211.114753509459,0.004075187976241068,0.00011237180149311989
1.0,1294.0,9212.630198537043,9212.625627236834,0.004553832665806112,0.00010203453183001394
1.0,1295.0,9214.140977581492,9214.136500964209,0.0044553403820373205,0.00010402828283660097
1.0,1296.0,9215.65170678906,9215.647374691585,0.004307240217030994,0.00010819609106400953
1.0,1297.0,9217.16283173607,9217.15824841896,0.004555055747005099,0.00010802771760750766
1.0,1298.0,9218.67371373649,9218.669122146335,0.004562780931109955,0.00010744172500145137
1.0,1299.0,9220.184428077026,9220.17999587371,0.004402692724852386,0.00010939239071256922
1.0,1300.0,9221.695047196874,9221.690869601087,0.004150736071096617,0.00011218080134489906
1.0,1301.0,9223.205876033664,9223.201743328462,0.004110490673383538,0.00011135470685471668
1.0,1302.0,9224.717262948645,9224.712617055837,0.0046291243556879635,0.00010101527450218842
1.0,1303.0,9226.228054069252,9226.223490783213,0.004542250851955032,0.00010286670944697342
1.0,1304.0,9227.738773345827,9227.734364510588,0.004383384198035856,0.00010735584995809497
1.0,1305.0,9229.24983278992,9229.245238237963,0.00456671720758095,0.00010758123128777955
1.0,1306.0,9230.76071354263,9230.756111965338,0.004574093956762226,0.00010663821547651425
1.0,1307.0,9232.271462303446,9232.266985692715,0.0044494739679521444,0.0001076949131049586
1.0,1308.0,9233.782086130637,9233.77785942009,0.004201982308586594,0.00011059332175315942
1.0,1309.0,9235.29290224966,9235.288733147465,0.004148745968905132,0.00011016046679930552
1.0,1310.0,9236.804322653174,9236.79960687484,0.004699438077523155,9.998670886101466e-5
1.0,1311.0,9238.315129052806,9238.310480602217,0.004627562377436334,0.00010175043009916064
1.0,1312.0,9239.82583706191,9239.821354329591,0.004456888256981983,0.00010645002164791466
1.0,1313.0,9241.336833997462,9241.332228056966,0.00457855161698717,0.00010704504713032581
1.0,1314.0,9242.84771512676,9242.843101784343,0.004587275386938927,0.00010585187250587633
1.0,1315.0,9244.358497334126,9244.353975511718,0.00449740015324096,0.00010589118980489644
1.0,1316.0,9245.869126631776,9245.864849239093,0.004254779702932865,0.00010884213704908059
1.0,1317.0,9247.379934192777,9247.375722966468,0.004192654326516276,0.0001088671645476682
1.0,1318.0,9248.891379536442,9248.886596693843,0.0047669498424056655,9.896818585590432e-5
1.0,1319.0,9250.402202964277,9250.39747042122,0.004711681619937735,0.00010062979083794495
1.0,1320.0,9251.912902986283,9251.908344148595,0.004532641153446093,0.00010553918426972161
1.0,1321.0,9253.423832704557,9253.41921787597,0.004588158223214123,0.00010639328613205267
1.0,1322.0,9254.934711061516,9254.930091603346,0.004594774545694236,0.0001050124170388172
1.0,1323.0,9256.445536891908,9256.440965330721,0.004549815313566796,0.00010409665203557094
1.0,1324.0,9257.956172928996,9257.951839058096,0.004313521696531097,0.00010699409041534277
1.0,1325.0,9259.46697354795,9259.462712785471,0.004243821638283407,0.0001074312678188805
1.0,1326.0,9260.978439020273,9260.973586512848,0.004836845715317395,9.801191860146682e-5
1.0,1327.0,9262.489272306182,9262.484460240223,0.004791379723883438,9.951105321923473e-5
1.0,1328.0,9263.999960696683,9263.995333967598,0.0046002220540231065,0.00010453948165465015
1.0,1329.0,9265.510830648296,9265.506207694973,0.004596915617639752,0.00010572598636618012
1.0,1330.0,9267.021705748239,9267.01708142235,0.004601142511319267,0.00010417982966108561
1.0,1331.0,9268.532581792002,9268.527955149724,0.004607466397374083,0.00010228659950567959
1.0,1332.0,9270.043230574336,9270.0388288771,0.004383380560511796,0.00010512929177103054
1.0,1333.0,9271.554019067378,9271.549702604476,0.004301105870354149,0.00010590782160287092
1.0,1334.0,9273.06549093653,9273.06057633185,0.004898961967228388,9.705491405045755e-5
1.0,1335.0,9274.5763370587,9274.571450059226,0.004866256956802317,9.846132879486052e-5
1.0,1336.0,9276.087014748853,9276.0823237866,0.0046643233106351545,0.00010352658166660526
1.0,1337.0,9277.597830223056,9277.593197513977,0.0046072453308170225,0.00010500327433299229
1.0,1338.0,9279.108706065226,9279.104071241352,0.0046128894459798175,0.00010342083768553905
1.0,1339.0,9280.619631968066,9280.614944968727,0.0046703236087068944,0.00010052347583140549
1.0,1340.0,9282.130289311031,9282.125818696102,0.004454065961908782,0.00010317585049101717
1.0,1341.0,9283.64106950434,9283.636692423479,0.004362790926506932,0.00010430548229623626
1.0,1342.0,9285.152539248089,9285.147566150854,0.00495734428727701,9.618207416409705e-5
1.0,1343.0,9286.663397095148,9286.658439878229,0.004936313209100263,9.745472730794151e-5
1.0,1344.0,9288.17406977623,9288.169313605606,0.004729283683673202,0.00010257115502061533
1.0,1345.0,9289.684833512081,9289.68018733298,0.004621330999043494,0.00010428283763627062
1.0,1346.0,9291.195703529535,9291.191061060355,0.004621633247552381,0.00010264031668189605
1.0,1347.0,9292.706685943682,9292.70193478773,0.004736451886401483,9.878760657612939e-5
1.0,1348.0,9294.21735455489,9294.212808515105,0.00453095087186739,0.00010122741102933066
1.0,1349.0,9295.728125980157,9295.723682242482,0.004430104688481151,0.00010261957440771234
1.0,1350.0,9297.239588692377,9297.234555969857,0.005016447401885671,9.542305823171518e-5
1.0,1351.0,9298.750454396499,9298.745429697232,0.0050036119203014096,9.65578582377605e-5
1.0,1352.0,9300.26111607063,9300.256303424609,0.004785591214613305,0.00010159385037295637
1.0,1353.0,9301.771837507838,9301.767177151984,0.004635809283854542,0.00010357680348069055
1.0,1354.0,9303.282703587749,9303.278050879358,0.004632780326801367,0.00010192212979300739
1.0,1355.0,9304.793744091661,9304.788924606733,0.004806354737638685,9.704737160321227e-5
1.0,1356.0,9306.304429749327,9306.29979833411,0.0046171409585440415,9.928791364239832e-5
1.0,1357.0,9307.815191256424,9307.810672061485,0.004505769482875621,0.00010095836295839041
1.0,1358.0,9309.326630138694,9309.32154578886,0.005067367234460107,9.474712539535932e-5
1.0,1359.0,9310.83750423351,9310.832419516235,0.005063091382908169,9.578342743366565e-5
1.0,1360.0,9312.348159447069,9312.343293243612,0.004838968211515748,0.0001007094454114358
1.0,1361.0,9313.858845088127,9313.854166970987,0.004653774782582332,0.00010285638048393557
1.0,1362.0,9315.369711224439,9315.365040698362,0.0046510503816534765,0.00010125522906740937
1.0,1363.0,9316.880810294424,9316.875914425738,0.004883814404820441,9.537023259359399e-5
1.0,1364.0,9318.391506114473,9318.386788153113,0.004704071856849623,9.735192189468167e-5
1.0,1365.0,9319.902258791813,9319.897661880488,0.004582939028296096,9.931515375474202e-5
1.0,1366.0,9321.413667855895,9321.408535607863,0.005114256168781139,9.426031290975145e-5
1.0,1367.0,9322.924547747105,9322.919409335238,0.00511616359835898,9.512610824137222e-5
1.0,1368.0,9324.435202935474,9324.430283062615,0.004892265850230615,9.991233490804574e-5
1.0,1369.0,9325.945861527463,9325.94115678999,0.004680458612256189,0.00010218923673360487
1.0,1370.0,9327.456719860442,9327.452030517365,0.004670189095577371,0.00010057613034553246
1.0,1371.0,9328.967877408862,9328.962904244741,0.004961464159805473,9.36929879470807e-5
1.0,1372.0,9330.47858774308,9330.473777972116,0.004795669606664887,9.552510217167844e-5
1.0,1373.0,9331.989330524566,9331.984651699491,0.004663853611873492,9.778861237033107e-5
1.0,1374.0,9333.50070478013,9333.495525426868,0.00515995312071027,9.394802744143762e-5
1.0,1375.0,9335.011590656293,9335.006399154243,0.00516846961227202,9.464814378432992e-5
1.0,1376.0,9336.5222409946,9336.517272881618,0.00494030200798079,9.910808384028588e-5
1.0,1377.0,9338.03287903096,9338.028146608993,0.004707961153144424,0.00010147876104539876
1.0,1378.0,9339.543733274835,9339.539020336368,0.004693804658018053,9.993634836776874e-5
1.0,1379.0,9341.054946912118,9341.049894063744,0.005041077311034314,9.208012177140414e-5
1.0,1380.0,9342.565675327996,9342.56076779112,0.004892575836493052,9.382857403330812e-5
1.0,1381.0,9344.076411021062,9344.071641518494,0.0047529753001072095,9.65145987494505e-5
1.0,1382.0,9345.587735724324,9345.582515245871,0.005199638901558501,9.37861027478325e-5
1.0,1383.0,9347.098624172124,9347.093388973246,0.005211164099364396,9.427362126122402e-5
1.0,1384.0,9348.609278105137,9348.60426270062,0.0049873322150233435,9.835155907212312e-5
1.0,1385.0,9350.119901942267,9350.115136427998,0.004740919449432113,0.000100713331369757
1.0,1386.0,9351.6307541348,9351.626010155373,0.004724561394596094,9.927187144650708e-5
1.0,1387.0,9353.142024264142,9353.136883882747,0.0051279492486173694,9.062227650792485e-5
1.0,1388.0,9354.652764255296,9354.647757610122,0.004990538785477838,9.233692781048308e-5
1.0,1389.0,9356.163489825976,9356.158631337497,0.004839903741412854,9.547928494663409e-5
1.0,1390.0,9357.674762614659,9357.669505064874,0.005235006809925835,9.38264515985339e-5
1.0,1391.0,9359.185651785801,9359.180378792249,0.005248016067980643,9.399760591593571e-5
1.0,1392.0,9360.696316141126,9360.691252519624,0.0050352958874100295,9.753783286930377e-5
1.0,1393.0,9362.206936141882,9362.202126247,0.00478504969532878,9.991578512842928e-5
1.0,1394.0,9363.717779993978,9363.712999974376,0.004760365939546318,9.855626470720292e-5
1.0,1395.0,9365.229098630682,9365.22387370175,0.005211374927057477,8.928413690621092e-5
1.0,1396.0,9366.739854644697,9366.734747429125,0.0050894732758024475,9.111051142939458e-5
1.0,1397.0,9368.2505703606,9368.2456211565,0.004928380697492685,9.4754561417084e-5
1.0,1398.0,9369.76178717441,9369.756494883877,0.005267927365366631,9.396642988074721e-5
1.0,1399.0,9371.272680196114,9371.267368611252,0.005285534036374884,9.383230842529686e-5
1.0,1400.0,9372.783355322721,9372.778242338627,0.0050847238662754535,9.659438205350623e-5
1.0,1401.0,9374.293971432446,9374.289116066004,0.004830322719044489,9.892940069573676e-5
1.0,1402.0,9375.804810507396,9375.799989793379,0.004800621954927919,9.777127037151844e-5
1.0,1403.0,9377.31617311808,9377.310863520754,0.005294712309023453,8.814883196081462e-5
1.0,1404.0,9378.826945689634,9378.82173724813,0.005188803579130763,9.012387447023053e-5
1.0,1405.0,9380.337656568474,9380.332610975505,0.005022213093525352,9.436368261155833e-5
1.0,1406.0,9381.848809506524,9381.84348470288,0.005298778614360344,9.417319241869282e-5
1.0,1407.0,9383.359699340312,9383.354358430255,0.005313870382906316,9.36359703847919e-5
1.0,1408.0,9384.87039572544,9384.86523215763,0.005135399233495264,9.552257470785562e-5
1.0,1409.0,9386.381013388978,9386.376105885007,0.004882440671281074,9.779007962127238e-5
1.0,1410.0,9387.891847272162,9387.886979612382,0.004847112273182574,9.68432469714366e-5
1.0,1411.0,9389.403252405877,9389.397853339757,0.005382445311624906,8.725196985504726e-5
1.0,1412.0,9390.91403800243,9390.908727067133,0.0052893850224791095,8.940513205831809e-5
1.0,1413.0,9392.424737594016,9392.419600794508,0.005110869350119174,9.417021317860145e-5
1.0,1414.0,9393.935827367815,9393.930474521883,0.005325048795384646,9.443390147938034e-5
1.0,1415.0,9395.44671453621,9395.44134824926,0.005338413586287061,9.344757866147415e-5
1.0,1416.0,9396.957438613925,9396.952221976635,0.0051887817280658055,9.42394775042607e-5
1.0,1417.0,9398.468066304531,9398.46309570401,0.004945438267895952,9.650555088069724e-5
1.0,1418.0,9399.97889241213,9399.973969431385,0.00490207018538058,9.580904247638281e-5
1.0,1419.0,9401.490325754541,9401.48484315876,0.005464177831981942,8.652670114979357e-5
1.0,1420.0,9403.001126534426,9402.995716886137,0.005385975747685734,8.891694258210937e-5
1.0,1421.0,9404.51181754561,9404.506590613511,0.0051985509735459345,9.417390736894144e-5
1.0,1422.0,9406.022842852748,9406.017464340886,0.005349101351384888,9.463708779496148e-5
1.0,1423.0,9407.533731242605,9407.528338068263,0.005364389914120693,9.326376421928912e-5
1.0,1424.0,9409.044488475898,9409.039211795638,0.005249373909919086,9.280328086586275e-5
1.0,1425.0,9410.555121193061,9410.550085523013,0.005010608802876959,9.498771424032748e-5
1.0,1426.0,9412.065940568988,9412.060959250388,0.004959878987392585,9.463340781584614e-5
1.0,1427.0,9413.577396801174,9413.571832977763,0.005543550184484047,8.603152636780046e-5
1.0,1428.0,9415.088211135151,9415.08270670514,0.005478755787407863,8.858304692820964e-5
1.0,1429.0,9416.598898449996,9416.593580432514,0.005287152337587031,9.431638847592917e-5
1.0,1430.0,9418.109860449378,9418.10445415989,0.0053754237837893015,9.483574826780581e-5
1.0,1431.0,9419.62074164785,9419.615327887266,0.00538431481754742,9.29871492867612e-5
1.0,1432.0,9421.131539556773,9421.126201614641,0.005311160480232502,9.12204885519869e-5
1.0,1433.0,9422.642182928445,9422.637075342016,0.0050826559768211155,9.33646675902803e-5
1.0,1434.0,9424.152993959371,9424.147949069393,0.0050229732050866005,9.333184894977732e-5
1.0,1435.0,9425.664468312782,9425.658822796768,0.005623178364203341,8.575551487358895e-5
1.0,1436.0,9427.175296529704,9427.169696524143,0.00557240307716711,8.844184114372354e-5
1.0,1437.0,9428.68597291209,9428.680570251518,0.0053696555232818355,9.445411416232461e-5
1.0,1438.0,9430.196873697547,9430.191443978892,0.005397385327341908,9.499619609407843e-5
1.0,1439.0,9431.707750653355,9431.70231770627,0.00540289102400493,9.273936544389199e-5
1.0,1440.0,9433.218593887434,9433.213191433644,0.005376356755732559,8.952193596594754e-5
1.0,1441.0,9434.729253343405,9434.72406516102,0.005163194509350433,9.166339714233958e-5
1.0,1442.0,9436.240057530818,9436.234938888396,0.005096097601835936,9.203249574323946e-5
1.0,1443.0,9437.751533284316,9437.74581261577,0.005696415095371776,8.565032798610993e-5
1.0,1444.0,9439.262373406187,9439.256686343146,0.005657528514348087,8.842995672224153e-5
1.0,1445.0,9440.773043596291,9440.767560070522,0.005448538048767659,9.465890374836267e-5
1.0,1446.0,9442.283886313266,9442.278433797897,0.00541896104823536,9.509285253545712e-5
1.0,1447.0,9443.794761639072,9443.789307525272,0.0054233794130595925,9.250306152313823e-5
1.0,1448.0,9445.305657855062,9445.300181252647,0.005451077882753452,8.785103103659002e-5
1.0,1449.0,9446.8163275293,9446.811054980022,0.005247568167760619,8.991849220114371e-5
1.0,1450.0,9448.327121970156,9448.321928707399,0.005169843891508208,9.072507782567524e-5
1.0,1451.0,9449.838593583681,9449.832802434774,0.005764907260527252,8.579756351638433e-5
1.0,1452.0,9451.349443816807,9451.343676162149,0.005736460777370667,8.851349250062535e-5
1.0,1453.0,9452.860110878146,9452.854549889526,0.005524171322122129,9.485666836368325e-5
1.0,1454.0,9454.370904417896,9454.3654236169,0.005446056311939174,9.523310229122578e-5
1.0,1455.0,9455.88177141156,9455.876297344275,0.005442889585992816,9.22534841501672e-5
1.0,1456.0,9457.392721620496,9457.38717107165,0.005525442358248256,8.618435904024323e-5
1.0,1457.0,9458.90340689263,9458.898044799025,0.005336856543181057,8.827761281500162e-5
1.0,1458.0,9460.414190827543,9460.408918526402,0.00524794221519187,8.952109013079973e-5
1.0,1459.0,9461.925650376708,9461.919792253777,0.005829860802805342,8.613417027577357e-5
1.0,1460.0,9463.436513886516,9463.430665981152,0.005815080778575066,8.875491664317473e-5
1.0,1461.0,9464.94717314458,9464.941539708529,0.005595226425612054,9.49709288828077e-5
1.0,1462.0,9466.457919183305,9466.452413435904,0.005469928657021228,9.530250971056537e-5
1.0,1463.0,9467.968781659325,9467.963287163278,0.005462809294840554,9.20850561544388e-5
1.0,1464.0,9469.479788765015,9469.474160890655,0.005603156376309926,8.461394337883199e-5
1.0,1465.0,9470.990491383234,9470.98503461803,0.005431031047010038,8.675279876932592e-5
1.0,1466.0,9472.50126895366,9472.495908345405,0.005334932867754105,8.856152880195183e-5
1.0,1467.0,9474.01270216435,9474.00678207278,0.00589002434799113,8.663430028946597e-5
1.0,1468.0,9475.52357275065,9475.517655800155,0.00588267998136871,8.902695336660517e-5
1.0,1469.0,9477.034229505682,9477.028529527532,0.005660530622208171,9.507328601804913e-5
1.0,1470.0,9478.54493578068,9478.539403254907,0.005495922744103154,9.531324248789744e-5
1.0,1471.0,9480.055794223515,9480.050276982282,0.0054851159920872306,9.189988900569258e-5
1.0,1472.0,9481.566864677401,9481.561150709658,0.005689284881555068,8.324047874582157e-5
1.0,1473.0,9483.077581008587,9483.072024437033,0.005530265578727267,8.543175470333439e-5
1.0,1474.0,9484.588345810047,9484.582898164408,0.0054204863631639455,8.780811503083864e-5
1.0,1475.0,9486.099747014121,9486.093771891785,0.005943222482983401,8.731258740012718e-5
1.0,1476.0,9487.610624470004,9487.60464561916,0.005943463367657387,8.93123123057011e-5
1.0,1477.0,9489.121280263635,9489.115519346535,0.0057206112655876495,9.499732908768442e-5
1.0,1478.0,9490.63195907576,9490.62639307391,0.005528682924705208,9.527149495752695e-5
1.0,1479.0,9492.142810741056,9492.137266801285,0.005511628577096417,9.167990451076674e-5
1.0,1480.0,9493.653938675436,9493.648140528661,0.005773412853159243,8.198050778720357e-5
1.0,1481.0,9495.164671854262,9495.159014256036,0.005630416346320999,8.436133315162535e-5
1.0,1482.0,9496.675425374544,9496.669887983411,0.005508695100161276,8.734434292562814e-5
1.0,1483.0,9498.18678587675,9498.180761710788,0.005990690684484434,8.797705131138475e-5
1.0,1484.0,9499.697673997938,9499.691635438163,0.006002162384902476,8.95769688759068e-5
1.0,1485.0,9501.208329652522,9501.202509165538,0.005779815148343914,9.468488102915117e-5
1.0,1486.0,9502.71898100397,9502.713382892913,0.005560481869451905,9.494643773987863e-5
1.0,1487.0,9504.229828094232,9504.224256620288,0.0055390267139046045,9.137216708762499e-5
1.0,1488.0,9505.741014822928,9505.735130347664,0.005859630966824625,8.090507549416281e-5
1.0,1489.0,9507.251763671844,9507.24600407504,0.005731533701236913,8.346585651616316e-5
1.0,1490.0,9508.762510327324,9508.756877802414,0.005602061794434121,8.716219733928175e-5
1.0,1491.0,9510.273822178882,9510.267751529791,0.0060359041867741325,8.859475092949347e-5
1.0,1492.0,9511.784712461751,9511.778625257166,0.006050244274774741,8.961369800722766e-5
1.0,1493.0,9513.295372715917,9513.28949898454,0.005833007094679488,9.408775212904043e-5
1.0,1494.0,9514.806006502866,9514.800372711918,0.005596252408849978,9.436119385917364e-5
1.0,1495.0,9516.316848103264,9516.311246439293,0.005569452366216865,9.081920187820198e-5
1.0,1496.0,9517.828095739163,9517.822120166667,0.005950387208031316,7.999304652091314e-5
1.0,1497.0,9519.33886016091,9519.332993894042,0.005837326061282511,8.277534291410228e-5
1.0,1498.0,9520.849592364239,9520.843867621417,0.005692697667200264,8.70849234231873e-5
1.0,1499.0,9522.360849857505,9522.354741348794,0.006072684418086283,8.905166867478617e-5
1.0,1500.0,9523.871744090746,9523.865615076169,0.006091876269692875,8.94389136009496e-5
1.0,1501.0,9525.382411696743,9525.376488803544,0.0058827787993323,9.30123287420571e-5
1.0,1502.0,9526.893037930982,9526.88736253092,0.005638252030621516,9.3407768768604e-5
1.0,1503.0,9528.40387555415,9528.398236258296,0.005607641143797082,9.002074383941118e-5
1.0,1504.0,9529.915173447982,9529.90910998567,0.006038118763171951,7.910130672259829e-5
1.0,1505.0,9531.42595249483,9531.419983713045,0.005938949124356441,8.21589955336394e-5
1.0,1506.0,9532.936673912158,9532.930857440422,0.0057829990096252,8.708083634973125e-5
1.0,1507.0,9534.447871321301,9534.441731167797,0.006103800851178676,8.913847377678871e-5
1.0,1508.0,9535.9587717623,9535.952604895172,0.006129857342784817,8.893623999429353e-5
1.0,1509.0,9537.469454332579,9537.463478622547,0.005936731581186905,9.148524037845493e-5
1.0,1510.0,9538.980071018847,9538.974352349924,0.005682559698016121,9.191779715646286e-5
1.0,1511.0,9540.490903233895,9540.485226077299,0.00564632547502697,8.884440016766457e-5
1.0,1512.0,9542.002250413596,9541.996099804674,0.006125144190264109,7.826298062292588e-5
1.0,1513.0,9543.513042120654,9543.50697353205,0.006038206667653867,8.148269264972336e-5
1.0,1514.0,9545.023755492603,9545.017847259425,0.005873507947399048,8.697573378396016e-5
1.0,1515.0,9546.534892589432,9546.5287209868,0.006135065606486023,8.891629707710376e-5
1.0,1516.0,9548.045791465778,9548.039594714175,0.006160463475680444,8.800604689977894e-5
1.0,1517.0,9549.556492377997,9549.55046844155,0.00598657242153422,8.94480179905068e-5
1.0,1518.0,9551.067108118426,9551.061342168927,0.005731263294819655,9.002740159003279e-5
1.0,1519.0,9552.577934367688,9552.572215896302,0.005688972055850172,8.726825995383495e-5
1.0,1520.0,9554.089326818777,9554.083089623677,0.006211662759596948,7.738085175980553e-5
1.0,1521.0,9555.60013398839,9555.593963351053,0.006139841636922938,8.07738388544945e-5
1.0,1522.0,9557.11083366511,9557.104837078428,0.005961112899967702,8.661053665544964e-5
1.0,1523.0,9558.6219052058,9558.615710805803,0.006158047272492695,8.826803029524289e-5
1.0,1524.0,9560.132805184134,9560.12658453318,0.006185385364005924,8.678621134279565e-5
1.0,1525.0,9561.643530109563,9561.637458260555,0.00603677036906447,8.693028947808562e-5
1.0,1526.0,9563.154149764283,9563.14833198793,0.005784912943454401,8.767707067663301e-5
1.0,1527.0,9564.664974246767,9564.659205715305,0.005740562462051457,8.539555167157007e-5
1.0,1528.0,9566.176399736953,9566.17007944268,0.00629501933372012,7.638697494111079e-5
1.0,1529.0,9567.68721702879,9567.680953170056,0.0062329301008503535,7.986234401456502e-5
1.0,1530.0,9569.197907360967,9569.191826897431,0.00604452637844588,8.600313754331667e-5
1.0,1531.0,9570.708913659022,9570.702700624806,0.00617742378199182,8.718998208929862e-5
1.0,1532.0,9572.219814516464,9572.213574352183,0.006206295412084728,8.519958505130609e-5
1.0,1533.0,9573.730574648584,9573.724448079558,0.006094078352816723,8.411528586716377e-5
1.0,1534.0,9575.241196788287,9575.235321806933,0.005844444090143952,8.494554661610648e-5
1.0,1535.0,9576.752014163154,9576.746195534308,0.005792444185317436,8.316171017233125e-5
1.0,1536.0,9578.263468154668,9578.257069261683,0.006373900719154335,7.535206313029927e-5
1.0,1537.0,9579.774294994348,9579.76794298906,0.006321375845345756,7.876095495065837e-5
1.0,1538.0,9581.28497656431,9581.278816716434,0.006123896056124067,8.502387352986344e-5
1.0,1539.0,9582.795923758757,9582.78969044381,0.006198642116487463,8.585226458122698e-5
1.0,1540.0,9584.30682108899,9584.300564171186,0.0062248599006125005,8.336708384404235e-5
1.0,1541.0,9585.817616533477,9585.811437898561,0.006149081497824227,8.103998093822872e-5
1.0,1542.0,9587.328247040194,9587.322311625936,0.00590727741473529,8.204162512282481e-5
1.0,1543.0,9588.839058555628,9588.833185353313,0.005849027630119963,8.074529556257458e-5
1.0,1544.0,9590.350531592634,9590.344059080688,0.006447992333960428,7.421777887778251e-5
1.0,1545.0,9591.861371727247,9591.854932808063,0.006408702447970427,7.757181243704745e-5
1.0,1546.0,9593.372043114397,9593.365806535438,0.006201102191425889,8.37409309242308e-5
1.0,1547.0,9594.88292756469,9594.876680262812,0.0062139072633726755,8.419950709615798e-5
1.0,1548.0,9596.393822839422,9596.38755399019,0.006238646342353604,8.144648416249252e-5
1.0,1549.0,9597.90466083439,9597.898427717564,0.006206751952049672,7.793151551108562e-5
1.0,1550.0,9599.415300894201,9599.409301444939,0.005973911080673133,7.898556168845594e-5
1.0,1551.0,9600.926110923296,9600.920175172316,0.0059134380571777,7.82522585156786e-5
1.0,1552.0,9602.43759217432,9602.43104889969,0.006519412845136685,7.305485232152157e-5
1.0,1553.0,9603.948437531937,9603.941922627066,0.006485455380243366,7.619149634721396e-5
1.0,1554.0,9605.459101545332,9605.452796354442,0.006270409437547642,8.223643869505935e-5
1.0,1555.0,9606.96993024127,9606.963670081817,0.006228319330602972,8.239404154752948e-5
1.0,1556.0,9608.480821622363,9608.474543809192,0.006249725489396951,7.939543095461055e-5
1.0,1557.0,9609.991711850595,9609.985417536567,0.006271035234021838,7.49152834777153e-5
1.0,1558.0,9611.50236308768,9611.496291263942,0.006048919577551715,7.596349738663683e-5
1.0,1559.0,9613.013164120455,9613.007164991319,0.005978696444344678,7.567021951412867e-5
1.0,1560.0,9614.52464470487,9614.518038718694,0.0065827101780087105,7.190491532547955e-5
1.0,1561.0,9616.035496951168,9616.028912446069,0.006556063156040182,7.476596104405618e-5
1.0,1562.0,9617.54615334661,9617.539786173445,0.006333562950658234,8.046396588872585e-5
1.0,1563.0,9619.05693560014,9619.05065990082,0.006245437135476095,8.052197398845609e-5
1.0,1564.0,9620.567822999757,9620.561533628195,0.006263481519908964,7.739353821068122e-5
1.0,1565.0,9622.078762266558,9622.07240735557,0.006334770243483945,7.20197940746902e-5
1.0,1566.0,9623.589426487768,9623.583281082945,0.00612485893725534,7.305078354946976e-5
1.0,1567.0,9625.100221635903,9625.094154810322,0.0060480533002191805,7.319534988528396e-5
1.0,1568.0,9626.611689995223,9626.605028537697,0.006638964642661449,7.073706538701389e-5
1.0,1569.0,9628.122551681861,9628.115902265072,0.006622040565616771,7.333401919114723e-5
1.0,1570.0,9629.633203800582,9629.626775992449,0.006395646934834076,7.859731524127752e-5
1.0,1571.0,9631.143938873794,9631.137649719823,0.006260738573473645,7.853649808382815e-5
1.0,1572.0,9632.654820667762,9632.648523447198,0.0062734235734751564,7.543907402859083e-5
1.0,1573.0,9634.165815674525,9634.159397174575,0.006401265328804584,6.940044792269257e-5
1.0,1574.0,9635.676492814551,9635.67027090195,0.006203675958659005,7.027646154917558e-5
1.0,1575.0,9637.187284423526,9637.181144629325,0.006122323534782481,7.082242585327005e-5
1.0,1576.0,9638.698733078438,9638.6920183567,0.0066930147481798485,6.9637961414868e-5
1.0,1577.0,9640.209596338238,9640.202892084075,0.006678278511117242,7.181587372353629e-5
1.0,1578.0,9641.720244027338,9641.713765811452,0.00644768948041019,7.660932041403734e-5
1.0,1579.0,9643.230943148608,9643.224639538827,0.00627708939873628,7.657178400043029e-5
1.0,1580.0,9644.74181794484,9644.735513266201,0.0062831651430315105,7.349766686229709e-5
1.0,1581.0,9646.252873399812,9646.246386993578,0.006471777579918125,6.700798974502589e-5
1.0,1582.0,9647.763567812333,9647.757260720953,0.006290856450959836,6.774676115902911e-5
1.0,1583.0,9649.27434907545,9649.268134448328,0.006198357602443139,6.856491989313126e-5
1.0,1584.0,9650.785765703276,9650.779008175705,0.0067365986483309825,6.852372578169328e-5
1.0,1585.0,9652.296633554473,9652.28988190308,0.006727147797391808,7.033001651415238e-5
1.0,1586.0,9653.807278396289,9653.800755630455,0.0064943212282742024,7.448471007649869e-5
1.0,1587.0,9655.317950309392,9655.31162935783,0.006296422297964455,7.455055856292306e-5
1.0,1588.0,9656.82882130353,9656.822503085205,0.006298930005868897,7.166163971168956e-5
1.0,1589.0,9658.339932438377,9658.333376812581,0.00654351605589909,6.485627362954292e-5
1.0,1590.0,9659.850640996927,9659.844250539956,0.00637593613782883,6.540754243225805e-5
1.0,1591.0,9661.361415454347,9661.355124267331,0.006275742880461621,6.652854429406388e-5
1.0,1592.0,9662.872790947742,9662.865997994708,0.0067730429977928,6.737896722200685e-5
1.0,1593.0,9664.383663620743,9664.376871722083,0.006769034170702071,6.879219980905434e-5
1.0,1594.0,9665.894312987492,9665.887745449458,0.0065413493252890476,7.234246508582286e-5
1.0,1595.0,9667.40496013259,9667.398619176833,0.006318733931948373,7.24610226078792e-5
1.0,1596.0,9668.915822092667,9668.909492904208,0.006312168623480829,6.981205974288776e-5
1.0,1597.0,9670.426992369876,9670.420366631584,0.006615749663069437,6.297287489237139e-5
1.0,1598.0,9671.93771584707,9671.93124035896,0.006462596262281295,6.330537004198825e-5
1.0,1599.0,9673.44848310103,9673.442114086334,0.0063542150724060775,6.463949605976239e-5
1.0,1600.0,9674.95981405813,9674.952987813711,0.006807345814195287,6.623419662904119e-5
1.0,1601.0,9676.470686692715,9676.463861541086,0.006804263588946924,6.717748355996808e-5
1.0,1602.0,9677.981338481633,9677.97473526846,0.006579606183549913,7.006348789722503e-5
1.0,1603.0,9679.491971337273,9679.485608995838,0.006342466962905746,7.035154445288674e-5
1.0,1604.0,9681.00282508037,9680.996482723212,0.006327820065507694,6.797725088172562e-5
1.0,1605.0,9682.514053032734,9682.507356450587,0.006688551995011949,6.128315928155766e-5
1.0,1606.0,9684.024796452966,9684.018230177962,0.006554713449077099,6.145298168776773e-5
1.0,1607.0,9685.535552975205,9685.529103905337,0.006434927172904281,6.291653322323495e-5
1.0,1608.0,9687.04682656076,9687.039977632714,0.006831254169355816,6.494571699437854e-5
1.0,1609.0,9688.557701425105,9688.550851360089,0.006831194935784879,6.554564775883572e-5
1.0,1610.0,9690.06836179792,9690.061725087464,0.006616093652610289,6.773445850138882e-5
1.0,1611.0,9691.578985512633,9691.57259881484,0.006369470054323756,6.814150724232685e-5
1.0,1612.0,9693.089835232382,9693.083472542216,0.006350615333758469,6.617851374168193e-5
1.0,1613.0,9694.601116024274,9694.59434626959,0.006763615720501548,5.9826406412948725e-5
1.0,1614.0,9696.111872386517,9696.105219996967,0.00664213915797518,5.9775715027532656e-5
1.0,1615.0,9697.622619977832,9697.616093724342,0.0065125626451845164,6.135253097856699e-5
1.0,1616.0,9699.133833027716,9699.126967451717,0.006849361349850369,6.358193289139909e-5
1.0,1617.0,9700.64470861444,9700.637841179092,0.0068508803337863355,6.383170458392727e-5
1.0,1618.0,9702.155387721998,9702.148714906467,0.006655346830484632,6.54481633623857e-5
1.0,1619.0,9703.666006563843,9703.659588633844,0.006403631796729314,6.594180162680425e-5
1.0,1620.0,9705.176844813519,9705.170462361219,0.006373052447543159,6.435216754076111e-5
1.0,1621.0,9706.688175884048,9706.681336088594,0.006835224202404788,5.856077837427717e-5
1.0,1622.0,9708.198947686436,9708.19220981597,0.006728878769081348,5.8325737453120774e-5
1.0,1623.0,9709.70968446846,9709.703083543345,0.006587814430986327,5.986430446229852e-5
1.0,1624.0,9711.220837362267,9711.21395727072,0.006865348284918582,6.215666356313152e-5
1.0,1625.0,9712.731713118563,9712.724830998095,0.006868076197406481,6.213118659154616e-5
1.0,1626.0,9714.242409440514,9714.23570472547,0.006690768379030487,6.319460085396663e-5
1.0,1627.0,9715.753028323936,9715.746578452847,0.0064385066280010506,6.376887172987809e-5
1.0,1628.0,9717.263858385386,9717.257452180222,0.00639953320433051,6.258901549184787e-5
1.0,1629.0,9718.775233216402,9718.768325907597,0.0069042932377669786,5.7459979872489606e-5
1.0,1630.0,9720.286023895025,9720.279199634973,0.006816349836753943,5.7066951329062454e-5
1.0,1631.0,9721.796750672022,9721.790073362348,0.006664851752702816,5.848736249322324e-5
1.0,1632.0,9723.307834070549,9723.300947089723,0.0068739809971702925,6.061020321319554e-5
1.0,1633.0,9724.818709315865,9724.8118208171,0.006876922783703776,6.0466053575211955e-5
1.0,1634.0,9726.329433179515,9726.322694544475,0.006728329718498571,6.116982414573603e-5
1.0,1635.0,9727.840053920196,9727.83356827185,0.006477444395841303,6.167833004234038e-5
1.0,1636.0,9729.350878711106,9729.344441999225,0.006432644036067359,6.0875237196600756e-5
1.0,1637.0,9730.862292731326,9730.8553157266,0.006975379516006797,5.6541626529691375e-5
1.0,1638.0,9732.373094192968,9732.366189453976,0.006898033986999508,5.596612948377426e-5
1.0,1639.0,9733.883809335286,9733.877063181351,0.006734306625730824,5.717385985906627e-5
1.0,1640.0,9735.394826824668,9735.387936908726,0.0068786470287705015,5.9081317041930624e-5
1.0,1641.0,9736.90570015967,9736.898810636103,0.0068805719556621625,5.886241074253628e-5
1.0,1642.0,9738.416461013996,9738.409684363478,0.006769926179458707,5.942708659718375e-5
1.0,1643.0,9739.927089202149,9739.920558090853,0.00652597858424997,5.979150047747061e-5
1.0,1644.0,9741.437901775962,9741.43143181823,0.006468525947184389,5.922598290318298e-5
1.0,1645.0,9742.949345069594,9742.942305545605,0.007038997379368084,5.5734395044223644e-5
1.0,1646.0,9744.460160756696,9744.45317927298,0.006975787443934678,5.5057285429970605e-5
1.0,1647.0,9745.970863330924,9745.964053000354,0.00679926929751673,5.5925587812171446e-5
1.0,1648.0,9747.481818202483,9747.47492672773,0.0068818193294646335,5.755961288211694e-5
1.0,1649.0,9748.992692634889,9748.985800455106,0.0068856607967973105,5.7395880637782825e-5
1.0,1650.0,9750.503490144682,9750.496674182481,0.006812854882355168,5.7998135452395024e-5
1.0,1651.0,9752.014124548994,9752.007547909856,0.006574322700089397,5.8037502113709335e-5
1.0,1652.0,9753.524929240099,9753.518421637233,0.006508399876111071,5.76124170372613e-5
1.0,1653.0,9755.036393005445,9755.029295364608,0.007098098538335762,5.502556438466968e-5
1.0,1654.0,9756.547223455354,9756.540169091983,0.0070494963101737085,5.4291887279697915e-5
1.0,1655.0,9758.057917779599,9758.051042819357,0.006864584141112573,5.4804121660943824e-5
1.0,1656.0,9759.568807483469,9759.561916546732,0.00688293860775957,5.6055888886893905e-5
1.0,1657.0,9761.079678409447,9761.07279027411,0.006883813387048576,5.599440694427603e-5
1.0,1658.0,9762.590522608027,9762.583664001484,0.006858689213913749,5.6871069934142493e-5
1.0,1659.0,9764.101165016078,9764.094537728859,0.0066275851659156615,5.6455240969904635e-5
1.0,1660.0,9765.611962393197,9765.605411456236,0.0065535463827472995,5.5975313091656854e-5
1.0,1661.0,9767.123441823163,9767.11628518361,0.007157674229347322,5.4383874786412603e-5
1.0,1662.0,9768.634280950722,9768.627158910986,0.007117995270164101,5.36559844283731e-5
1.0,1663.0,9770.144961922168,9770.138032638362,0.006919569600995601,5.3752633084355565e-5
1.0,1664.0,9771.655794634069,9771.648906365737,0.006881575423449249,5.462676655391285e-5
1.0,1665.0,9773.166662523558,9773.159780093112,0.006880120713049109,5.466958112682955e-5
1.0,1666.0,9774.677558758707,9774.670653820487,0.006907800036060507,5.594706606227449e-5
1.0,1667.0,9776.188215495657,9776.181527547862,0.006690263946893538,5.498003804231397e-5
1.0,1668.0,9777.699001751314,9777.692401275239,0.006604513895581476,5.4322063788348524e-5
1.0,1669.0,9779.210481071772,9779.203275002614,0.007207385959191015,5.376777071632845e-5
1.0,1670.0,9780.72133122451,9780.714148729989,0.0071788783957345,5.313766602649043e-5
1.0,1671.0,9782.232000891672,9782.225022457365,0.006969374139771389,5.2816045936340625e-5
1.0,1672.0,9783.742781898884,9783.73589618474,0.006880095373617223,5.323369595664473e-5
1.0,1673.0,9785.2536511454,9785.246769912115,0.006880410067878984,5.3382449514769996e-5
1.0,1674.0,9786.764600324645,9786.757643639492,0.006961889385820541,5.514382869289899e-5
1.0,1675.0,9788.275265760723,9788.268517366867,0.006752232331564301,5.3533541908430324e-5
1.0,1676.0,9789.786043859525,9789.779391094242,0.006657445007022034,5.255770773065713e-5
1.0,1677.0,9791.29751503665,9791.290264821617,0.007251518219618447,5.317596838601724e-5
1.0,1678.0,9792.808374245536,9792.801138548992,0.007232330315673607,5.2693344160046326e-5
1.0,1679.0,9794.319038523041,9794.312012276368,0.0070175779628698365,5.2007927603185166e-5
1.0,1680.0,9795.82977288891,9795.822886003743,0.006882159643282648,5.191035123925049e-5
1.0,1681.0,9797.34063604332,9797.333759731118,0.006876694510538073,5.208362171674924e-5
1.0,1682.0,9798.851643466147,9798.844633458495,0.007016778156867076,5.432814617115087e-5
1.0,1683.0,9800.362321104789,9800.35550718587,0.0068187071728971205,5.213435459952544e-5
1.0,1684.0,9801.873089929159,9801.866380913245,0.006713796168696717,5.0775173160938226e-5
1.0,1685.0,9803.384547535497,9803.37725464062,0.007293705876691092,5.261139227576841e-5
1.0,1686.0,9804.895413641696,9804.888128367995,0.007282007113190048,5.230798056555937e-5
1.0,1687.0,9806.406066119378,9806.399002095372,0.007055792698338337,5.1250909312987855e-5
1.0,1688.0,9807.916762413952,9807.909875822746,0.006882361311909335,5.065164113935777e-5
1.0,1689.0,9809.427622301504,9809.420749550121,0.006873984972571634,5.0799793871920966e-5
1.0,1690.0,9810.93868868907,9810.931623277498,0.007073230958212662,5.351049807268069e-5
1.0,1691.0,9812.449383655561,9812.442497004873,0.006891638615343254,5.078117334140237e-5
1.0,1692.0,9813.96014367076,9813.953370732248,0.0067772411202895455,4.908543078576159e-5
1.0,1693.0,9815.471570415546,9815.464244459625,0.007326139763790707,5.208685894774521e-5
1.0,1694.0,9816.982442524928,9816.975118187,0.007320837452880369,5.1969291398791764e-5
1.0,1695.0,9818.493088968793,9818.485991914375,0.0070891619566282316,5.0579028678494066e-5
1.0,1696.0,9820.003753710525,9819.99686564175,0.006884243105560017,4.946114992174477e-5
1.0,1697.0,9821.514613727137,9821.507739369124,0.006875977810523182,4.9527270019762235e-5
1.0,1698.0,9823.025740730043,9823.018613096501,0.007135883419323363,5.2677497867754636e-5
1.0,1699.0,9824.536445831412,9824.529486823876,0.006963790779082046,4.9590564153316176e-5
1.0,1700.0,9826.04719641139,9826.040360551251,0.006839011692591157,4.758406573707008e-5
1.0,1701.0,9827.55858715844,9827.551234278628,0.007352151508712268,5.161937583813014e-5
1.0,1702.0,9829.069462717614,9829.062108006003,0.007350964464876597,5.163544750970572e-5
1.0,1703.0,9830.580109184728,9830.572981733378,0.00711975606282067,4.995767336840507e-5
1.0,1704.0,9832.090752618587,9832.083855460753,0.006893571917771624,4.837245016910811e-5
1.0,1705.0,9833.601605143096,9833.59472918813,0.00687789403127681,4.830687404370958e-5
1.0,1706.0,9835.11279046861,9835.105602915504,0.007195600489467324,5.188618059499999e-5
1.0,1707.0,9836.6235104013,9836.61647664288,0.0070377793244915665,4.863643052208219e-5
1.0,1708.0,9838.134250609815,9838.127350370254,0.00690193861237276,4.646372294086373e-5
1.0,1709.0,9839.64559982465,9839.63822409763,0.007373846378413873,5.1211533217960015e-5
1.0,1710.0,9841.1564805458,9841.149097825006,0.007378593733392336,5.128879252954472e-5
1.0,1711.0,9842.667123341002,9842.65997155238,0.007144526648517058,4.931008455310902e-5
1.0,1712.0,9844.177749910421,9844.170845279757,0.006901179126089119,4.734739786593037e-5
1.0,1713.0,9845.68859892072,9845.681719007132,0.006881912528569956,4.715294810217937e-5
1.0,1714.0,9847.199839962545,9847.192592734507,0.007254760404521221,5.124324497659188e-5
1.0,1715.0,9848.710577051119,9848.703466461882,0.007113405964446429,4.801500645885525e-5
1.0,1716.0,9850.221310758687,9850.214340189257,0.006970410193844145,4.580570453763275e-5
1.0,1717.0,9851.732605149902,9851.725213916634,0.007388310850728885,5.082013881636925e-5
1.0,1718.0,9853.243486019328,9853.236087644009,0.00739382253959775,5.0901397220360526e-5
1.0,1719.0,9854.754134304889,9854.746961371384,0.0071660812404843455,4.867418988283896e-5
1.0,1720.0,9856.264750557766,9856.25783509876,0.006912275995546224,4.638882763794604e-5
1.0,1721.0,9857.775597000866,9857.768708826135,0.006890078280321177,4.606916335697208e-5
1.0,1722.0,9859.286894475508,9859.27958255351,0.007318445584587607,5.075135083796738e-5
1.0,1723.0,9860.797643148811,9860.790456280887,0.007188370471340022,4.7778158523730535e-5
1.0,1724.0,9862.308365521261,9862.301330008262,0.007033295721157629,4.56400359965811e-5
1.0,1725.0,9863.819603389375,9863.812203735637,0.007395529117275146,5.045677955474323e-5
1.0,1726.0,9865.330483461381,9865.323077463012,0.007401153872251598,5.0428588832008095e-5
1.0,1727.0,9866.841143568201,9866.833951190387,0.007186045391335938,4.801607310096497e-5
1.0,1728.0,9868.351760078518,9868.344824917764,0.006932149663043674,4.5500056332143575e-5
1.0,1729.0,9869.862598974574,9869.855698645139,0.006902223336965108,4.5068404214234204e-5
1.0,1730.0,9871.373942649509,9871.366572372513,0.007375542841145943,5.049767240222765e-5
1.0,1731.0,9872.884706773564,9872.87744609989,0.007260537483034568,4.790974964962401e-5
1.0,1732.0,9874.395418839264,9874.388319827265,0.007094751898875984,4.591119543426642e-5
1.0,1733.0,9875.9065961125,9875.89919355464,0.007397263348138949,5.00715233228003e-5
1.0,1734.0,9877.417479234344,9877.410067282015,0.007406698229260655,4.9883491503117784e-5
1.0,1735.0,9878.928153632029,9878.920941009392,0.0072070796427397,4.733055953069718e-5
1.0,1736.0,9880.438768424981,9880.431814736767,0.006950968371711497,4.464430738190598e-5
1.0,1737.0,9881.949602574547,9881.942688464142,0.00691579111298779,4.412533470683813e-5
1.0,1738.0,9883.460988044752,9883.453562191517,0.007429733429944463,5.0462261554213894e-5
1.0,1739.0,9884.971767050505,9884.964435918893,0.007329305116854812,4.837136907522506e-5
1.0,1740.0,9886.482473918086,9886.475309646268,0.007157812898185512,4.653746478481906e-5
1.0,1741.0,9887.993585452605,9887.986183373643,0.007395755319521413,4.963039706853539e-5
1.0,1742.0,9889.504463671023,9889.49705710102,0.007401036464671051,4.923688217956315e-5
1.0,1743.0,9891.01516230285,9891.007930828395,0.007226670748423203,4.669272297116112e-5
1.0,1744.0,9892.525781337854,9892.51880455577,0.006974423312840372,4.385670417463049e-5
1.0,1745.0,9894.036609512857,9894.029678283145,0.006932673550181789,4.3244918842938735e-5
1.0,1746.0,9895.548034475989,9895.54055201052,0.007484616206966166,5.0611198919868066e-5
1.0,1747.0,9897.058826461667,9897.051425737896,0.007397227154342545,4.906298460274142e-5
1.0,1748.0,9898.569520740037,9898.562299465271,0.007212795320356236,4.737889534192035e-5
1.0,1749.0,9900.080567235931,9900.073173192646,0.007386556267647393,4.9198477231079245e-5
1.0,1750.0,9901.591442256984,9901.584046920023,0.007389548817627656,4.85149563750163e-5
1.0,1751.0,9903.102171158724,9903.094920647398,0.007246561495321657,4.610818122011808e-5
1.0,1752.0,9904.612802192201,9904.605794374773,0.007005596663475444,4.3156568375155424e-5
1.0,1753.0,9906.123623553332,9906.11666810215,0.0069565476096613565,4.243723121402541e-5
1.0,1754.0,9907.635072345169,9907.627541829524,0.007530931943165342,5.094848280389679e-5
1.0,1755.0,9909.145877962343,9909.1384155569,0.007457082784640079,4.9960483165089544e-5
1.0,1756.0,9910.656563184319,9910.649289284274,0.007263495128881914,4.835715311314181e-5
1.0,1757.0,9912.167544131935,9912.16016301165,0.007372573318662035,4.874277329990864e-5
1.0,1758.0,9913.678419601723,9913.671036739026,0.007376616434157768,4.777255155976892e-5
1.0,1759.0,9915.18918618182,9915.181910466401,0.007272565384027985,4.561423512684445e-5
1.0,1760.0,9916.699823588959,9916.692784193776,0.007037338625195844,4.2555351186326745e-5
1.0,1761.0,9918.21063755934,9918.203657921153,0.006980060597470583,4.172127307385942e-5
1.0,1762.0,9919.722104859367,9919.714531648528,0.007571752413241484,5.142602271571462e-5
1.0,1763.0,9921.23292215178,9921.225405375902,0.007509765789563971,5.0956624466440456e-5
1.0,1764.0,9922.74360240221,9922.736279103277,0.00731095690798611,4.941815692433453e-5
1.0,1765.0,9924.25452172568,9924.247152830652,0.0073592451030890516,4.832250066391605e-5
1.0,1766.0,9925.765389565579,9925.758026558029,0.007356405209520744,4.698795934910925e-5
1.0,1767.0,9927.276199650174,9927.268900285404,0.007296779357147898,4.5251364095196434e-5
1.0,1768.0,9928.786849377615,9928.779774012779,0.007073220775055233,4.2106588723728425e-5
1.0,1769.0,9930.297654331247,9930.290647740156,0.007006207587892277,4.115286357139943e-5
1.0,1770.0,9931.809133769097,9931.80152146753,0.007608753310250904,5.2036559339379136e-5
1.0,1771.0,9933.319964544684,9933.312395194906,0.007560618396837526,5.199404779680494e-5
1.0,1772.0,9934.830633026379,9934.823268922282,0.007350141597726179,5.041584031626729e-5
1.0,1773.0,9936.341492091458,9936.334142649657,0.007338588181482919,4.799370595414055e-5
1.0,1774.0,9937.85235596673,9937.845016377032,0.007332463451803051,4.6248194489019916e-5
1.0,1775.0,9939.363214309706,9939.355890104407,0.007322107282561774,4.5003918611744136e-5
1.0,1776.0,9940.873880396824,9940.866763831782,0.007113970073078235,4.184887188456704e-5
1.0,1777.0,9942.38467915606,9942.377637559159,0.007039998466552788,4.0806750003553764e-5
1.0,1778.0,9943.896154187407,9943.888511286534,0.00763736705903284,5.272361978172477e-5
1.0,1779.0,9945.406994631467,9945.399385013909,0.007599172429308965,5.3056413311308614e-5
1.0,1780.0,9946.91765635699,9946.910258741285,0.007382098549896909,5.1386794532605885e-5
1.0,1781.0,9948.428459676568,9948.42113246866,0.0073152857839886565,4.7722946011945613e-5
1.0,1782.0,9949.93932135303,9949.932006196035,0.007307354864678928,4.558443161889595e-5
1.0,1783.0,9951.45023664002,9951.442879923412,0.007354722739819408,4.488591055593656e-5
1.0,1784.0,9952.960913904211,9952.953753650787,0.007157079565786262,4.181324505818396e-5
1.0,1785.0,9954.47170176622,9954.464627378162,0.007071245863244258,4.0783545186184906e-5
1.0,1786.0,9955.983166457214,9955.975501105537,0.0076577146546696895,5.349175609086095e-5
1.0,1787.0,9957.494015336702,9957.486374832912,0.007628594630659791,5.4007108039947824e-5
1.0,1788.0,9959.00467228284,9958.997248560288,0.007406842640648392,5.2217810102385745e-5
1.0,1789.0,9960.515430338255,9960.508122287663,0.0072949849418364465,4.7567622692374e-5
1.0,1790.0,9962.026284593181,9962.018996015038,0.00728023053443394,4.495198513005261e-5
1.0,1791.0,9963.537255880212,9963.529869742415,0.007384013583759952,4.4915249608692574e-5
1.0,1792.0,9965.047949134056,9965.04074346979,0.007201526295830263,4.206473515261794e-5
1.0,1793.0,9966.55872604424,9966.551617197165,0.007104026614797476,4.113566848598271e-5
1.0,1794.0,9968.070171123223,9968.06249092454,0.007670541384868557,5.4247326049598884e-5
1.0,1795.0,9969.581032255313,9969.573364651915,0.007654257367448736,5.481760707948595e-5
1.0,1796.0,9971.09168144556,9971.084238379291,0.007425242836688994,5.275116251702325e-5
1.0,1797.0,9972.602394969654,9972.595112106666,0.0072688398690843314,4.741494008683295e-5
1.0,1798.0,9974.11324531116,9974.105985834041,0.007250491820741445,4.441393763538944e-5
1.0,1799.0,9975.624275968607,9975.616859561418,0.007414038836941472,4.506177720157773e-5
1.0,1800.0,9977.134985534625,9977.127733288793,0.007246965348258527,4.260238674522922e-5
1.0,1801.0,9978.645755946462,9978.638607016168,0.0071420757194573525,4.191992118577646e-5
1.0,1802.0,9980.15716882903,9980.149480743545,0.007676676860228326,5.486373894688867e-5
1.0,1803.0,9981.66803473842,9981.66035447092,0.00766580462368438,5.535858473290351e-5
1.0,1804.0,9983.178680946192,9983.171228198295,0.007434183291024965,5.302394458564698e-5
1.0,1805.0,9984.689358976613,9984.68210192567,0.007242389574457775,4.7181426343825554e-5
1.0,1806.0,9986.200205116049,9986.192975653044,0.007220030900043639,4.3870579357729236e-5
1.0,1807.0,9987.711301271003,9987.703849380421,0.007448940713857155,4.534016231482476e-5
1.0,1808.0,9989.222024970999,9989.214723107796,0.007295393843378406,4.3367030572289444e-5
1.0,1809.0,9990.73278138823,9990.725596835171,0.007175682856541243,4.303995337403485e-5
1.0,1810.0,9992.24415567585,9992.236470562548,0.007672070170883671,5.5318535012279563e-5
1.0,1811.0,9993.755027140409,9993.747344289923,0.00766766827155152,5.551191404986369e-5
1.0,1812.0,9995.26567147013,9995.258218017298,0.007434677236688003,5.282175617515707e-5
1.0,1813.0,9996.776326193973,9996.769091744674,0.00721933382556017,4.6813992790454684e-5
1.0,1814.0,9998.287167290859,9998.27996547205,0.007192235179445561,4.3229660949629414e-5
1.0,1815.0,9999.79832171164,9999.790839199424,0.007479039467852999,4.569237024972525e-5
1.0,1816.0,10001.309061145792,10001.3017129268,0.00734042585008865,4.4322988581868425e-5
1.0,1817.0,10002.819805937692,10002.812586654174,0.007208502177945775,4.4345783370878985e-5
1.0,1818.0,10004.331132827701,10004.32346038155,0.007658247345716518,5.538480674630633e-5
1.0,1819.0,10005.84201327699,10005.834334108926,0.007663520572350535,5.52466402238641e-5
1.0,1820.0,10007.35265890936,10007.3452078363,0.007432616784626589,5.208573915138154e-5
1.0,1821.0,10008.863289816996,10008.856081563677,0.007193254078629252,4.608037902149342e-5
1.0,1822.0,10010.374126718427,10010.366955291052,0.007161879966133711,4.24682964464509e-5
1.0,1823.0,10011.885340895098,10011.877829018427,0.007507902036650194,4.605594567543922e-5
1.0,1824.0,10013.396094220101,10013.388702745802,0.007382588049949845,4.5290329972861984e-5
1.0,1825.0,10014.90683110467,10014.899576473177,0.007241975651595567,4.5703547958089926e-5
1.0,1826.0,10016.418105125249,10016.410450200554,0.007639961293989472,5.502062453707038e-5
1.0,1827.0,10017.928986014791,10017.921323927929,0.007646555769952101,5.442411673446606e-5
1.0,1828.0,10019.439636670286,10019.432197655304,0.007421296822940349,5.087833078672921e-5
1.0,1829.0,10020.950254176194,10020.94307138268,0.007168348613049602,4.50240359848594e-5
1.0,1830.0,10022.461085875335,10022.453945110055,0.007131744046091626,4.146415852652799e-5
1.0,1831.0,10023.972360303933,10023.96481883743,0.007536932150287612,4.640738911047753e-5
1.0,1832.0,10025.483128857515,10025.475692564807,0.007426437241520034,4.6171719788152715e-5
1.0,1833.0,10026.993850465182,10026.986566292182,0.007270070867889444,4.683553281545417e-5
1.0,1834.0,10028.505065136298,10028.497440019557,0.007609720226355421,5.422693867133271e-5
1.0,1835.0,10030.015948967848,10030.008313746932,0.007620188322107424,5.312426625602179e-5
1.0,1836.0,10031.526608129261,10031.519187474307,0.007404373512144957,4.912258006842486e-5
1.0,1837.0,10033.037220798844,10033.030061201684,0.0071460864114669675,4.3633438420152335e-5
1.0,1838.0,10034.548050257456,10034.540934929058,0.007107115322014579,4.026457395040392e-5
1.0,1839.0,10036.059373907534,10036.051808656433,0.007560446258594311,4.662925949707676e-5
1.0,1840.0,10037.570154793091,10037.56268238381,0.007461765890639072,4.689110177048784e-5
1.0,1841.0,10039.080865216714,10039.073556111185,0.00729384224223395,4.7674426651557526e-5
1.0,1842.0,10040.59201615716,10040.58442983856,0.007571078835553635,5.289389157828768e-5
1.0,1843.0,10042.102904170422,10042.095303565937,0.007586414328216051,5.138801507811636e-5
1.0,1844.0,10043.613581395612,10043.606177293312,0.007389660991975688,4.702871072579948e-5
1.0,1845.0,10045.124187724334,10045.117051020687,0.007124712090899266,4.189296026817952e-5
1.0,1846.0,10046.635011712242,10046.627924748062,0.007079814007738605,3.8906477904466445e-5
1.0,1847.0,10048.146382852734,10048.138798475436,0.007579332814657391,4.6741910600832705e-5
1.0,1848.0,10049.657174496131,10049.649672202813,0.0074912810587193235,4.732247885747619e-5
1.0,1849.0,10051.167875321415,10051.160545930188,0.00731331268161739,4.812662705012838e-5
1.0,1850.0,10052.678964485716,10052.671419657563,0.007529981522111484,5.121383471419127e-5
1.0,1851.0,10054.189850153634,10054.18229338494,0.007543885487848456,4.925881836942373e-5
1.0,1852.0,10055.7005475989,10055.693167112315,0.007368252840933565,4.477079719396571e-5
1.0,1853.0,10057.211155825265,10057.20404083969,0.007104695764155622,4.0086821463388e-5
1.0,1854.0,10058.721974435844,10058.714914567065,0.007054108920783619,3.746815464967561e-5
1.0,1855.0,10060.23338683959,10060.22578829444,0.007593352021103783,4.672986374412372e-5
1.0,1856.0,10061.744192773911,10061.736662021816,0.007519469726503303,4.75347438831473e-5
1.0,1857.0,10063.254879787912,10063.247535749191,0.0073276394159620395,4.8113583919837855e-5
1.0,1858.0,10064.765901548859,10064.758409476566,0.0074778981561394176,4.924104334773135e-5
1.0,1859.0,10066.276787411527,10066.269283203943,0.00749270486221576,4.6986792571036545e-5
1.0,1860.0,10067.78751199838,10067.780156931318,0.0073454212702017685,4.251881093026692e-5
1.0,1861.0,10069.298125503274,10069.291030658693,0.007086471596721822,3.8290659156912274e-5
1.0,1862.0,10070.808943314814,10070.80190438607,0.007034482246126572,3.610584363781283e-5
1.0,1863.0,10072.320385238516,10072.312778113444,0.007601977381455072,4.653874219483743e-5
1.0,1864.0,10073.831198644546,10073.82365184082,0.0075355203271101345,4.7491195055674523e-5
1.0,1865.0,10075.34187570387,10075.334525568194,0.007333619771998201,4.777852154447765e-5
1.0,1866.0,10076.85283247605,10076.84539929557,0.007419984631269472,4.705476030798189e-5
1.0,1867.0,10078.363717399907,10078.356273022946,0.007434441647546919,4.461024347175552e-5
1.0,1868.0,10079.874480874161,10079.86714675032,0.007327027692099364,4.054206295101847e-5
1.0,1869.0,10081.385099736677,10081.378020477696,0.00707294736048425,3.664394963355421e-5
1.0,1870.0,10082.895910050385,10082.888894205073,0.007012721200680971,3.4846677852889926e-5
1.0,1871.0,10084.407375142699,10084.399767932448,0.0076019896891921235,4.625605295198206e-5
1.0,1872.0,10085.918196480245,10085.910641659822,0.007543799922132166,4.719860029845697e-5
1.0,1873.0,10087.428863362471,10087.4215153872,0.007331737020194851,4.707170162810405e-5
1.0,1874.0,10088.939762349608,10088.932389114574,0.0073609675409898045,4.4871314688129915e-5
1.0,1875.0,10090.450643854223,10090.443262841949,0.007372728017344343,4.224503722611833e-5
1.0,1876.0,10091.961445501493,10091.954136569324,0.007304430707790743,3.890818562555098e-5
1.0,1877.0,10093.47207432755,10093.465010296699,0.00705952089811035,3.53159083919562e-5
1.0,1878.0,10094.982879254401,10094.975884024076,0.006993284237523767,3.3770480671067324e-5
1.0,1879.0,10096.494356404322,10096.48675775145,0.007593462069962698,4.582104894113884e-5
1.0,1880.0,10098.005189180807,10097.997631478825,0.007546930844910094,4.6746923141123435e-5
1.0,1881.0,10099.515846402908,10099.508505206202,0.0073255262068414595,4.606564563217961e-5
1.0,1882.0,10101.026684339695,10101.019378933577,0.007294214946796274,4.266415403101971e-5
1.0,1883.0,10102.537562799016,10102.530252660952,0.007303297403723263,4.003669367219309e-5
1.0,1884.0,10104.048410924279,10104.041126388327,0.007282475683496159,3.766928223557841e-5
1.0,1885.0,10105.559050154958,10105.552000115702,0.00704725964442332,3.425499120147585e-5
1.0,1886.0,10107.069853293715,10107.062873843079,0.006978273050208372,3.288591686617988e-5
1.0,1887.0,10108.58133264355,10108.573747570454,0.007579914594771253,4.521238174431378e-5
1.0,1888.0,10110.092168496973,10110.084621297829,0.007536943230206816,4.6038999665599135e-5
1.0,1889.0,10111.602817511555,10111.595495025205,0.007307492474410537,4.486136899996437e-5
1.0,1890.0,10113.11360311553,10113.10636875258,0.007224265082641068,4.0540998893773335e-5
1.0,1891.0,10114.624476577628,10114.617242479955,0.0072287827024410944,3.7926804369034584e-5
1.0,1892.0,10116.13538009887,10116.128116207332,0.007263915354542405,3.680717987369812e-5
1.0,1893.0,10117.646032867515,10117.638989934707,0.007041607531391492,3.346275109638867e-5
1.0,1894.0,10119.156826453987,10119.149863662082,0.006962221180401684,3.2145890688871085e-5
1.0,1895.0,10120.66829689803,10120.660737389457,0.007554276412975014,4.447061006394529e-5
1.0,1896.0,10122.179138398802,10122.171611116832,0.007517637048295001,4.5113801129794177e-5
1.0,1897.0,10123.689779160486,10123.682484844208,0.007280400953732169,4.335274346456482e-5
1.0,1898.0,10125.200521489818,10125.193358571583,0.007153857353387139,3.854061452691918e-5
1.0,1899.0,10126.711391576517,10126.704232298958,0.007155377541039343,3.598822316863269e-5
1.0,1900.0,10128.222347436693,10128.215106026335,0.0072433859018019575,3.6207082425724816e-5
1.0,1901.0,10129.733013529803,10129.72597975371,0.007033518596472277,3.290742634947588e-5
1.0,1902.0,10131.243801043318,10131.236853481085,0.006947212786599266,3.157076936916026e-5
1.0,1903.0,10132.75525086973,10132.747727208462,0.007518561753840913,4.348445402778206e-5
1.0,1904.0,10134.2660996431,10134.258600935837,0.0074897586655424675,4.3960078046253975e-5
1.0,1905.0,10135.776737141034,10135.769474663211,0.007249817012962012,4.163469096309735e-5
1.0,1906.0,10137.287436608916,10137.280348390586,0.00708042364431094,3.657787620118147e-5
1.0,1907.0,10138.798300094228,10138.791222117961,0.007075386116866866,3.4243637231452715e-5
1.0,1908.0,10140.309315151488,10140.302095845338,0.007222837623885425,3.579002971254641e-5
1.0,1909.0,10141.819994663334,10141.812969572713,0.007025789349881961,3.250358989280507e-5
1.0,1910.0,10143.330777040122,10143.323843300088,0.006933305961410952,3.113061930843385e-5
1.0,1911.0,10144.842199852437,10144.834717027465,0.007477865857708821,4.227153002033462e-5
1.0,1912.0,10146.35304909058,10146.34559075484,0.007450435696227942,4.247254026608361e-5
1.0,1913.0,10147.86368170279,10147.856464482215,0.007206054254766059,3.9704268446550746e-5
1.0,1914.0,10149.374349936743,10149.36733820959,0.007005217201367486,3.4759721173045846e-5
1.0,1915.0,10150.885206229146,10150.878211936964,0.006993200967826851,3.267456134101664e-5
1.0,1916.0,10152.396283622651,10152.389085664341,0.007202783924185496,3.552056378340267e-5
1.0,1917.0,10153.906981572534,10153.899959391716,0.007023517581728811,3.2225947051360915e-5
1.0,1918.0,10155.41775296281,10155.410833119091,0.0069192990627016115,3.078261717003565e-5
1.0,1919.0,10156.929134932167,10156.921706846468,0.007423421899147797,4.082253532936369e-5
1.0,1920.0,10158.439987761598,10158.432580573843,0.0074004301359309466,4.076007397847914e-5
1.0,1921.0,10159.950618383209,10159.943454301218,0.007154858960802812,3.755311105503335e-5
1.0,1922.0,10161.461263028756,10161.454328028594,0.00692999627926838,3.305622315398175e-5
1.0,1923.0,10162.972116126273,10162.96520175597,0.006914747629252815,3.137974557296906e-5
1.0,1924.0,10164.483251927883,10164.476075483344,0.00718249475949051,3.533876746940372e-5
1.0,1925.0,10165.993963257259,10165.98694921072,0.0070158982312023,3.2062581516579816e-5
1.0,1926.0,10167.504726627027,10167.497822938094,0.006902789527430286,3.05393170875491e-5
1.0,1927.0,10169.016060089114,10169.00869666547,0.007359371309121343,3.9103677015629716e-5
1.0,1928.0,10170.52691583936,10170.519570392846,0.007340124842812656,3.882274329661581e-5
1.0,1929.0,10172.037552810962,10172.03044412022,0.0071015924090716,3.538732038088422e-5
1.0,1930.0,10173.548177774624,10173.541317847597,0.006856770906779275,3.1533686414742995e-5
1.0,1931.0,10175.05902118394,10175.052191574972,0.006831619258719002,3.041472581049162e-5
1.0,1932.0,10176.570217521321,10176.563065302347,0.007159148983646446,3.522417833641647e-5
1.0,1933.0,10178.080943748797,10178.073939029722,0.0070070702163320675,3.196448822576332e-5
1.0,1934.0,10179.59169757281,10179.584812757099,0.006883610677505203,3.0338155669813828e-5
1.0,1935.0,10181.102980057149,10181.095686484474,0.007290191072115704,3.723964636338841e-5
1.0,1936.0,10182.613835775486,10182.606560211849,0.007271992497408064,3.673813998247783e-5
1.0,1937.0,10184.124476456715,10184.117433939224,0.007037914577722404,3.332911999510529e-5
1.0,1938.0,10185.635090904196,10185.6283076666,0.0067819809019056265,3.0372555017177416e-5
1.0,1939.0,10187.145926621102,10187.139181393975,0.006749038526322693,2.9869646308036794e-5
1.0,1940.0,10188.657180349997,10188.65005512135,0.0071329804773085925,3.5209696777524406e-5
1.0,1941.0,10190.167926098491,10190.160928848727,0.006999901343078818,3.193974608607304e-5
1.0,1942.0,10191.67866853213,10191.671802576102,0.006864555194169952,3.014028761366665e-5
1.0,1943.0,10193.189887326866,10193.182676303477,0.00720859857619871,3.528604819325082e-5
1.0,1944.0,10194.700744348604,10194.693550030852,0.0071925098536667065,3.47507160124637e-5
1.0,1945.0,10196.211396731107,10196.204423758227,0.006971132415856118,3.1662110248149785e-5
1.0,1946.0,10197.722004751498,10197.715297485604,0.006708194071507023,2.9673918071922564e-5
1.0,1947.0,10199.232836673196,10199.226171212978,0.006671000528513105,2.9811313835427233e-5
1.0,1948.0,10200.744143715492,10200.737044940353,0.0071072361847654975,3.52336095039802e-5
1.0,1949.0,10202.254901074186,10202.24791866773,0.006985441816595994,3.19958912222965e-5
1.0,1950.0,10203.765632465249,10203.758792395105,0.00683838935356107,2.998516259237179e-5
1.0,1951.0,10205.276786630113,10205.26966612248,0.007119146621334949,3.340285190795144e-5
1.0,1952.0,10206.787643256004,10206.780539849857,0.007103569428636547,3.2981205494257544e-5
1.0,1953.0,10208.2983175521,10208.291413577232,0.006904901405960118,3.067021488174837e-5
1.0,1954.0,10209.808924704357,10209.802287304607,0.006640575876190269,2.9570097166832634e-5
1.0,1955.0,10211.319745170666,10211.313161031982,0.0065914947945202584,3.0245379206397978e-5
1.0,1956.0,10212.831100248972,10212.824034759356,0.007074316034504591,3.529021600789338e-5
1.0,1957.0,10214.341872369652,10214.334908486733,0.006967164731577213,3.209429831917984e-5
1.0,1958.0,10215.852590735798,10215.845782214108,0.0068067245897509565,2.9850499305503776e-5
1.0,1959.0,10217.363681278175,10217.356655941483,0.007024917375929363,3.176915706487077e-5
1.0,1960.0,10218.8745388052,10218.86752966886,0.00701118156348457,3.159060419066913e-5
1.0,1961.0,10220.385234051548,10220.378403396235,0.006834467490534735,3.0464396022517193e-5
1.0,1962.0,10221.895843037184,10221.88927712361,0.006571120908574812,3.0011561072415285e-5
1.0,1963.0,10223.40665608273,10223.400150850985,0.006514129842798866,3.100509357591378e-5
1.0,1964.0,10224.918051537223,10224.911024578361,0.00703602674366266,3.53562747680663e-5
1.0,1965.0,10226.428840686283,10226.421898305736,0.006945674614598829,3.22528310766704e-5
1.0,1966.0,10227.93954843876,10227.932772033111,0.006774433069949737,2.978126263128808e-5
1.0,1967.0,10229.450567876913,10229.443645760486,0.0069226833079483185,3.0461943011608893e-5
1.0,1968.0,10230.961423995792,10230.954519487863,0.006908153843596665,3.069069797967962e-5
1.0,1969.0,10232.472151463951,10232.465393215238,0.00676465124661263,3.098466135164972e-5
1.0,1970.0,10233.982764112476,10233.976266942613,0.006504295930426451,3.0884675108517224e-5
1.0,1971.0,10235.493571610763,10235.48714066999,0.006440970039875538,3.192113622100151e-5
1.0,1972.0,10237.005002914808,10236.998014397364,0.006997435638368188,3.5326135547881364e-5
1.0,1973.0,10238.515801494854,10238.50888812474,0.006916655589975562,3.244657516044153e-5
1.0,1974.0,10240.026495278045,10240.019761852114,0.006731167368343449,2.9834879164772e-5
1.0,1975.0,10241.537448979503,10241.53063557949,0.0068146057974445284,2.958284095506596e-5
1.0,1976.0,10243.048302958825,10243.041509306866,0.006798713555326685,3.0237386668598736e-5
1.0,1977.0,10244.55907114794,10244.55238303424,0.00669669259514194,3.199614940992637e-5
1.0,1978.0,10246.06969391903,10246.063256761616,0.006445680139222532,3.1913879845638774e-5
1.0,1979.0,10247.580489905438,10247.574130488993,0.006370230944867217,3.284587258612656e-5
1.0,1980.0,10249.091944062297,10249.085004216367,0.006948200493752665,3.524025949689729e-5
1.0,1981.0,10250.602755416301,10250.595877943742,0.0068803395784016175,3.264244922638947e-5
1.0,1982.0,10252.113435266629,10252.10675167112,0.006681037412818114,3.0017989728017035e-5
1.0,1983.0,10253.624326871686,10253.617625398494,0.006702957751258509,2.915313904968205e-5
1.0,1984.0,10255.135182725435,10255.128499125869,0.00668950878070973,3.0124553496484812e-5
1.0,1985.0,10256.645992571468,10256.639372853244,0.00663007622506484,3.318969123328391e-5
1.0,1986.0,10258.156622232345,10258.150246580619,0.006385004807270889,3.2890063351149974e-5
1.0,1987.0,10259.667410748061,10259.661120307996,0.006301249266016384,3.3519532687997406e-5
1.0,1988.0,10261.178878655015,10261.17199403537,0.006892093514579756,3.507735157637729e-5
1.0,1989.0,10262.689702079222,10262.682867762745,0.0068364787421160145,3.287922977172799e-5
1.0,1990.0,10264.200373189917,10264.193741490122,0.006628543740589521,3.0389223769780144e-5
1.0,1991.0,10265.711202968836,10265.704615217497,0.006589268473817356,2.9168673118969264e-5
1.0,1992.0,10267.222054612685,10267.215488944872,0.006571976879968133,3.0334255781718883e-5
1.0,1993.0,10268.732915564608,10268.726362672247,0.006564229833657009,3.424532802567613e-5
1.0,1994.0,10270.243554725046,10270.237236399622,0.006327950384275027,3.370931640680164e-5
1.0,1995.0,10271.754335274087,10271.748110126999,0.00623530855136778,3.4026840827183164e-5
1.0,1996.0,10273.265811431975,10273.258983854374,0.0068336289318722265,3.48830415128421e-5
1.0,1997.0,10274.776642422477,10274.769857581749,0.006786137212657195,3.314856642047142e-5
1.0,1998.0,10276.287298610048,10276.280731309125,0.006563471886693151,3.0965485923479256e-5
1.0,1999.0,10277.79807510122,10277.7916050365,0.006471084108397918,2.9656727142354384e-5
1.0,2000.0,10279.308924099028,10279.302478763875,0.0064516221732446866,3.0827159477214313e-5
1.0,2001.0,10280.81984034548,10280.813352491252,0.006499550043372437,3.511397139379853e-5
1.0,2002.0,10282.330495217711,10282.324226218627,0.006278071875385649,3.430127931914651e-5
1.0,2003.0,10283.84126566551,10283.835099946002,0.006174625165840553,3.4471966775232775e-5
1.0,2004.0,10285.352732347275,10285.345973673377,0.006763040617897786,3.4839760046678395e-5
1.0,2005.0,10286.863572161496,10286.856847400752,0.006724771334120305,3.35356917790367e-5
1.0,2006.0,10288.374216950548,10288.367721128128,0.006491208768693468,3.177059581144752e-5
1.0,2007.0,10289.884945744978,10289.878594855503,0.006351152311708574,3.064667015322087e-5
1.0,2008.0,10291.395796388428,10291.389468582878,0.006333459255074558,3.1632663863703326e-5
1.0,2009.0,10292.906770272364,10292.900342310255,0.006439371627948276,3.574636320380399e-5
1.0,2010.0,10294.417434143648,10294.41121603763,0.006226087502000155,3.485988192067411e-5
1.0,2011.0,10295.928196007426,10295.922089765005,0.006113082882166054,3.499537450228336e-5
1.0,2012.0,10297.439645657265,10297.432963492382,0.006684556701202382,3.5023973300304705e-5
1.0,2013.0,10298.950491795456,10298.943837219756,0.006653207743056555,3.4103259269672086e-5
1.0,2014.0,10300.461131123313,10300.454710947131,0.0064145469673349,3.285306641050035e-5
1.0,2015.0,10301.971819867504,10301.965584674506,0.006234481574665551,3.214557022531978e-5
1.0,2016.0,10303.482664225856,10303.476458401881,0.0062106299196784676,3.289646636538328e-5
1.0,2017.0,10304.993699029157,10304.987332129258,0.006377255238930957,3.624680747392429e-5
1.0,2018.0,10306.504376148769,10306.498205856633,0.006176586109631899,3.550939016891182e-5
1.0,2019.0,10308.01512791771,10308.009079584008,0.006052687940609758,3.592620972910945e-5
1.0,2020.0,10309.526554251031,10309.519953311385,0.006601041359317605,3.557896377294916e-5
1.0,2021.0,10311.0374064215,10311.03082703876,0.006576535488875379,3.4872437095357597e-5
1.0,2022.0,10312.548034250914,10312.541700766134,0.006327005179173284,3.4160737849637066e-5
1.0,2023.0,10314.05869029093,10314.05257449351,0.006113869749697187,3.411674340854796e-5
1.0,2024.0,10315.569531978399,10315.563448220884,0.006087419013056206,3.4619619615432925e-5
1.0,2025.0,10317.08062765127,10317.074321948261,0.006314592468243063,3.6847425370978446e-5
1.0,2026.0,10318.591322084643,10318.585195675636,0.006130437399406219,3.643067315465874e-5
1.0,2027.0,10320.10206575042,10320.096069403011,0.005997768984798313,3.7391581865453594e-5
1.0,2028.0,10321.613451760604,10321.606943130388,0.006506522354357003,3.6563351747556194e-5
1.0,2029.0,10323.124307370417,10323.117816857763,0.00648606699269294,3.5932227754792444e-5
1.0,2030.0,10324.634930800124,10324.628690585138,0.006232863151126367,3.5726571360261935e-5
1.0,2031.0,10326.145561065361,10326.139564312514,0.005993690920149675,3.647696942943897e-5
1.0,2032.0,10327.656402538956,10327.65043803989,0.005966750446532387,3.680007492910695e-5
1.0,2033.0,10329.167561425169,10329.161311767264,0.006256552795548487,3.7621318535763234e-5
1.0,2034.0,10330.67826623352,10330.672185494639,0.006082311659156403,3.779473087183648e-5
1.0,2035.0,10332.188999143636,10332.183059222014,0.00593805969811001,3.9464712161059826e-5
1.0,2036.0,10333.70034059638,10333.69393294939,0.006403204458365508,3.801049781234616e-5
1.0,2037.0,10335.211197603916,10335.204806676766,0.006385035828316177,3.7274477549686735e-5
1.0,2038.0,10336.7218224196,10336.71568040414,0.006133822554602375,3.7538336967827e-5
1.0,2039.0,10338.232438387591,10338.226554131517,0.005879993023427232,3.914180947304107e-5
1.0,2040.0,10339.743272835198,10339.737427858892,0.005845898327606847,3.94046037917067e-5
1.0,2041.0,10341.254489808343,10341.248301586267,0.0061927330289108795,3.87619921475123e-5
1.0,2042.0,10342.765209655896,10342.759175313644,0.006033094956364948,3.960715255103023e-5
1.0,2043.0,10344.275931362376,10344.270049041019,0.005877147819319362,4.209942681589888e-5
1.0,2044.0,10345.787222445808,10345.780922768394,0.00629288660002203,3.991440169165265e-5
1.0,2045.0,10347.29808388471,10347.291796495769,0.0062799903112136235,3.895234554376548e-5
1.0,2046.0,10348.808708490818,10348.802670223144,0.006029534388744651,3.9544415196926996e-5
1.0,2047.0,10350.31931239938,10350.31354395052,0.005763054771250609,4.19907693398546e-5
1.0,2048.0,10351.830143662808,10351.824417677895,0.005725398171762208,4.231512020614211e-5
1.0,2049.0,10353.341415698253,10353.33529140527,0.006126258144831809,4.033361125578152e-5
1.0,2050.0,10354.852151526828,10354.846165132647,0.005982156759273494,4.187095758492335e-5
1.0,2051.0,10356.362866624355,10356.357038860022,0.005819091299599677,4.518637956363766e-5
1.0,2052.0,10357.874096543712,10357.867912587397,0.006175007682486466,4.223314260973457e-5
1.0,2053.0,10359.384955932492,10359.378786314772,0.006160791729598714,4.0998416245636615e-5
1.0,2054.0,10360.895590171334,10360.889660042147,0.005920829483784473,4.180006462513577e-5
1.0,2055.0,10362.406188891695,10362.400533769523,0.005648737441333651,4.49793238071798e-5
1.0,2056.0,10363.91701682445,10363.911407496898,0.005607167825019133,4.545942256064677e-5
1.0,2057.0,10365.42834395565,10365.422281224273,0.006061752721507219,4.23347267680046e-5
1.0,2058.0,10366.939091546035,10366.93315495165,0.005929378572545829,4.4533797026430866e-5
1.0,2059.0,10368.449793622296,10368.444028679025,0.00575283684202077,4.86016049674838e-5
1.0,2060.0,10369.960961435068,10369.9549024064,0.006047780419976334,4.503943816496288e-5
1.0,2061.0,10371.471819021908,10371.465776133777,0.006032706302448787,4.3465166940467334e-5
1.0,2062.0,10372.982469166996,10372.976649861152,0.005809528952795517,4.4284027113907566e-5
1.0,2063.0,10374.493072886462,10374.487523588527,0.005541737447401829,4.809321841389506e-5
1.0,2064.0,10376.003894185887,10375.998397315901,0.005493103885783057,4.880999405032912e-5
1.0,2065.0,10377.515263548546,10377.509271043276,0.005988456803152076,4.483110937254872e-5
1.0,2066.0,10379.026025662095,10379.020144770653,0.005870470089575974,4.758407729970172e-5
1.0,2067.0,10380.536716741008,10380.531018498028,0.005682799874648481,5.228549812013887e-5
1.0,2068.0,10382.047819140465,10382.041892225403,0.005913395719744585,4.829643668356669e-5
1.0,2069.0,10383.55867908593,10383.55276595278,0.00590135804941383,4.643419051550133e-5
1.0,2070.0,10385.069350265248,10385.063639680155,0.005700367650206317,4.701471882400278e-5
1.0,2071.0,10386.579955339359,10386.57451340753,0.0054332075110323785,5.1296566527501796e-5
1.0,2072.0,10388.090771579486,10388.085387134906,0.005378731570544915,5.232722816909414e-5
1.0,2073.0,10389.60217830494,10389.596260862281,0.00591016326643512,4.781676325723018e-5
1.0,2074.0,10391.112953461707,10391.107134589656,0.005805282098208409,5.097084640478575e-5
1.0,2075.0,10392.623638392255,10392.618008317031,0.0056112056836354895,5.62240504330072e-5
1.0,2076.0,10394.134673777424,10394.128882044406,0.005775905400696502,5.2043574649189917e-5
1.0,2077.0,10395.645527694485,10395.639755771783,0.005758567977864004,4.9877914940005497e-5
1.0,2078.0,10397.156229019827,10397.150629499158,0.005588605054526852,5.000131799655339e-5
1.0,2079.0,10398.666841794251,10398.661503226533,0.005328489149178495,5.464603149518027e-5
1.0,2080.0,10400.177651224572,10400.17237695391,0.00526643604871424,5.603126719499245e-5
1.0,2081.0,10401.689091097387,10401.683250681284,0.005829571726735594,5.130910458064815e-5
1.0,2082.0,10403.199879069602,10403.19412440866,0.0057378629758204625,5.4695838626538436e-5
1.0,2083.0,10404.71055016879,10404.704998136034,0.005529969616418384,6.03299149359706e-5
1.0,2084.0,10406.221519419943,10406.21587186341,0.005629187561680737,5.6299890475177507e-5
1.0,2085.0,10407.732370122556,10407.726745590786,0.005609397518583137,5.386187627032362e-5
1.0,2086.0,10409.243107626713,10409.23761931816,0.0054765880240665865,5.322952588624125e-5
1.0,2087.0,10410.753734628095,10410.748493045536,0.005229725897152093,5.8167374935417986e-5
1.0,2088.0,10412.264538090863,10412.259366772912,0.005160978458206955,5.999662721344889e-5
1.0,2089.0,10413.775994060936,10413.770240500287,0.005739160039865965,5.5290576890416995e-5
1.0,2090.0,10415.286793657035,10415.281114227662,0.00565931043593082,5.876677817780985e-5
1.0,2091.0,10416.797455267886,10416.791987955039,0.005442107772068994,6.467191890776878e-5
1.0,2092.0,10418.308359592616,10418.302861682414,0.005477015411997854,6.099039083965834e-5
1.0,2093.0,10419.819210119627,10419.813735409789,0.00545748490776532,5.83598304308345e-5
1.0,2094.0,10421.329992944382,10421.324609137164,0.005370927115563973,5.673387664264404e-5
1.0,2095.0,10422.840628418478,10422.835482864539,0.005131758785864804,6.188560850706316e-5
1.0,2096.0,10424.351423465698,10424.346356591916,0.005053592140939145,6.424078976353325e-5
1.0,2097.0,10425.86288948655,10425.85723031929,0.005641059925892478,5.976304701232056e-5
1.0,2098.0,10427.37369879186,10427.368104046665,0.005571498213157611,6.309027977951461e-5
1.0,2099.0,10428.884354084856,10428.878977774042,0.00534804027302016,6.918139358114093e-5
1.0,2100.0,10430.395200444014,10430.389851501417,0.005325377789631602,6.611516435596933e-5
1.0,2101.0,10431.906043594132,10431.900725228792,0.0052990831281931605,6.326927493988032e-5
1.0,2102.0,10433.416875557463,10433.411598956169,0.005262226985905727,6.047027931138301e-5
1.0,2103.0,10434.927525361425,10434.922472683544,0.0050365470765427744,6.586015353397083e-5
1.0,2104.0,10436.43831068985,10436.433346410919,0.0049478707533126,6.879923407858005e-5
1.0,2105.0,10437.94977825981,10437.944220138294,0.0055362670736940345,6.461192499455359e-5
1.0,2106.0,10439.460600265025,10439.455093865668,0.005480048185745545,6.764518805562264e-5
1.0,2107.0,10440.971243642385,10440.965967593045,0.005245116772584879,7.372384637960453e-5
1.0,2108.0,10442.482033074786,10442.47684132042,0.005165534701973229,7.15003328520411e-5
1.0,2109.0,10443.992872825933,10443.987715047795,0.0051362719814278535,6.856607808638224e-5
1.0,2110.0,10445.5037588574,10445.498588775172,0.005154080178726872,6.443188409191935e-5
1.0,2111.0,10447.014425423073,10447.009462502547,0.004944157390127657,7.006214291257836e-5
1.0,2112.0,10448.525204750777,10448.520336229922,0.004848592011057917,7.370502449006387e-5
1.0,2113.0,10450.036657820201,10450.031209957297,0.005422535841262288,6.969789856392721e-5
1.0,2114.0,10451.547486976919,10451.542083684672,0.005374082226808241,7.228707078175527e-5
1.0,2115.0,10453.058123574421,10453.052957412048,0.005132767166742269,7.832004229978201e-5
1.0,2116.0,10454.56886261476,10454.563831139423,0.005002871203487302,7.701662306779172e-5
1.0,2117.0,10456.079699782236,10456.074704866798,0.004971233304786438,7.407577515793957e-5
1.0,2118.0,10457.590648760553,10457.585578594175,0.0050521785306045786,6.861802557078029e-5
1.0,2119.0,10459.101327971675,10459.09645232155,0.004854211831570865,7.446470294418964e-5
1.0,2120.0,10460.612094958577,10460.607326048925,0.0047453704737563385,7.883695690175928e-5
1.0,2121.0,10462.123526782405,10462.118199776301,0.00529834058806955,7.493932438634451e-5
1.0,2122.0,10463.634362696786,10463.629073503676,0.0052575914278349956,7.689286116183525e-5
1.0,2123.0,10465.14499376138,10465.139947231051,0.005011150558402733,8.277127237652824e-5
1.0,2124.0,10466.655694299252,10466.650820958426,0.00484249711234952,8.255706496418804e-5
1.0,2125.0,10468.1665254272,10468.161694685801,0.004805196255347255,7.965654142209215e-5
1.0,2126.0,10469.677534232997,10469.672568413178,0.004945834851696418,7.290240904544957e-5
1.0,2127.0,10471.188229831425,10471.183442140553,0.00476341734520247,7.900203182412057e-5
1.0,2128.0,10472.698985273646,10472.694315867928,0.004642382878046192,8.409913442652275e-5
1.0,2129.0,10474.210385612285,10474.205189595305,0.005164484443866968,8.00866532933812e-5
1.0,2130.0,10475.721232342306,10475.71606332268,0.005135332948157156,8.139998235205338e-5
1.0,2131.0,10477.231857231269,10477.226937050054,0.0048834414187695074,8.698856017088638e-5
1.0,2132.0,10478.742519600828,10478.73781077743,0.004676267615650431,8.785878742598306e-5
1.0,2133.0,10480.253347399903,10480.248684504806,0.004635670047264284,8.519445214828063e-5
1.0,2134.0,10481.764419374227,10481.759558232181,0.004839237441956357,7.725193331387352e-5
1.0,2135.0,10483.275130438371,10483.270431959556,0.004671547655107133,8.352489213692705e-5
1.0,2136.0,10484.785878602153,10484.78130568693,0.004542414420939167,8.938248523485958e-5
1.0,2137.0,10486.29723710351,10486.292179414308,0.005023821981922083,8.508406413852397e-5
1.0,2138.0,10487.80808642393,10487.803053141683,0.004998147318019619,8.566629755304583e-5
1.0,2139.0,10489.318709458135,10489.313926869057,0.004744940008095,9.098618363455452e-5
1.0,2140.0,10490.829344033009,10490.824800596434,0.0045097121328581125,9.290045270492618e-5
1.0,2141.0,10492.34016766056,10492.33567432381,0.004464931578695541,9.052989772463733e-5
1.0,2142.0,10493.851307411103,10493.846548051184,0.004735461183372536,8.161999439097086e-5
1.0,2143.0,10495.36203326732,10495.357421778559,0.004582100371862907,8.799659011254051e-5
1.0,2144.0,10496.872766099075,10496.868295505934,0.00443703175005794,9.448881358708192e-5
1.0,2145.0,10498.384075835236,10498.37916923331,0.004870804275014962,8.990258802140473e-5
1.0,2146.0,10499.894929536511,10499.890042960686,0.004850549521506764,8.976685474354858e-5
1.0,2147.0,10501.40555229755,10501.40091668806,0.004597800852025102,9.467104727713485e-5
1.0,2148.0,10502.916170614233,10502.911790415437,0.004345726468272915,9.762222094540926e-5
1.0,2149.0,10504.42699102912,10504.422664142812,0.00429772806364781,9.566201628377955e-5
1.0,2150.0,10505.938189694898,10505.933537870187,0.004626236882813828,8.58997383483087e-5
1.0,2151.0,10507.448930093553,10507.444411597564,0.004486820692363835,9.232563816347506e-5
1.0,2152.0,10508.95965073322,10508.955285324939,0.004329162689828081,9.938965682484025e-5
1.0,2153.0,10510.470903901689,10510.466159052314,0.004707810162926762,9.446398829151626e-5
1.0,2154.0,10511.98176478292,10511.977032779689,0.004695494501447683,9.373657942413973e-5
1.0,2155.0,10513.492393300034,10513.487906507064,0.004449374115665705,9.815413796059338e-5
1.0,2156.0,10515.002994633984,10514.99878023444,0.004179864507023012,0.00010195688760255073
1.0,2157.0,10516.513811063087,10516.509653961815,0.00412749728820927,0.00010054427733501727
1.0,2158.0,10518.02506923792,10518.02052768919,0.004514386705068318,9.015656339261996e-5
1.0,2159.0,10519.535822064683,10519.531401416567,0.004387132912142988,9.646590964327923e-5
1.0,2160.0,10521.046533262897,10521.042275143942,0.004219509066388127,0.00010403469999300028
1.0,2161.0,10522.557727415147,10522.553148871317,0.004540645367342222,9.896118759478441e-5
1.0,2162.0,10524.068587551737,10524.064022598692,0.00452853270326159,9.765024345093982e-5
1.0,2163.0,10525.579225060828,10525.574896326068,0.004292110679216421,0.00010150630705241018
1.0,2164.0,10527.089819667874,10527.085770053443,0.004015352743863332,0.00010608555508758752
1.0,2165.0,10528.600631339816,10528.596643780818,0.00395794613086764,0.00010522507715595928
1.0,2166.0,10530.111946727866,10530.107517508193,0.004400527193865855,9.440778353350544e-5
1.0,2167.0,10531.622714451187,10531.61839123557,0.004288019502837415,0.00010054471828806414
1.0,2168.0,10533.13340967796,10533.129264962945,0.004104281197214732,0.00010842995807048124
1.0,2169.0,10534.644538389377,10534.64013869032,0.00436123250892706,0.00010345438422903534
1.0,2170.0,10536.155400766307,10536.151012417697,0.004352200384801108,0.0001017418290375702
1.0,2171.0,10537.666052417755,10537.661886145072,0.004130936881665548,0.00010482215274695057
1.0,2172.0,10539.176646891061,10539.172759872446,0.0038532734288310166,0.00011004024344536484
1.0,2173.0,10540.687457780263,10540.683633599821,0.003794596538227779,0.00010983438016525275
1.0,2174.0,10542.198818530225,10542.194507327196,0.004281204476228595,9.869393187273925e-5
1.0,2175.0,10543.70959635917,10543.705381054573,0.004178644236162654,0.00010455318411716979
1.0,2176.0,10545.220279826572,10545.216254781948,0.0039830381169849716,0.00011271779028009742
1.0,2177.0,10546.731341309933,10546.727128509323,0.004174139360202389,0.00010804414771255234
1.0,2178.0,10548.242206204264,10548.2380022367,0.004168240472154139,0.00010604224853790003
1.0,2179.0,10549.75288344211,10549.748875964075,0.003973478841999167,0.00010825189067693447
1.0,2180.0,10551.26347683672,10551.25974969145,0.003694164989155979,0.0001139169475869822
1.0,2181.0,10552.77428203167,10552.770623418826,0.0036290613529672555,0.0001143634294982738
1.0,2182.0,10554.285684377126,10554.281497146201,0.004155805896061793,0.00010313858896795469
1.0,2183.0,10555.79647139581,10555.792370873576,0.004062693069954548,0.00010859415850572665
1.0,2184.0,10557.307143663133,10557.303244600951,0.0038558096207452763,0.00011691567191095431
1.0,2185.0,10558.81814245298,10558.814118328326,0.003985209302300063,0.00011290715593478893
1.0,2186.0,10560.329005012998,10560.324992055703,0.0039777600045454165,0.0001106734714560413
1.0,2187.0,10561.839709234715,10561.835865783078,0.003810811374023615,0.00011181298172200987
1.0,2188.0,10563.350308648161,10563.346739510453,0.0035367007685636054,0.0001178585538173299
1.0,2189.0,10564.861109026006,10564.85761323783,0.0034661953677641577,0.00011894261570521559
1.0,2190.0,10566.372543856689,10566.368486965204,0.004024040618332947,0.00010776024906633414
1.0,2191.0,10567.883343839101,10567.87936069258,0.003944096211853321,0.00011281167446434016
1.0,2192.0,10569.39400252115,10569.390234419954,0.003723921699474886,0.00012115683927688912
1.0,2193.0,10570.904933795013,10570.901108147329,0.0037865187505303766,0.00011800991488803728
1.0,2194.0,10572.41579608077,10572.411981874706,0.003779267954541865,0.00011571448668510062
1.0,2195.0,10573.926535591592,10573.92285560208,0.0036486195672296162,0.00011560476539742868
1.0,2196.0,10575.437142893956,10575.433729329456,0.0033815499264164828,0.00012186232190512862
1.0,2197.0,10576.947942875579,10576.944603056832,0.0033097445830208017,0.00012363319743049567
1.0,2198.0,10578.459398445888,10578.455476784207,0.00388739091295065,0.00011262947142766743
1.0,2199.0,10579.97020348991,10579.966350511582,0.0038128889013933076,0.00011716122245108706
1.0,2200.0,10581.480851661387,10581.477224238959,0.003582381269097823,0.0001255207101341095
1.0,2201.0,10582.991720779537,10582.988097966334,0.003583471446290787,0.0001234087332386014
1.0,2202.0,10584.502581110537,10584.498971693709,0.0035746938169722853,0.00012107006341250264
1.0,2203.0,10586.01336752373,10586.009845421084,0.003491595849936857,0.00011961780746331173
1.0,2204.0,10587.52398410953,10587.520719148459,0.003233125725273567,0.0001259986919560046
1.0,2205.0,10589.034776085606,10589.031592875835,0.003152417098135629,0.00012839373038464957
1.0,2206.0,10590.546243410043,10590.54246660321,0.003740932305390743,0.00011774573652377051
1.0,2207.0,10592.05705495362,10592.053340330585,0.003673620016343193,0.00012171728383070043
1.0,2208.0,10593.567692111044,10593.564214057962,0.003432495974266203,0.00012995302213397134
1.0,2209.0,10595.078507569153,10595.075087785337,0.003380042200205935,0.0001290633810681226
1.0,2210.0,10596.589365386464,10596.585961512712,0.0033692155670905777,0.0001267620541578651
1.0,2211.0,10598.10019733313,10598.096835240089,0.003332250593302888,0.00012379899727377384
1.0,2212.0,10599.610825933712,10599.607708967464,0.0030848456126477686,0.00013025878336351748
1.0,2213.0,10601.1216127069,10601.118582694839,0.002998127659338934,0.00013330922301179476
1.0,2214.0,10602.6330791853,10602.629456422213,0.0035854369193657476,0.00012305035065636
1.0,2215.0,10604.143900096245,10604.140330149588,0.0035280473416605673,0.00012646762498142242
1.0,2216.0,10605.654528793395,10605.651203876965,0.003279058008956781,0.00013453359382549523
1.0,2217.0,10607.165288823922,10607.16207760434,0.0031712069680907007,0.00013484858999760903
1.0,2218.0,10608.676143169821,10608.672951331715,0.003157005305183702,0.00013268275295486208
1.0,2219.0,10610.187029302338,10610.183825059092,0.0031746890531394456,0.0001281824698264037
1.0,2220.0,10611.697669852103,10611.694698786467,0.0029385066800386994,0.00013461660519505908
1.0,2221.0,10613.20845391335,10613.205572513842,0.0028480157639023673,0.0001383335312414559
1.0,2222.0,10614.71991045274,10614.716446241217,0.0034254830802638025,0.00012855089739622513
1.0,2223.0,10616.230732617207,10616.227319968591,0.003370208196429303,0.0001313133209727113
1.0,2224.0,10617.741353027704,10617.738193695968,0.003113365029093984,0.00013918228487580316
1.0,2225.0,10619.252068282207,10619.249067423343,0.0029605909630845417,0.00014073767480630547
1.0,2226.0,10620.762917532806,10620.759941150718,0.0029415119092846,0.00013870971894840942
1.0,2227.0,10622.273865019833,10622.270814878095,0.0030205241996554832,0.0001326691499812288
1.0,2228.0,10623.784521658336,10623.78168860547,0.002799754846819269,0.00013908018426523217
1.0,2229.0,10625.295295560614,10625.292562332845,0.0026982894232787658,0.00014340184624370538
1.0,2230.0,10626.806729033064,10626.803436060221,0.003252962068472698,0.00013411371218030648
1.0,2231.0,10628.317555593434,10628.314309787596,0.0032030049701461394,0.0001362676485756399
1.0,2232.0,10629.828168615895,10629.825183514971,0.002939529056675383,0.00014382744668587586
1.0,2233.0,10631.338848032712,10631.336057242346,0.0027504067820700584,0.0001465732583483049
1.0,2234.0,10632.849695136114,10632.846930969721,0.002729238419306057,0.0001448049113203491
1.0,2235.0,10634.360700725432,10634.357804697098,0.0028662788849942444,0.00013722847961456303
1.0,2236.0,10635.871371030447,10635.868678424473,0.0026583712065075815,0.00014355645562438458
1.0,2237.0,10637.382138256307,10637.379552151848,0.002549386436385248,0.00014852112895887465
1.0,2238.0,10638.893537717882,10638.890425879224,0.00307095235621091,0.0001396979393149344
1.0,2239.0,10640.404369306627,10640.4012996066,0.0030268416771832563,0.00014125227453727583
1.0,2240.0,10641.91498160562,10641.912173333974,0.0027633532763502444,0.00014851640316009392
1.0,2241.0,10643.425627366216,10643.423047061351,0.00254019153999252,0.0001522881142437347
1.0,2242.0,10644.936467566422,10644.933920788726,0.0025119026236097852,0.00015082361177167647
1.0,2243.0,10646.44753687688,10646.444794516101,0.002712158196118253,0.00014186668753812389
1.0,2244.0,10647.958221330533,10647.955668243476,0.002517951540994545,0.00014805159597484308
1.0,2245.0,10649.46898150605,10649.46654197085,0.002401029792963527,0.0001535991882356004
1.0,2246.0,10650.980341942875,10650.977415698228,0.0028846381496805407,0.00014532638751666466
1.0,2247.0,10652.491173226026,10652.488289425602,0.0028413284221642243,0.0001462717703615808
1.0,2248.0,10654.001782442921,10653.999163152977,0.0025753967715900217,0.0001531582636793084
1.0,2249.0,10655.512406107713,10655.510036880354,0.0023294976294891967,0.00015786363807945576
1.0,2250.0,10657.023239820284,10657.02091060773,0.002294653979333816,0.00015674106516249702
1.0,2251.0,10658.534373388144,10658.531784335104,0.0025582946382201044,0.00014651331635132475
1.0,2252.0,10660.045077087783,10660.042658062479,0.0023828138582757674,0.00015256237742775663
1.0,2253.0,10661.555825768817,10661.553531789854,0.002253857019240968,0.00015862306802970374
1.0,2254.0,10663.067133089526,10663.06440551723,0.002685562911665329,0.00015090816524779426
1.0,2255.0,10664.577966869909,10664.575279244606,0.002645651655711845,0.0001513693103515071
1.0,2256.0,10666.088578042094,10666.08615297198,0.0023825996759114787,0.00015779020733996496
1.0,2257.0,10667.599186100531,10667.597026699357,0.002120364810252795,0.0001632198928033408
1.0,2258.0,10669.110017567846,10669.107900426732,0.002082884484934766,0.00016254631970048384
1.0,2259.0,10670.621211371437,10670.618774154107,0.0024058562380560033,0.0001512195982207605
1.0,2260.0,10672.131927614786,10672.129647881484,0.00224249753409822,0.00015703665860718376
1.0,2261.0,10673.64266684413,10673.640521608859,0.002103420446474047,0.00016360193284802307
1.0,2262.0,10675.15391601737,10675.151395336234,0.0024785234304545156,0.00015654875498223984
1.0,2263.0,10676.664751032553,10676.662269063609,0.002440751999074564,0.0001565561815318618
1.0,2264.0,10678.175373755763,10678.173142790984,0.002189975028613844,0.00016246511270441797
1.0,2265.0,10679.685971284016,10679.68401651836,0.001916618485665822,0.00016843947573324077
1.0,2266.0,10681.196793097944,10681.194890245735,0.0018690050865188823,0.00016819871350871505
1.0,2267.0,10682.708046292588,10682.70576397311,0.002249990320251527,0.0001560154898585305
1.0,2268.0,10684.218777335816,10684.216637700487,0.0021013157243032765,0.00016158329494245682
1.0,2269.0,10685.729504970133,10685.727511427862,0.0019501809128996683,0.00016854243272805032
1.0,2270.0,10687.240695146993,10687.238385155237,0.002267595221837837,0.0001623228930423905
1.0,2271.0,10688.751530435708,10688.749258882614,0.0022311244092634297,0.00016196255632623443
1.0,2272.0,10690.262162765855,10690.260132609988,0.001990790839499823,0.00016716340551806697
1.0,2273.0,10691.772756681976,10691.771006337363,0.0017128988442891568,0.00017353978762221523
1.0,2274.0,10693.283571811004,10693.281880064738,0.0016581534373472095,0.00017378323242423809
1.0,2275.0,10694.794878714856,10694.792753792113,0.0020914695328428934,0.00016093250276378974
1.0,2276.0,10696.30562831701,10696.30362751949,0.0019611216739576776,0.00016624585778845602
1.0,2277.0,10697.816344338144,10697.814501246865,0.0017981825722017675,0.00017355390932430846
1.0,2278.0,10699.327464636706,10699.32537497424,0.002047070879598323,0.00016823210279559955
1.0,2279.0,10700.838300295092,10700.836248701617,0.002011652370583761,0.00016760665348501463
1.0,2280.0,10702.348952451972,10702.347122428991,0.001792096571989532,0.00017196102710920547
1.0,2281.0,10703.859545650834,10703.857996156366,0.0015126779271668056,0.00017855352426251697
1.0,2282.0,10705.370357198037,10705.368869883741,0.001453558616049122,0.00017931619173800652
1.0,2283.0,10706.881713227773,10706.879743611116,0.0019346779672559933,0.00016608476704805492
1.0,2284.0,10708.392473115535,10708.390617338493,0.0018146940683436696,0.0001710608649326619
1.0,2285.0,10709.903176285794,10709.901491065868,0.0016385852227358555,0.00017866677154855005
1.0,2286.0,10711.414228877811,10711.412364793243,0.0018209930362900195,0.00017440962835143947
1.0,2287.0,10712.925063483792,10712.92323852062,0.0017853182716862648,0.00017353870938598335
1.0,2288.0,10714.435745794746,10714.434112247995,0.0015966237097018166,0.0001768674967234904
1.0,2289.0,10715.94634441505,10715.94498597537,0.0013218027579569025,0.00018360148638260342
1.0,2290.0,10717.457144932083,10717.455859702746,0.0012509737539403432,0.0001848509114234535
1.0,2291.0,10718.968540891801,10718.966733430121,0.0017705180666780507,0.00017150493290716613
1.0,2292.0,10720.479314565857,10720.477607157496,0.0016645203063490044,0.0001761703361542064
1.0,2293.0,10721.990003416528,10721.988480884871,0.0014741432805749355,0.0001839710720029935
1.0,2294.0,10723.500990721539,10723.499354612246,0.001592055114087998,0.00018087255114771048
1.0,2295.0,10725.011827158147,10725.010228339623,0.001558899221890897,0.00017985022519530965
1.0,2296.0,10726.522539877547,10726.521102066998,0.0014015067763466504,0.00018191315169752175
1.0,2297.0,10728.03314391216,10728.031975794373,0.0011310237428006076,0.0001886823516544968
1.0,2298.0,10729.543937634644,10729.54284952175,0.0010525899283493345,0.00019048009388025714
1.0,2299.0,10731.055364243308,10731.053723249124,0.0016017047091736458,0.00017727043648058298
1.0,2300.0,10732.566152635738,10732.5645969765,0.0015105848697203328,0.00018159576817211676
1.0,2301.0,10734.076831008455,10734.075470703876,0.001309869280703424,0.0001895726308054501
1.0,2302.0,10735.587748843129,10735.58634443125,0.0013591028960036056,0.00018762630040470348
1.0,2303.0,10737.098583193692,10737.097218158626,0.0013242596673990192,0.00018647052381161612
1.0,2304.0,10738.609337917615,10738.608091886,0.0012095611459699285,0.00018712697039795765
1.0,2305.0,10740.119949232096,10740.118965613376,0.0009455289232391806,0.0001938708583270974
1.0,2306.0,10741.630736775454,10741.629839340752,0.000859924330143258,0.0001962236782931107
1.0,2307.0,10743.142188552656,10743.140713068127,0.0014333002536659478,0.0001834455141280615
1.0,2308.0,10744.652985085664,10744.651586795502,0.0013508781839846051,0.00018736452518854625
1.0,2309.0,10746.16364812458,10746.162460522879,0.0011349603641974682,0.00019541803697315898
1.0,2310.0,10747.674503931976,10747.673334250254,0.0011225332896174223,0.00019469199372989894
1.0,2311.0,10749.185336469714,10749.184207977629,0.0010864153109650942,0.0001934230913715729
1.0,2312.0,10750.696140414148,10750.695081705004,0.0010213803270744393,0.00019249821225429255
1.0,2313.0,10752.206765557721,10752.205955432379,0.0007702134803366789,0.0001992415079580722
1.0,2314.0,10753.717542232956,10753.716829159755,0.0006729878937221656,0.00020216756282911044
1.0,2315.0,10755.229002976906,10755.22770288713,0.0012546730381473026,0.00018998190448724515
1.0,2316.0,10756.73981044051,10756.738576614505,0.0011836533089990553,0.00019351005421425338
1.0,2317.0,10758.250459575775,10758.249450341882,0.0009543261785438517,0.00020155249031544067
1.0,2318.0,10759.761258038969,10759.760324069257,0.0008846179825923173,0.00020199456767446868
1.0,2319.0,10761.272093337953,10761.271197796632,0.0008515034687661682,0.00020069901440330712
1.0,2320.0,10762.782948554985,10762.782071524009,0.0008382385058212094,0.00019808329047755802
1.0,2321.0,10764.293582288446,10764.292945251384,0.0005946972960373387,0.0002047743659607761
1.0,2322.0,10765.804351195504,10765.803818978758,0.0004887265672550711,0.0002083412116540619
1.0,2323.0,10767.315811605418,10767.314692706133,0.0010700390043894004,0.0001968920514215835
1.0,2324.0,10768.826628285256,10768.825566433508,0.0010088136446029239,0.00019995402785549966
1.0,2325.0,10770.337269296784,10770.336440160885,0.0007717614189459709,0.00020795330626400245
1.0,2326.0,10771.848014235495,10771.84731388826,0.0006486120801127981,0.00020949010772840977
1.0,2327.0,10773.358845126668,10773.358187615635,0.0006112297505751485,0.00020815950036949326
1.0,2328.0,10774.86975923453,10774.869061343012,0.0006568548833456589,0.00020384687575178566
1.0,2329.0,10776.380404787396,10776.379935070387,0.00042442642552487087,0.00021051334972629668
1.0,2330.0,10777.891164545292,10777.890808797762,0.0003084151630901033,0.00021471349341432437
1.0,2331.0,10779.402618278613,10779.401682525138,0.0008831925970298471,0.00020409867277117695
1.0,2332.0,10780.913441533761,10780.912556252513,0.000829419032925216,0.0002066477295940972
1.0,2333.0,10782.424067802995,10782.423429979888,0.0005781858253612882,0.00021446165634370792
1.0,2334.0,10783.934767932933,10783.934303707263,0.0004098601302757743,0.0002170571520128011
1.0,2335.0,10785.445597086491,10785.445177434638,0.00037091399644850753,0.0002157656436738894
1.0,2336.0,10786.956572585093,10786.956051162015,0.0004777386948262574,0.0002097589388024228
1.0,2337.0,10788.467235304144,10788.46692488939,0.0002616120564198354,0.0002164356014877619
1.0,2338.0,10789.97798549938,10789.977798616765,0.00013537324048229493,0.00022129918051836623
1.0,2339.0,10791.489414028089,10791.488672344141,0.0006855918472865596,0.00021145833958419237
1.0,2340.0,10793.000243677056,10792.999546071516,0.0006388759970832325,0.0002134963678673911
1.0,2341.0,10794.510860397766,10794.510419798891,0.000378840831672278,0.00022106444401889615
1.0,2342.0,10796.02152209195,10796.021293526266,0.00017170646106023923,0.00022457064932834164
1.0,2343.0,10797.532353273094,10797.532167253641,0.0001345928085356718,0.00022341347519031624
1.0,2344.0,10799.043392986918,10799.043040981018,0.00030526564978572424,0.00021585043169515005
1.0,2345.0,10800.55406540828,10800.553914708393,9.824862127061351e-5,0.00022247633369316185
1.0,2346.0,10802.064805710057,10802.064788435768,-3.8736621263524285e-5,0.0002280064568692555
1.0,2347.0,10803.576202644648,10803.575662163144,0.00048093691248141113,0.00021894435250929234
1.0,2348.0,10805.087036155599,10805.08653589052,0.0004389661135064671,0.00022040705124488685
1.0,2349.0,10806.597649262898,10806.597409617894,0.00017588748414709698,0.0002276691288360671
1.0,2350.0,10808.10828260661,10808.108283345271,-5.998445112709305e-5,0.00023198084724651845
1.0,2351.0,10809.619107995373,10809.619157072646,-0.00010300471967639169,0.0002309680484058868
1.0,2352.0,10811.130211736207,10811.13003080002,0.00013077300991426455,0.000222030268384279
1.0,2353.0,10812.640898385422,10812.640904527396,-6.247015016924706e-5,0.00022862772707648316
1.0,2354.0,10814.151627357249,10814.15177825477,-0.00021133261725481134,0.00023475739400450425
1.0,2355.0,10815.662986380325,10815.662651982148,0.00027151226095156744,0.0002264452482602674
1.0,2356.0,10817.173825270946,10817.173525709522,0.00023585686994920252,0.00022736719283398933
1.0,2357.0,10818.68443016675,10818.684399436897,-3.457080993030104e-5,0.00023416461528050588
1.0,2358.0,10820.195040792221,10820.195273164274,-0.0002938496236311039,0.00023914951948576712
1.0,2359.0,10821.705864454092,10821.706146891649,-0.0003388713921594899,0.00023840257786216299
1.0,2360.0,10823.217030617778,10823.217020619024,-4.364813548818347e-5,0.00022828804645199345
1.0,2361.0,10824.72773402412,10824.727894346399,-0.00022065264283810393,0.00023482602671214982
1.0,2362.0,10826.238455013445,10826.238768073776,-0.00037795310799992876,0.00024154933517071963
1.0,2363.0,10827.749761324296,10827.74964180115,5.368264191929484e-5,0.00023390965671122544
1.0,2364.0,10829.26060127207,10829.260515528526,1.981943569262512e-5,0.00023431025181239895
1.0,2365.0,10830.771206593537,10830.7713892559,-0.0002493619717824913,0.00024058226353904514
1.0,2366.0,10832.281801727553,10832.282262983277,-0.0005246462956165487,0.0002460675983961257
1.0,2367.0,10833.792624958089,10833.793136710652,-0.0005706700962946343,0.0002456570968776225
1.0,2368.0,10835.30385503343,10835.304010438027,-0.00021281612498569302,0.00023468087562165022
1.0,2369.0,10836.814568959717,10836.814884165404,-0.000379398115001095,0.00024106863827576293
1.0,2370.0,10838.325277389275,10838.325757892779,-0.0005497444317370537,0.0002482972262082892
1.0,2371.0,10839.836528563434,10839.836631620154,-0.00017181930252263555,0.00024140483176368963
1.0,2372.0,10841.34736848636,10841.347505347529,-0.0002047514462901745,0.00024129178710802844
1.0,2373.0,10842.85798030673,10842.858379074903,-0.00046670176061525126,0.00024688792466927116
1.0,2374.0,10844.368571603933,10844.36925280228,-0.0007465131202479824,0.00025279377305530924
1.0,2375.0,10845.879388891446,10845.880126529655,-0.0007988938909875287,0.0002527496144480218
1.0,2376.0,10847.390673695423,10847.39100025703,-0.0003878569918924768,0.000241165768070084
1.0,2377.0,10848.901402168207,10848.901873984407,-0.0005400104150794505,0.0002474012593754321
1.0,2378.0,10850.412098553335,10850.412747711782,-0.0007225194044622185,0.00025503804396836207
1.0,2379.0,10851.92328990219,10851.923621439157,-0.0004031284584016248,0.0002489164558409159
1.0,2380.0,10853.43413379398,10853.434495166533,-0.00043133966846653493,0.0002483957247884544
1.0,2381.0,10854.944753707367,10854.945368893908,-0.0006841488670943363,0.0002531120829613404
1.0,2382.0,10856.455340648208,10856.456242621283,-0.000969126559994038,0.00025929945729111106
1.0,2383.0,10857.966155126007,10857.967116348658,-0.0010250468171761895,0.00025973722949172907
1.0,2384.0,10859.477490221827,10859.477990076033,-0.0005651034284710477,0.00024782766743439594
1.0,2385.0,10860.988232766515,10860.98886380341,-0.0007031878408270131,0.00025382321431451386
1.0,2386.0,10862.49892212961,10862.499737530785,-0.0008929013197302993,0.00026183810500505985
1.0,2387.0,10864.010047130909,10864.01061125816,-0.0006384486632668995,0.00025653265042644357
1.0,2388.0,10865.520887373,10865.521484985537,-0.0006696176237710461,0.00025561707756396987
1.0,2389.0,10867.031525793205,10867.032358712911,-0.0009030855217133649,0.00025931671680484356
1.0,2390.0,10868.54211504844,10868.543232440286,-0.0011864251641782175,0.00026571067167831903
1.0,2391.0,10870.052925543394,10870.054106167661,-0.001247151998541085,0.0002666554633597588
1.0,2392.0,10871.564308684921,10871.564979895038,-0.0007407316534226993,0.00025474648818211634
1.0,2393.0,10873.075062746795,10873.075853622413,-0.0008669189564898261,0.00026042278170029375
1.0,2394.0,10874.585737678388,10874.586727349788,-0.0010710648471103923,0.00026866938788902713
1.0,2395.0,10876.096796830476,10876.097601077163,-0.000881516590652609,0.0002643207930174028
1.0,2396.0,10877.607634986718,10877.60847480454,-0.0009139746284745343,0.00026307735070477475
1.0,2397.0,10879.11829850135,10879.119348531915,-0.001121471246733563,0.0002655279404487416
1.0,2398.0,10880.628898830853,10880.63022225929,-0.0013947171464678831,0.00027211630924385566
1.0,2399.0,10882.139703859657,10882.141095986666,-0.0014616214152738394,0.00027362272559984383
1.0,2400.0,10883.651119013119,10883.651969714041,-0.0009245006290257152,0.0002619019008077989
1.0,2401.0,10885.16188574545,10885.162843441416,-0.001037749523675302,0.0002672328491829674
1.0,2402.0,10886.672549478564,10886.673717168791,-0.0012528359698080749,0.00027563329905264453
1.0,2403.0,10888.18354162409,10888.184590896166,-0.0011295003346276644,0.0002722706148710768
1.0,2404.0,10889.694381668547,10889.695464623543,-0.0011596065733101568,0.00027080202899949877
1.0,2405.0,10891.205078062061,10891.206338350918,-0.0013332448102119088,0.0002718335462520458
1.0,2406.0,10892.7156842836,10892.717212078293,-0.0016014688299037516,0.00027852471025604565
1.0,2407.0,10894.226483643088,10894.22808580567,-0.0016750649133427942,0.00028066774330067374
1.0,2408.0,10895.737924653724,10895.738959533044,-0.0011130404359391832,0.0002693601370465969
1.0,2409.0,10897.248702041408,10897.24983326042,-0.0012150770021435164,0.00027422652904517434
1.0,2410.0,10898.759358883226,10898.760706987796,-0.0014369299883583153,0.0002827225341931725
1.0,2411.0,10900.270286913306,10900.27158071517,-0.0013770817404292757,0.00028042867159946077
1.0,2412.0,10901.781120585983,10901.782454442546,-0.001412982728197676,0.00027872947202036677
1.0,2413.0,10903.291857373926,10903.29332816992,-0.001545604944567458,0.00027821976965050393
1.0,2414.0,10904.802475721634,10904.804201897296,-0.0018025446370302234,0.00028502832568659943
1.0,2415.0,10906.313267424528,10906.315075624672,-0.0018846697839762783,0.00028780453740734655
1.0,2416.0,10907.824727299585,10907.825949352047,-0.0013046275516899186,0.00027706506052872326
1.0,2417.0,10909.335516832172,10909.336823079422,-0.0013937796011305181,0.00028141976281040586
1.0,2418.0,10910.846159646928,10910.847696806799,-0.0016291987280965259,0.00028984472630912904
1.0,2419.0,10912.357024962728,10912.358570534174,-0.0016319420833497134,0.0002886917086008692
1.0,2420.0,10913.86785592472,10913.869444261549,-0.0016700617493370373,0.0002868697348432018
1.0,2421.0,10915.37863902903,10915.380317988924,-0.0017557052960910369,0.0002846812673400119
1.0,2422.0,10916.88927412825,10916.891191716299,-0.0019969599297837703,0.0002916011548680268
1.0,2423.0,10918.400060451426,10918.402065443675,-0.00208533848353909,0.0002950769489198674
1.0,2424.0,10919.911521232982,10919.91293917105,-0.0015045671416373807,0.0002849065003064742
1.0,2425.0,10921.422319729114,10921.423812898425,-0.0015841062559047714,0.0002886925716102587
1.0,2426.0,10922.932953588974,10922.934686625802,-0.0018279758892276732,0.0002970057650026759
1.0,2427.0,10924.443760023474,10924.445560353177,-0.0018894900263148884,0.0002969579769516553
1.0,2428.0,10925.954590337773,10925.956434080552,-0.0019280575147604395,0.0002950851637997196
1.0,2429.0,10927.465429711083,10927.467307807929,-0.001957041207333532,0.00029122778194339585
1.0,2430.0,10928.976076064786,10928.978181535304,-0.002187801507716358,0.00029819141640262186
1.0,2431.0,10930.486852467911,10930.489055262678,-0.002287105493451236,0.0003023691179748209
1.0,2432.0,10931.998307219337,10931.999928990053,-0.0017121824603236746,0.0002928197196778448
1.0,2433.0,10933.509113335807,10933.510802717428,-0.0017831108229984238,0.0002959364816076801
1.0,2434.0,10935.019740502918,10935.021676444805,-0.0020332484937171103,0.00030404993911371786
1.0,2435.0,10936.530498042594,10936.53255017218,-0.002143852835160942,0.0003051411903167548
1.0,2436.0,10938.041321954337,10938.043423899555,-0.002188437776567298,0.00030323467696272773
1.0,2437.0,10939.552218545714,10939.554297626932,-0.002160206993266911,0.0002977234404503459
1.0,2438.0,10941.0628812356,10941.065171354307,-0.002375466184275865,0.00030475851539957076
1.0,2439.0,10942.573647052057,10942.576045081682,-0.00248605807291824,0.00030960245388228166
1.0,2440.0,10944.085085586712,10944.086918809058,-0.0019268487744739105,0.00030060638004782337
1.0,2441.0,10945.595903283076,10945.597792536433,-0.001985289760341402,0.00030306939248963166
1.0,2442.0,10947.106520238658,10947.108666263808,-0.0022448789914051304,0.0003108538503644593
1.0,2443.0,10948.617229738005,10948.619539991183,-0.002403967347163416,0.00031301454944547227
1.0,2444.0,10950.128051021722,10950.130413718558,-0.0024510740613550297,0.0003112145310706103
1.0,2445.0,10951.639009359678,10951.641287445935,-0.002361170107178623,0.00030412788151543347
1.0,2446.0,10953.149688941825,10953.15216117331,-0.002560369533057383,0.0003111722690931037
1.0,2447.0,10954.660448310824,10954.663034900685,-0.0026782201011883444,0.0003167089951944264
1.0,2448.0,10956.171856454865,10956.173908628061,-0.0021482431261574675,0.0003081709501544246
1.0,2449.0,10957.682678765628,10957.684782355436,-0.0022011537603248144,0.00030993506029924396
1.0,2450.0,10959.193290611862,10959.195656082811,-0.0024652576780681557,0.0003173859648140432
1.0,2451.0,10960.703960793313,10960.706529810186,-0.0026640037931429106,0.00032050689359038574
1.0,2452.0,10962.214779308455,10962.217403537561,-0.0027139125368194073,0.00031885998074949963
1.0,2453.0,10963.725806930666,10963.728277264938,-0.002555345397468045,0.000310406844329271
1.0,2454.0,10965.236500638968,10965.239150992313,-0.002740908668783959,0.0003173936777480502
1.0,2455.0,10966.747245865945,10966.750024719688,-0.0028735856690218498,0.00032352920895975854
1.0,2456.0,10968.258616681687,10968.260898447064,-0.0023796807172402623,0.00031545873698730486
1.0,2457.0,10969.769444418685,10969.77177217444,-0.002426032590392424,0.0003165288263837258
1.0,2458.0,10971.280052253378,10971.282645901814,-0.002693489728244458,0.00032353646142217936
1.0,2459.0,10972.79069560859,10972.793519629191,-0.0029197281764936633,0.0003275503235826339
1.0,2460.0,10974.30150999859,10974.304393356566,-0.0029737081122220843,0.0003261263645307119
1.0,2461.0,10975.812600841336,10975.81526708394,-0.002752788192083244,0.0003164527842143588
1.0,2462.0,10977.323310651274,10977.326140811316,-0.0029228609796518867,0.0003233663816148049
1.0,2463.0,10978.834043549323,10978.83701453869,-0.0030682634110235085,0.00033004336952002674
1.0,2464.0,10980.345367444159,10980.347888266067,-0.0026197234283245052,0.00032238037563956523
1.0,2465.0,10981.856204543821,10981.858761993442,-0.0026558602717159374,0.000322846364826212
1.0,2466.0,10983.366810884789,10983.369635720817,-0.0029239637538012175,0.000329329696143566
1.0,2467.0,10984.877427262749,10984.880509448194,-0.00317779476472424,0.0003340482551747103
1.0,2468.0,10986.388238886506,10986.391383175569,-0.003234871929180372,0.00033297438536192546
1.0,2469.0,10987.899395138975,10987.902256902944,-0.002949568535768776,0.00032232787709787775
1.0,2470.0,10989.410119084427,10989.41313063032,-0.0031058630497682316,0.00032905463821350425
1.0,2471.0,10990.920843280512,10990.924004357696,-0.0032605012434032687,0.0003362368118821872
1.0,2472.0,10992.432113753375,10992.43487808507,-0.002863605316633766,0.0003290441439758355
1.0,2473.0,10993.942951879817,10993.945751812445,-0.002897750002830435,0.0003289122406519886
1.0,2474.0,10995.453560753187,10995.45662553982,-0.003162704022543039,0.0003348150594650438
1.0,2475.0,10996.96416106491,10996.967499267197,-0.0034331855013078894,0.00034012376983357504
1.0,2476.0,10998.474968850569,10998.478372994572,-0.0034944014855682326,0.0003394230415223923
1.0,2477.0,10999.986191858163,10999.989246721947,-0.0031438571209037036,0.0003280769049616072
1.0,2478.0,11001.496930777106,11001.500120449324,-0.0032853173420335224,0.0003345734802595755
1.0,2479.0,11003.00763835719,11003.010994176699,-0.003456769910371804,0.0003421166190803308
1.0,2480.0,11004.518849005552,11004.521867904074,-0.003118164771422016,0.00033551610500899537
1.0,2481.0,11006.02969093795,11006.032741631449,-0.003147560069010069,0.0003349012202323131
1.0,2482.0,11007.54030550658,11007.543615358823,-0.003405968148854299,0.00034004396825824235
1.0,2483.0,11009.050899296659,11009.0544890862,-0.003683846614421782,0.000345830177440822
1.0,2484.0,11010.561705920245,11010.565362813575,-0.0037466366388798633,0.0003456003195417499
1.0,2485.0,11012.072984609866,11012.07623654095,-0.003341837841162487,0.00033374013597322954
1.0,2486.0,11013.583735971517,11013.587110268327,-0.0034710544273366395,0.0003399509749036487
1.0,2487.0,11015.09443076078,11015.097983995702,-0.003655361233086296,0.00034781306115453146
1.0,2488.0,11016.605576703838,11016.608857723077,-0.003379814630079636,0.00034187844120694044
1.0,2489.0,11018.116424270067,11018.119731450453,-0.0034029344865302846,0.0003408752824633153
1.0,2490.0,11019.627053827558,11019.630605177828,-0.003645513656010735,0.0003451391108346053
1.0,2491.0,11021.137639897677,11021.141478905203,-0.003931800114969519,0.000351247225318855
1.0,2492.0,11022.648442604146,11022.652352632578,-0.003999239996119286,0.00035154687037437435
1.0,2493.0,11024.159775278647,11024.163226359953,-0.003541977751410741,0.0003394600223261821
1.0,2494.0,11025.670537151027,11025.67410008733,-0.0036604769443329133,0.0003452820011040806
1.0,2495.0,11027.181220745775,11027.184973814705,-0.0038560836305805424,0.00035337638424199404
1.0,2496.0,11028.692303620295,11028.69584754208,-0.0036422571420189342,0.00034830510076449677
1.0,2497.0,11030.203150166526,11030.206721269456,-0.003665596352675493,0.00034695358530105306
1.0,2498.0,11031.713797533537,11031.717594996831,-0.0038896757159818662,0.000350160832168216
1.0,2499.0,11033.224384834328,11033.228468724206,-0.004175581038907694,0.00035655672066152493
1.0,2500.0,11034.735183453788,11034.739342451583,-0.00424769608571296,0.00035739763353954143
1.0,2501.0,11036.246563781227,11036.250216178958,-0.0037443658229676657,0.00034529392445882393
1.0,2502.0,11037.757339474958,11037.761089906333,-0.003848806772566604,0.00035071977660771205
1.0,2503.0,11039.268006986582,11039.271963633708,-0.0040602033004688565,0.00035891641378379133
1.0,2504.0,11040.77902145512,11040.782837361083,-0.003913820082289021,0.00035482792792915343
1.0,2505.0,11042.289869993527,11042.29371108846,-0.0039346130870399065,0.00035326555821194803
1.0,2506.0,11043.800542342888,11043.804584815834,-0.004132780706186168,0.000355215977084285
1.0,2507.0,11045.311134823674,11045.31545854321,-0.004414485960296588,0.0003618055163046929
1.0,2508.0,11046.82193386992,11046.826332270586,-0.004487025068101502,0.000363269439003214
1.0,2509.0,11048.333349008082,11048.337205997961,-0.003950017025999841,0.0003513070458267833
1.0,2510.0,11049.84413188224,11049.848079725336,-0.004046947529332101,0.00035625611784084743
1.0,2511.0,11051.354787313756,11051.358953452711,-0.004270180068942864,0.0003645259539794441
1.0,2512.0,11052.865735486783,11052.869827180086,-0.0041891925116033235,0.0003615057530291432
1.0,2513.0,11054.37658523775,11054.380700907463,-0.004208368783110927,0.0003597742211327117
1.0,2514.0,11055.887295070359,11055.891574634838,-0.004368396998870594,0.00036035652328354653
1.0,2515.0,11057.397892510282,11057.402448362212,-0.004645907854410325,0.0003670707187934652
1.0,2516.0,11058.908685411585,11058.91332208959,-0.004725534469343984,0.000369148735328054
1.0,2517.0,11060.420128542284,11060.424195816964,-0.004161577250670234,0.00035753011577398556
1.0,2518.0,11061.930918721779,11061.935069544339,-0.004250496692748129,0.000361943755349667
1.0,2519.0,11063.441561862706,11063.445943271716,-0.004485644844407943,0.0003701669121892177
1.0,2520.0,11064.95245102128,11064.95681699909,-0.004463329936243099,0.0003683486721890369
1.0,2521.0,11066.463299180949,11066.467690726466,-0.00448359423353395,0.0003665097979627739
1.0,2522.0,11067.97404679084,11067.97856445384,-0.004605282265401911,0.0003655677870773925
1.0,2523.0,11069.484654275297,11069.489438181216,-0.00487375044485816,0.00037240192314400196
1.0,2524.0,11070.99544281798,11071.000311908592,-0.004958519908996095,0.0003751150893954753
1.0,2525.0,11072.506901940345,11072.511185635967,-0.00437916623423007,0.00036390908581616726
1.0,2526.0,11074.01770302053,11074.022059363342,-0.004456593554550636,0.000367788453633562
1.0,2527.0,11075.528333907441,11075.532933090719,-0.004703339966454223,0.000375880574953563
1.0,2528.0,11077.039160813336,11077.043806818094,-0.004743168051390967,0.000375256747483431
1.0,2529.0,11078.550008293105,11078.554680545469,-0.004763969655414257,0.00037341903015858895
1.0,2530.0,11080.060802796474,11080.065554272845,-0.00483821451825861,0.0003708939166504817
1.0,2531.0,11081.571420745593,11081.57642800022,-0.0050970742945537495,0.0003777617569855791
1.0,2532.0,11083.08220857528,11083.087301727595,-0.005183605560887372,0.00038114544500903586
1.0,2533.0,11084.593672418156,11084.59817545497,-0.004599547393809189,0.0003704198392960919
1.0,2534.0,11086.10447596614,11086.109049182345,-0.004673675011417799,0.0003736809733300833
1.0,2535.0,11087.61509655308,11087.619922909722,-0.004930233560571651,0.00038160544305628716
1.0,2536.0,11089.125869784022,11089.130796637097,-0.005023780761348462,0.0003821843908916658
1.0,2537.0,11090.636714619497,11090.641670364472,-0.005047035497682373,0.0003803633490464873
1.0,2538.0,11092.14756612593,11092.152544091849,-0.005064210884484055,0.00037626091330110364
1.0,2539.0,11093.658197221323,11093.663417819223,-0.005310630219810264,0.0003831432440803549
1.0,2540.0,11095.168976255629,11095.174291546598,-0.005406824230249185,0.0003871432246214248
1.0,2541.0,11096.680433213338,11096.685165273973,-0.004829461763620202,0.0003769422448148891
1.0,2542.0,11098.191241741872,11098.196039001348,-0.004897613342564,0.0003795904021393265
1.0,2543.0,11099.701851939066,11099.706912728725,-0.005163809874375147,0.0003872318746955805
1.0,2544.0,11101.212580783078,11101.2177864561,-0.005302259648942709,0.0003889934620030335
1.0,2545.0,11102.72342430372,11102.728660183475,-0.0053267074827090255,0.0003872865995708946
1.0,2546.0,11104.23433046737,11104.239533910852,-0.00528923904948897,0.00038161071609918326
1.0,2547.0,11105.744974876621,11105.750407638227,-0.00552321239547382,0.00038847330791992845
1.0,2548.0,11107.255748388983,11107.261281365601,-0.00562572671651651,0.00039310513553912873
1.0,2549.0,11108.76718572368,11108.772155092978,-0.005067137014520995,0.00038338941387409335
1.0,2550.0,11110.278001170454,11110.283028820353,-0.005127532420374337,0.00038543461229163773
1.0,2551.0,11111.78860584071,11111.793902547728,-0.005398468848397897,0.0003927670020383713
1.0,2552.0,11113.299290476552,11113.304776275103,-0.005581603623795672,0.00039557778050072035
1.0,2553.0,11114.8101298951,11114.815650002478,-0.00561036758017508,0.00039406108876250653
1.0,2554.0,11116.321098469842,11116.326523729855,-0.005510839411272173,0.00038695623744293227
1.0,2555.0,11117.831755995763,11117.83739745723,-0.005732215490297676,0.000393716387947561
1.0,2556.0,11119.342524958412,11119.348271184605,-0.005840193470703525,0.00039894319599581053
1.0,2557.0,11120.853935371611,11120.859144911981,-0.005307353879743459,0.00038975185948094624
1.0,2558.0,11122.364750704328,11122.370018639356,-0.005366750044231594,0.0003911661471521173
1.0,2559.0,11123.875348780506,11123.880892366731,-0.005643656530992303,0.00039813550953245424
1.0,2560.0,11125.386001068566,11125.391766094108,-0.005859827538643003,0.000401911433013725
1.0,2561.0,11126.896835527554,11126.902639821483,-0.005893621173527208,0.0004006167257491736
1.0,2562.0,11128.407870543218,11128.413513548858,-0.005728469448058604,0.0003922246779496525
1.0,2563.0,11129.918545968838,11129.924387276233,-0.005932448355906672,0.00039887312739130004
1.0,2564.0,11131.429303923785,11131.435261003608,-0.006051999571354827,0.0004046126106643997
1.0,2565.0,11132.94067341524,11132.946134730984,-0.005558772035783477,0.00039594892377882825
1.0,2566.0,11134.451492078679,11134.45700845836,-0.005613849793917325,0.00039681532406866894
1.0,2567.0,11135.962086331656,11135.967882185734,-0.005893681564430153,0.0004033331870206222
1.0,2568.0,11137.472714306186,11137.478755913111,-0.006135054843070975,0.0004079149250882183
1.0,2569.0,11138.983547681168,11138.989629640486,-0.006170267487505043,0.0004069563167956727
1.0,2570.0,11140.494645259452,11140.50050336786,-0.005943416665104451,0.0003974481787663864
1.0,2571.0,11142.005333745496,11142.011377095236,-0.006134816555913858,0.000403909798381498
1.0,2572.0,11143.516083674873,11143.52225082261,-0.006263018140089116,0.00041015089376431583
1.0,2573.0,11145.02740401404,11145.033124549987,-0.005817203510559921,0.00040204902307500634
1.0,2574.0,11146.538225685383,11146.543998277362,-0.005868377485967358,0.000402400182290799
1.0,2575.0,11148.04882457361,11148.054872004737,-0.006142860343061329,0.0004084398681481817
1.0,2576.0,11149.55943203267,11149.565745732114,-0.006405470012396108,0.00041365053624054253
1.0,2577.0,11151.070257990883,11151.076619459489,-0.006448623063988634,0.0004130647818710162
1.0,2578.0,11152.581420808749,11152.587493186864,-0.006157861610063264,0.0004027079014777318
1.0,2579.0,11154.092123573208,11154.09836691424,-0.006335095647500566,0.00040892562419865254
1.0,2580.0,11155.60286385824,11155.609240641616,-0.0064734528605185915,0.00041557462588732286
1.0,2581.0,11157.114132480307,11157.12011436899,-0.006077767931856215,0.000408160051573742
1.0,2582.0,11158.624953989487,11158.630988096365,-0.0061280388749764825,0.00040804656115005667
1.0,2583.0,11160.135555145662,11160.14186182374,-0.0063995530172178405,0.00041347956110435413
1.0,2584.0,11161.646152007583,11161.652735551117,-0.006673769571534649,0.00041920271492924534
1.0,2585.0,11163.156972222865,11163.163609278492,-0.006723099150349299,0.00041904224922244797
1.0,2586.0,11164.668197205387,11164.674483005867,-0.006371644094997464,0.0004080437353768611
1.0,2587.0,11166.17891888307,11166.185356733244,-0.006530162614581059,0.0004140067786507236
1.0,2588.0,11167.68964704986,11167.696230460619,-0.006680811166006606,0.0004209894932926108
1.0,2589.0,11169.200851317895,11169.207104187994,-0.006347907501094596,0.000414322259818621
1.0,2590.0,11170.711674582417,11170.717977915368,-0.006395686373707576,0.0004138494552770465
1.0,2591.0,11172.222285948115,11172.228851642745,-0.006656113712324441,0.0004185501347513578
1.0,2592.0,11173.73287674184,11173.73972537012,-0.006937367697901209,0.00042462431973373945
1.0,2593.0,11175.243695106954,11175.250599097495,-0.006989331820022926,0.0004249717320635116
1.0,2594.0,11176.754977523771,11176.76147282487,-0.0065818333227980474,0.0004135855949871216
1.0,2595.0,11178.265710144939,11178.272346552247,-0.006729369218646752,0.0004192096297655158
1.0,2596.0,11179.776426734274,11179.783220279622,-0.006891891808209039,0.00042648569063919226
1.0,2597.0,11181.28756568448,11181.294094006997,-0.006622763003178989,0.000420695352286534
1.0,2598.0,11182.79838920233,11182.804967734373,-0.0066695133941721,0.00041989473949964503
1.0,2599.0,11184.309021427904,11184.315841461748,-0.0069084578562979004,0.0004237348703029178
1.0,2600.0,11185.819611739738,11185.826715189123,-0.0071910914589352615,0.00043007610300700955
1.0,2601.0,11187.3304203528,11187.337588916498,-0.007253562350797438,0.0004309358617130694
1.0,2602.0,11188.841754850047,11188.848462643873,-0.006795618107844348,0.0004194271009902853
1.0,2603.0,11190.352501442274,11190.35933637125,-0.00692891991320721,0.0004246947152011706
1.0,2604.0,11191.863204208556,11191.870210098625,-0.0071052471321308985,0.0004321525739413104
1.0,2605.0,11193.374279206735,11193.381083826,-0.006899005205013964,0.0004273665128524689
1.0,2606.0,11194.885104193356,11194.891957553376,-0.006943533791854861,0.00042632074670306266
1.0,2607.0,11196.395756597965,11196.402831280751,-0.007161527658809064,0.00042909583663193197
1.0,2608.0,11197.90634980459,11197.913705008126,-0.007442451787483151,0.0004356396901123242
1.0,2609.0,11199.417152441014,11199.424578735503,-0.00751169631985249,0.0004370721532949713
1.0,2610.0,11200.928530539903,11200.935452462878,-0.007011432523086114,0.00042563044428262705
1.0,2611.0,11202.439293537558,11202.446326190253,-0.007128142252440739,0.00043051525147478904
1.0,2612.0,11203.949984473413,11203.957199917628,-0.0073160987076335005,0.00043810119728437144
1.0,2613.0,11205.46098799051,11205.468073645003,-0.007180349501140881,0.0004343553990120079
1.0,2614.0,11206.971812740174,11206.97894737238,-0.007224701642826403,0.0004331279513231627
1.0,2615.0,11208.482497169703,11208.489821099754,-0.0074099699136240815,0.0004347043538717777
1.0,2616.0,11209.99309503756,11210.00069482713,-0.007687197411087254,0.00044137455676831637
1.0,2617.0,11211.503893517296,11211.511568554506,-0.007761640490116406,0.0004434150335621331
1.0,2618.0,11213.015309640397,11213.022442281881,-0.007224386534289806,0.0004322566881657438
1.0,2619.0,11214.526081173957,11214.533316009256,-0.00733199770002102,0.00043667953645822906
1.0,2620.0,11216.036757150508,11216.04418973663,-0.0075347804249759065,0.00044431676948186965
1.0,2621.0,11217.54769477751,11217.555063464006,-0.007464316103323654,0.00044170844796560235
1.0,2622.0,11219.058518574488,11219.065937191383,-0.007509074945573957,0.00044032367721935373
1.0,2623.0,11220.569244439674,11220.576810918757,-0.007652479509943078,0.0004405655914840036
1.0,2624.0,11222.079853257626,11222.087684646132,-0.007919773817775422,0.0004473635133970281
1.0,2625.0,11223.590641019222,11223.59855837351,-0.008005753748875577,0.00045000848156729446
1.0,2626.0,11225.102081577461,11225.109432100884,-0.007444916699114401,0.00043926558222348247
1.0,2627.0,11226.612865155217,11226.620305828259,-0.0075399182042019675,0.00044322478671033136
1.0,2628.0,11228.123525897196,11228.131179555636,-0.007757426352782204,0.00045080509505913074
1.0,2629.0,11229.634401562456,11229.64205328301,-0.007748759344394784,0.0004493570640243925
1.0,2630.0,11231.14522851312,11231.152927010386,-0.007790037528138782,0.00044790364893887305
1.0,2631.0,11232.655997197517,11232.66380073776,-0.007890092153957085,0.0004466978706776409
1.0,2632.0,11234.166613896483,11234.174674465135,-0.008150604738602851,0.00045357897177346525
1.0,2633.0,11235.67739483759,11235.685548192512,-0.008244376576840295,0.00045687604568692483
1.0,2634.0,11237.188849585847,11237.196421919887,-0.007669524649372761,0.0004466128640680118
1.0,2635.0,11238.699644717724,11238.707295647262,-0.007752379407520493,0.0004500554760535896
1.0,2636.0,11240.210295327615,11240.218169374639,-0.007979539699135785,0.00045753457657980213
1.0,2637.0,11241.721108989967,11241.729043102014,-0.008032732306674006,0.0004572107445116938
1.0,2638.0,11243.231933390562,11243.239916829389,-0.008076424369392043,0.0004557193479496886
1.0,2639.0,11244.742755351703,11244.750790556765,-0.008123075192543183,0.00045306126565031283
1.0,2640.0,11246.253382118826,11246.26166428414,-0.008374309328701202,0.0004599939693426511
1.0,2641.0,11247.764155526474,11247.772538011515,-0.008476583704577934,0.0004639258096032744
1.0,2642.0,11249.275618132411,11249.28341173889,-0.00789376734292091,0.0004542008328729761
1.0,2643.0,11250.786420036718,11250.794285466265,-0.00796891534491806,0.0004570703216679181
1.0,2644.0,11252.297054464008,11252.305159193642,-0.008211712069169153,0.0004643462848867366
1.0,2645.0,11253.807814948133,11253.816032921017,-0.008318413690631132,0.0004651549167626835
1.0,2646.0,11255.31863830014,11255.326906648392,-0.008362924907487468,0.0004636760292476956
1.0,2647.0,11256.829518577022,11256.837780375768,-0.008351385663445399,0.00045956921240088025
1.0,2648.0,11258.340161427379,11258.348654103143,-0.008587438936046965,0.00046656047637009103
1.0,2649.0,11259.850924467837,11259.859527830518,-0.008700763582055515,0.00047110674812699855
1.0,2650.0,11261.362376590387,11261.370401557893,-0.008127848351250577,0.000461869234233934
1.0,2651.0,11262.873186968474,11262.881275285268,-0.008193777386622969,0.00046418096399291914
1.0,2652.0,11264.383808576451,11264.392149012645,-0.00844859959306632,0.00047117928500530176
1.0,2653.0,11265.89452151132,11265.90302274002,-0.008603327669334249,0.0004730289742858476
1.0,2654.0,11267.40534831148,11267.413896467395,-0.008644511176498781,0.00047166135566015645
1.0,2655.0,11268.916289581925,11268.924770194772,-0.008572204150368634,0.0004661974934655182
1.0,2656.0,11270.426941555535,11270.435643922146,-0.008799841985819512,0.0004731764707351338
1.0,2657.0,11271.937695752382,11271.946517649521,-0.008922868560148345,0.00047833282131759937
1.0,2658.0,11273.449129177054,11273.457391376898,-0.008367512113636622,0.0004695489405260948
1.0,2659.0,11274.959945698072,11274.968265104273,-0.008426412480275758,0.0004712632095944241
1.0,2660.0,11276.470560624683,11276.479138831648,-0.00868731174750792,0.0004779518543523423
1.0,2661.0,11277.981233337854,11277.990012559023,-0.008882722007456323,0.0004807428220065282
1.0,2662.0,11279.492055701345,11279.500886286398,-0.008928464653763513,0.0004795154605000144
1.0,2663.0,11281.003062112428,11281.011760013775,-0.008791820243004622,0.0004728644156919593
1.0,2664.0,11282.513727056767,11282.52263374115,-0.009006957167002838,0.00047980076359644867
1.0,2665.0,11284.024470557226,11284.033507468524,-0.009141288871433062,0.0004854879150403812
1.0,2666.0,11285.5358788798,11285.544381195901,-0.008609801832335506,0.00047714241177024475
1.0,2667.0,11287.046701157935,11287.055254923276,-0.008661925816340954,0.0004782750575182341
1.0,2668.0,11288.557303333377,11288.566128650651,-0.00893477507179341,0.0004845546184003207
1.0,2669.0,11290.067943542652,11290.077002378028,-0.009163511960196047,0.00048819466324174734
1.0,2670.0,11291.578765084972,11291.587876105403,-0.00921027411823161,0.0004871989760679521
1.0,2671.0,11293.089836847272,11293.098749832778,-0.009009217764287314,0.0004795243705831736
1.0,2672.0,11294.600518704867,11294.609623560153,-0.009207995520227996,0.00048638499153386296
1.0,2673.0,11296.11125299726,11296.120497287528,-0.009351953609893826,0.0004925588208913577
1.0,2674.0,11297.622618994383,11297.631371014904,-0.008861126659667207,0.000484595135790754
1.0,2675.0,11299.133444995388,11299.14224474228,-0.008908765347769076,0.0004851967911943779
1.0,2676.0,11300.64404158499,11300.653118469654,-0.009186385793327645,0.0004910271960510643
1.0,2677.0,11302.154656176157,11302.16399219703,-0.009441437309760659,0.0004953513322944154
1.0,2678.0,11303.665479569197,11303.674865924406,-0.009486897393799154,0.000494677817097338
1.0,2679.0,11305.176618954452,11305.18573965178,-0.009219412719630782,0.00048623256370078957
1.0,2680.0,11306.687310303416,11306.696613379156,-0.00940886138823771,0.000492920093063472
1.0,2681.0,11308.198032850436,11308.20748710653,-0.009565066839513747,0.0004995159946681115
1.0,2682.0,11309.70935248317,11309.718360833907,-0.009118871376358584,0.0004919897210838344
1.0,2683.0,11311.220180249165,11311.229234561282,-0.009163794412415882,0.0004920731850317858
1.0,2684.0,11312.730777331268,11312.740108288657,-0.00944029615357067,0.0004973880593667162
1.0,2685.0,11314.24137779026,11314.250982016034,-0.009710255665140721,0.0005022836485929847
1.0,2686.0,11315.752195978443,11315.761855743409,-0.009761345228980645,0.0005019667013143942
1.0,2687.0,11317.26339802067,11317.272729470784,-0.009432791924609774,0.000492995730353432
1.0,2688.0,11318.7741033622,11318.78360319816,-0.009608338421003282,0.0004994799824594691
1.0,2689.0,11320.284813383381,11320.294476925535,-0.009777198969459278,0.0005063896309080362
1.0,2690.0,11321.796081363082,11321.80535065291,-0.009381092024341342,0.0004993626475469159
1.0,2691.0,11323.306914043767,11323.316224380285,-0.009420279587175173,0.0004990139876365509
1.0,2692.0,11324.817509834364,11324.82709810766,-0.009697168775346654,0.0005036781357546472
1.0,2693.0,11326.328098854021,11326.337971835037,-0.009979529390420794,0.0005090241468662506
1.0,2694.0,11327.838915783694,11327.848845562412,-0.010032556106125412,0.0005091665736959387
1.0,2695.0,11329.35017688298,11329.359719289787,-0.009646419603086542,0.0004998889956569657
1.0,2696.0,11330.860897096192,11330.870593017164,-0.009807139640997775,0.0005061017958208326
1.0,2697.0,11332.371599001839,11332.381466744539,-0.009984225335756491,0.0005132754771126376
1.0,2698.0,11333.88280468987,11333.892340471913,-0.009648694788211287,0.00050680730612971
1.0,2699.0,11335.393636215003,11335.40321419929,-0.00968837780510512,0.0005060816713739947
1.0,2700.0,11336.90424087783,11336.914087926665,-0.009955658021226554,0.0005100033470667098
1.0,2701.0,11338.414825357591,11338.42496165404,-0.010243340765555331,0.0005156869652194501
1.0,2702.0,11339.925640934303,11339.935835381415,-0.010298589446847473,0.0005163403822920227
1.0,2703.0,11341.436960481988,11341.44670910879,-0.009855651910129382,0.0005070176366248629
1.0,2704.0,11342.947690869936,11342.957582836167,-0.010005817115597893,0.0005128666986330369
1.0,2705.0,11344.458378323987,11344.468456563542,-0.010197367708769889,0.0005201998949013174
1.0,2706.0,11345.969521533752,11345.979330290917,-0.009923019856614701,0.0005144473477391343
1.0,2707.0,11347.480352162833,11347.490204018293,-0.009962797747903096,0.0005133938415705186
1.0,2708.0,11348.990972330643,11349.001077745666,-0.010213874411874713,0.0005164121997234477
1.0,2709.0,11350.501562695657,11350.511951473043,-0.010496697359485552,0.000522396779889668
1.0,2710.0,11352.012373179248,11352.022825200418,-0.010557757331753237,0.0005235950315219704
1.0,2711.0,11353.523737560081,11353.533698927793,-0.010071514692754135,0.0005143961262717481
1.0,2712.0,11355.034481041257,11355.04457265517,-0.010208275828517799,0.0005198533945940634
1.0,2713.0,11356.54515586568,11356.555446382545,-0.010412143436951737,0.0005272474148266846
1.0,2714.0,11358.056233901705,11358.06632010992,-0.01020193714157358,0.0005223022291317837
1.0,2715.0,11359.5670680113,11359.577193837296,-0.010237736691124155,0.000521017398163483
1.0,2716.0,11361.077708854778,11361.088067564671,-0.010467242189406534,0.0005229694631929874
1.0,2717.0,11362.588301601694,11362.598941292046,-0.010748682483608718,0.0005291838953380075
1.0,2718.0,11364.099108681005,11364.109815019423,-0.010814167814714892,0.0005310011356257768
1.0,2719.0,11365.610511867877,11365.620688746796,-0.010290245293617772,0.0005220649184974321
1.0,2720.0,11367.121266931412,11367.131562474173,-0.01041489626186376,0.0005270392202875355
1.0,2721.0,11368.631934059602,11368.64243620155,-0.010626255555507669,0.0005344391728150992
1.0,2722.0,11370.142945522704,11370.153309928923,-0.010481721637916053,0.0005303982078833895
1.0,2723.0,11371.653774805356,11371.6641836563,-0.010521821129259479,0.0005289097341300576
1.0,2724.0,11373.164446218905,11373.175057383674,-0.010720175620917871,0.0005296922448514197
1.0,2725.0,11374.675047582634,11374.68593111105,-0.010993887260156043,0.0005361067972865514
1.0,2726.0,11376.185849261594,11376.196804838426,-0.011065724431318813,0.0005385443805865788
1.0,2727.0,11377.69728607704,11377.707678565801,-0.01050919711633469,0.0005299815744764498
1.0,2728.0,11379.208052244438,11379.218552293176,-0.010621937222822453,0.0005344046051146138
1.0,2729.0,11380.718703944522,11380.729426020553,-0.010848250274648308,0.0005416860159106857
1.0,2730.0,11382.229650454585,11382.240299747926,-0.010768350368380197,0.0005386777692171604
1.0,2731.0,11383.740477734993,11383.751173475302,-0.010809923413034994,0.0005370548769729017
1.0,2732.0,11385.251186292357,11385.262047202677,-0.010970528924190148,0.0005365421593549233
1.0,2733.0,11386.761802899218,11386.772920930052,-0.011230124426219845,0.0005431483207594665
1.0,2734.0,11388.272599520194,11388.28379465743,-0.011307883457448042,0.0005462275662147409
1.0,2735.0,11389.784051679177,11389.794668384804,-0.010736408532466157,0.0005380213799378623
1.0,2736.0,11391.294828167405,11391.305542112179,-0.010838137608516263,0.0005418634698616189
1.0,2737.0,11392.805468836359,11392.816415839556,-0.01107487166973442,0.0005489609827036441
1.0,2738.0,11394.31635182537,11394.32728956693,-0.011058305840379035,0.0005470113673579996
1.0,2739.0,11395.82718035304,11395.838163294306,-0.011098428024524765,0.0005453324700103328
1.0,2740.0,11397.337935626008,11397.349037021682,-0.011211839959287317,0.000543487511660847
1.0,2741.0,11398.848561384697,11398.859910749055,-0.011463142680440797,0.0005502186941768065
1.0,2742.0,11400.359350516617,11400.370784476432,-0.011549436073437391,0.0005539525938457564
1.0,2743.0,11401.870810956883,11401.881658203807,-0.010969585283419292,0.0005460865964307896
1.0,2744.0,11403.38159585666,11403.392531931182,-0.011061901162975118,0.0005492646899960883
1.0,2745.0,11404.89222894665,11404.903405658559,-0.011305736045869708,0.0005561224416679319
1.0,2746.0,11406.403055415443,11406.414279385934,-0.01134578615801729,0.0005552786862654421
1.0,2747.0,11407.913877772018,11407.925153113309,-0.01139171382146742,0.0005535638036225282
1.0,2748.0,11409.424684518635,11409.436026840685,-0.011453592191173811,0.0005504051148590399
1.0,2749.0,11410.935325132301,11410.946900568058,-0.011690879588059033,0.0005572452440651695
1.0,2750.0,11412.446104995934,11412.457774295435,-0.011787200946855592,0.0005615805444558803
1.0,2751.0,11413.957564540538,11413.96864802281,-0.0112078350784941,0.0005539853964144374
1.0,2752.0,11415.468360919127,11415.479521750185,-0.011287658156106772,0.0005564893422079421
1.0,2753.0,11416.978980725366,11416.990395477562,-0.011543979752786981,0.000563006300427068
1.0,2754.0,11418.489752087356,11418.501269204937,-0.011639627781732997,0.0005632825829799226
1.0,2755.0,11420.000572380592,11420.012142932312,-0.011687447113217786,0.0005616306279190399
1.0,2756.0,11421.511435984812,11421.523016659688,-0.011692457096614817,0.0005571988107938842
1.0,2757.0,11423.022093837586,11423.033890387063,-0.011913412924513977,0.0005641003049831753
1.0,2758.0,11424.532867748343,11424.544764114438,-0.012016472112918564,0.000569025204771119
1.0,2759.0,11426.044309427969,11426.055637841815,-0.011453822754447174,0.0005615807140875402
1.0,2760.0,11427.555112226735,11427.566511569188,-0.011526286206390068,0.0005634094935809937
1.0,2761.0,11429.065724256052,11429.077385296565,-0.01178969680222508,0.0005695780084439018
1.0,2762.0,11430.576446890675,11430.58825902394,-0.011934509187085496,0.0005709009704507171
1.0,2763.0,11432.087266098533,11432.099132751315,-0.011983467062236741,0.0005693782386247448
1.0,2764.0,11433.59819590625,11433.610006478692,-0.011922730487640365,0.0005638249650939561
1.0,2765.0,11435.108866316263,11435.120880206066,-0.012131659475926426,0.0005707027211669381
1.0,2766.0,11436.619627806042,11436.631753933441,-0.012247882276824384,0.0005761545464445848
1.0,2767.0,11438.13104471548,11438.142627660818,-0.011708615234056197,0.000568826158489226
1.0,2768.0,11439.64185364206,11439.653501388193,-0.011773765017096594,0.000569970660288623
1.0,2769.0,11441.152459489775,11441.164375115568,-0.012042722844853415,0.0005757483779181697
1.0,2770.0,11442.663145254544,11442.675248842945,-0.012225160333400709,0.0005780695923001579
1.0,2771.0,11444.173959610787,11444.186122570318,-0.012278890410925669,0.0005767219785631031
1.0,2772.0,11445.684952999778,11445.696996297695,-0.012155379028627067,0.0005701996137977792
1.0,2773.0,11447.1956396827,11447.20787002507,-0.012348632392786385,0.0005770199370072843
1.0,2774.0,11448.706389069319,11448.718743752444,-0.012477361644414486,0.0005829116533394101
1.0,2775.0,11450.217771013766,11450.229617479821,-0.011971387811172463,0.0005756499067110806
1.0,2776.0,11451.728590482897,11451.740491207196,-0.012025051283671928,0.0005761839935329379
1.0,2777.0,11453.23918942744,11453.251364934571,-0.012300065196541254,0.0005815186911056245
1.0,2778.0,11454.749838674197,11454.762238661948,-0.012519848239207931,0.000584721082737536
1.0,2779.0,11456.260651201643,11456.27311238932,-0.012575681817907025,0.0005836647189238278
1.0,2780.0,11457.771711534708,11457.783986116698,-0.012386161281028762,0.0005763596533893572
1.0,2781.0,11459.282413393768,11459.294859844073,-0.012564670265419409,0.0005830341124614981
1.0,2782.0,11460.793154742034,11460.805733571447,-0.012701950406153628,0.0005893210385180573
1.0,2783.0,11462.304491274024,11462.316607298824,-0.012239352224241884,0.000582141411941349
1.0,2784.0,11463.815313420004,11463.8274810262,-0.01228937516316364,0.000582112300983966
1.0,2785.0,11465.325910361043,11465.338354753574,-0.012565807352075353,0.000587010885300655
1.0,2786.0,11466.83653326412,11466.84922848095,-0.012812666560421349,0.0005909589411846642
1.0,2787.0,11468.347343170324,11468.360102208326,-0.012871458794506907,0.000590243810703956
1.0,2788.0,11469.858475087385,11469.8709759357,-0.012611815748641675,0.0005823954737027358
1.0,2789.0,11471.369190917725,11471.381849663077,-0.012776478960404347,0.0005888478022272858
1.0,2790.0,11472.879915895945,11472.89272339045,-0.012930379526551405,0.0005954217230519382
1.0,2791.0,11474.39120088472,11474.403597117827,-0.012517478194240539,0.0005884412196804615
1.0,2792.0,11475.902027714506,11475.914470845202,-0.012561799425384379,0.0005879261338025887
1.0,2793.0,11477.412624461633,11477.425344572577,-0.012837734007916879,0.0005923100432312668
1.0,2794.0,11478.923232637346,11478.936218299954,-0.013100348195621336,0.0005968939838900534
1.0,2795.0,11480.434040620767,11480.447092027329,-0.013161426163605938,0.0005965861300049283
1.0,2796.0,11481.945234850718,11481.957965754704,-0.012840966415751609,0.0005883722671670178
1.0,2797.0,11483.455964526262,11483.46883948208,-0.012991984531254275,0.0005945589500275691
1.0,2798.0,11484.966675998992,11484.979713209455,-0.013159411247215758,0.0006013414163302609
1.0,2799.0,11486.477902258532,11486.49058693683,-0.012803311485185986,0.0005946546974512917
1.0,2800.0,11487.988737023104,11488.001460664207,-0.012839020574574533,0.000593758971115904
1.0,2801.0,11489.499339598955,11489.51233439158,-0.013108388870023191,0.000597549756808256
1.0,2802.0,11491.009932117679,11491.023208118957,-0.013387537359449198,0.0006026265742482913
1.0,2803.0,11492.5207377541,11492.534081846332,-0.013451688093482517,0.000602811976645093
1.0,2804.0,11494.031994316567,11494.044955573707,-0.013070448069811391,0.0005944377362952397
1.0,2805.0,11495.542735447283,11495.555829301084,-0.013209854300839652,0.0006002657599759618
1.0,2806.0,11497.05343615586,11497.066703028459,-0.013388152186962543,0.0006071905946209399
1.0,2807.0,11498.564601808213,11498.577576755833,-0.013090921464026906,0.0006009727980847992
1.0,2808.0,11500.075436642051,11500.08845048321,-0.013125770002261561,0.0005997562536466447
1.0,2809.0,11501.586048898815,11501.599324210583,-0.013384938782110112,0.000602868956627442
1.0,2810.0,11503.096635989306,11503.11019793796,-0.01367044362359593,0.0006083560475836322
1.0,2811.0,11504.60743834233,11504.621071665335,-0.013738502332671487,0.0006090546627858333
1.0,2812.0,11506.11875432096,11506.13194539271,-0.013299576419740333,0.0006006970927487746
1.0,2813.0,11507.629509058206,11507.642819120087,-0.013425091797216737,0.0006061215599009705
1.0,2814.0,11509.140192093171,11509.153692847462,-0.013620787285617553,0.0006130745507666232
1.0,2815.0,11510.651291873593,11510.664566574836,-0.013388150287937606,0.0006075101694799944
1.0,2816.0,11512.162130053519,11512.175440302213,-0.013419020527180692,0.0006060753715927516
1.0,2817.0,11513.67275728565,11513.686314029588,-0.01366246391171444,0.0006083555783082539
1.0,2818.0,11515.183345640384,11515.197187756963,-0.013947831495897844,0.0006141766552911197
1.0,2819.0,11516.694148479968,11516.70806148434,-0.014016210464433243,0.0006154417852682015
1.0,2820.0,11518.205510767133,11518.218935211713,-0.013532294275137247,0.0006071973016630161
1.0,2821.0,11519.716274500679,11519.72980893909,-0.01364850640311488,0.0006121703542813763
1.0,2822.0,11521.226944123599,11521.240682666465,-0.01385729552293924,0.0006190949280627455
1.0,2823.0,11522.737976895201,11522.75155639384,-0.013690481321646075,0.0006143085846817355
1.0,2824.0,11524.248819030505,11524.262430121216,-0.013717004860154702,0.0006127264584595639
1.0,2825.0,11525.759472939106,11525.773303848591,-0.013933186906797346,0.0006140627390845719
1.0,2826.0,11527.2700611353,11527.284177575966,-0.014219605200196384,0.0006201365375071796
1.0,2827.0,11528.780859683824,11528.795051303343,-0.014293263042418403,0.0006219961873592144
1.0,2828.0,11530.292263622234,11530.305925030718,-0.013768864793746616,0.0006139721479943358
1.0,2829.0,11531.80303518098,11531.816798758093,-0.013876541003810416,0.0006184184404941652
1.0,2830.0,11533.31369206595,11533.32767248547,-0.014097708527515351,0.0006252325653586174
1.0,2831.0,11534.824663048166,11534.838546212843,-0.013992042833706364,0.0006213898751505852
1.0,2832.0,11536.335504049297,11536.34941994022,-0.014019177307091013,0.0006197087607209572
1.0,2833.0,11537.84618665703,11537.860293667594,-0.014206214666046435,0.0006199965501863343
1.0,2834.0,11539.356781825361,11539.37116739497,-0.01448672285732755,0.0006262949595141193
1.0,2835.0,11540.867576595985,11540.882041122346,-0.014564950763087836,0.0006287406032308471
1.0,2836.0,11542.379012089583,11542.392914849721,-0.01400981245933508,0.0006209630453298985
1.0,2837.0,11543.889795246163,11543.903788577096,-0.014105239203672681,0.0006248631695844243
1.0,2838.0,11545.400436685599,11545.414662304473,-0.014341157499984547,0.0006314736996698882
1.0,2839.0,11546.911341824085,11546.925536031846,-0.014301084369435557,0.0006286751625732544
1.0,2840.0,11548.422184104511,11548.436409759222,-0.014326725813589292,0.0006269873173688618
1.0,2841.0,11549.932903981015,11549.947283486597,-0.014475954644694866,0.000626139990360141
1.0,2842.0,11551.443507861164,11551.458157213972,-0.014748761990631465,0.000632595703415238
1.0,2843.0,11552.954303114157,11552.969030941349,-0.01482753320124175,0.0006356445132012778
1.0,2844.0,11554.465757009028,11554.479904668724,-0.014254136335694056,0.0006280858255744
1.0,2845.0,11555.976543999412,11555.990778396099,-0.014344921965857793,0.0006313961398001566
1.0,2846.0,11557.487173490174,11557.501652123476,-0.014592226184504398,0.0006377703473295295
1.0,2847.0,11558.998018456316,11559.01252585085,-0.014612230402235582,0.0006360620706302856
1.0,2848.0,11560.508860433929,11560.523399578226,-0.014638005842243729,0.0006344064816979112
1.0,2849.0,11562.019629716837,11562.034273305602,-0.014737711606358062,0.0006324137991710299
1.0,2850.0,11563.530243054829,11563.545147032975,-0.015001837499767134,0.0006389664497674567
1.0,2851.0,11565.041030956807,11565.056020760352,-0.015088890017977974,0.0006425883405299423
1.0,2852.0,11566.55249372118,11566.566894487727,-0.014506493179396784,0.0006352296212527263
1.0,2853.0,11568.063285938904,11568.077768215102,-0.014590989350836026,0.0006379194589690817
1.0,2854.0,11569.573903137636,11569.588641942479,-0.014849846420474933,0.0006439849318822461
1.0,2855.0,11571.084696856153,11571.099515669854,-0.014921559814865759,0.0006434188112981791
1.0,2856.0,11572.595537635298,11572.610389397229,-0.014948346974051674,0.0006418540197746909
1.0,2857.0,11574.106355340607,11574.121263124605,-0.014999636371612723,0.0006387318646306867
1.0,2858.0,11575.61698095788,11575.632136851978,-0.015252416427756543,0.00064534551486548
1.0,2859.0,11577.127763926255,11577.143010579355,-0.015345166817496647,0.0006495067932808972
1.0,2860.0,11578.639222250158,11578.653884306732,-0.014766425981179054,0.0006422696670522296
1.0,2861.0,11580.150022887203,11580.164758034105,-0.014841619809885742,0.0006443566020969048
1.0,2862.0,11581.660630254231,11581.675631761482,-0.01510944933306746,0.0006500743770078577
1.0,2863.0,11583.171371026427,11583.186505488857,-0.015234676561703964,0.0006506181841436681
1.0,2864.0,11584.682210056266,11584.697379216232,-0.01526338508756453,0.0006492326436501783
1.0,2865.0,11586.193085132229,11586.208252943608,-0.015257526536515797,0.0006450623177129363
1.0,2866.0,11587.703722628754,11587.719126670983,-0.015499062787966977,0.0006516533725785905
1.0,2867.0,11589.214503060844,11589.230000398358,-0.015595269901496067,0.00065632265602592
1.0,2868.0,11590.725947164272,11590.740874125735,-0.015029470027911884,0.0006491610386767708
1.0,2869.0,11592.236748143077,11592.251747853108,-0.015103216925126617,0.0006506440536193587
1.0,2870.0,11593.747346526765,11593.762621580485,-0.015379389264126075,0.0006560145606005844
1.0,2871.0,11595.258045055674,11595.27349530786,-0.015547604274615878,0.0006576102614529836
1.0,2872.0,11596.76888060064,11596.784369035235,-0.015579873283058987,0.00065644085781409
1.0,2873.0,11598.279820646192,11598.295242762611,-0.015509791272052098,0.0006513509994705608
1.0,2874.0,11599.79047362888,11599.806116489986,-0.015736353996544494,0.0006578628068902447
1.0,2875.0,11601.301243543221,11601.316990217361,-0.015843687291635433,0.000662965901093931
1.0,2876.0,11602.812660585201,11602.827863944738,-0.01530350427947269,0.0006558744818871683
1.0,2877.0,11604.323465324636,11604.338737672113,-0.015372410073723586,0.000656799758422355
1.0,2878.0,11605.834055757943,11605.849611399488,-0.01565566724548262,0.0006617819499363656
1.0,2879.0,11607.344721142908,11607.360485126865,-0.01585809803691518,0.0006643471335500006
1.0,2880.0,11608.855555932572,11608.871358854238,-0.01589137955215847,0.0006634731478408785
1.0,2881.0,11610.366557485206,11610.382232581615,-0.0157606212196697,0.0006576062317384327
1.0,2882.0,11611.87722365055,11611.89310630899,-0.015974554088643345,0.0006639861123516422
1.0,2883.0,11613.387986330938,11613.403980036364,-0.016089689604086743,0.0006694743228501051
1.0,2884.0,11614.899365389987,11614.914853763741,-0.015585542569169775,0.000662456910617643
1.0,2885.0,11616.410175019224,11616.425727491116,-0.015648660090846533,0.0006628864104291643
1.0,2886.0,11617.920764350432,11617.936601218491,-0.015932292834804684,0.0006674806769075876
2.0,1.0,7258.5875541394435,7258.58529513151,0.0022096581853201513,0.000307256866766948
2.0,2.0,7261.008748947597,7261.00710586712,0.001575860033902643,0.0003206753830609968
2.0,3.0,7263.430633401272,7263.42891660273,0.0016539548694680661,0.00031327977483290527
2.0,4.0,7265.852551398005,7265.85072733834,0.0017720287359672682,0.0003076548133766846
2.0,5.0,7268.274797328577,7268.27253807395,0.002220231397695116,0.000301425863664572
2.0,6.0,7270.696850254664,7270.69434880956,0.002451356789940462,0.00029846763149068436
2.0,7.0,7273.118049019799,7273.1161595451695,0.0018241346583920404,0.00031011301458926837
2.0,8.0,7275.539930949267,7275.5379702807795,0.00190136138020236,0.00030134878471361055
2.0,9.0,7277.961918084818,7277.95978101639,0.0020873694820089383,0.00029582846847342367
2.0,10.0,7280.3841071163,7280.381591752,0.0024754591913058732,0.00029203404634539057
2.0,11.0,7282.80613382072,7282.80340248761,0.002681082179329053,0.00028932845899024614
2.0,12.0,7285.227331264842,7285.22521322322,0.0020548998379297245,0.0002983364387847031
2.0,13.0,7287.649228452149,7287.647023958829,0.0021499312998827236,0.00028850609595501363
2.0,14.0,7290.07129621878,7290.068834694439,0.0024140498774301022,0.0002834439726755612
2.0,15.0,7292.493386001212,7292.490645430049,0.002700160650078942,0.0002823575264694586
2.0,16.0,7294.915392259004,7294.912456165659,0.0028853262054724382,0.00027984888458473025
2.0,17.0,7297.336600947051,7297.334266901269,0.0022741600973432696,0.0002857050887838756
2.0,18.0,7299.758555122284,7299.756077636879,0.0024278080117170475,0.00027533588616443554
2.0,19.0,7302.180641867936,7302.177888372488,0.0027087975761617145,0.00027054506975971105
2.0,20.0,7304.602652949385,7304.599699108098,0.002912494367009799,0.0002727296503861598
2.0,21.0,7307.024627190605,7307.021509843708,0.003066408071880744,0.0002699619862989438
2.0,22.0,7309.445897474576,7309.443320579318,0.0025205962262973003,0.000273007318078311
2.0,23.0,7311.867851577116,7311.8651313149285,0.0026757513093400576,0.00026173013375395724
2.0,24.0,7314.289979835418,7314.2869420505385,0.0029959628249756065,0.0002579107770010847
2.0,25.0,7316.711898283483,7316.708752786148,0.003103070173665401,0.00026297642348305645
2.0,26.0,7319.133867270121,7319.130563521758,0.0032530601529785486,0.0002601865496816536
2.0,27.0,7321.555168137253,7321.552374257368,0.0027412054504907246,0.0002599302213836405
2.0,28.0,7323.977155407831,7323.974184992978,0.0029314011753172053,0.0002484623351779582
2.0,29.0,7326.399313580062,7326.395995728588,0.003278610665475412,0.00024551508623550915
2.0,30.0,7328.821132359778,7328.817806464198,0.0032828645624221053,0.00025348017910370387
2.0,31.0,7331.243073647555,7331.239617199808,0.0034057786499204212,0.00025030499372190367
2.0,32.0,7333.664433790275,7333.661427935417,0.0029573754507339345,0.0002471832316351725
2.0,33.0,7336.086478963606,7336.083238671027,0.0032061160085845586,0.00023589309376044135
2.0,34.0,7338.508623605746,7338.505049406637,0.003537931996291377,0.00023378354129625112
2.0,35.0,7340.93034750886,7340.926860142247,0.003443295354728093,0.0002442626731910149
2.0,36.0,7343.352261560898,7343.348670877857,0.0035407059149292763,0.00024046489619666613
2.0,37.0,7345.773727266487,7345.770481613467,0.003200935174135111,0.00023530451229660234
2.0,38.0,7348.195773598016,7348.1922923490765,0.0034518670036050025,0.0002241787605454734
2.0,39.0,7350.617917805166,7350.614103084687,0.0037809071760790403,0.00022322158183161388
2.0,40.0,7353.039537509468,7353.035913820297,0.0035789639702983322,0.00023525555643109713
2.0,41.0,7355.461466882908,7355.457724555907,0.003693338926993306,0.00023107597141724929
2.0,42.0,7357.88299068328,7357.879535291517,0.0034144643236686534,0.00022404304018730536
2.0,43.0,7360.305070788329,7360.301346027127,0.0036997155932567694,0.00021386437336304903
2.0,44.0,7362.727194183488,7362.723156762736,0.004005786537589984,0.0002136961485897189
2.0,45.0,7365.148735637114,7365.144967498346,0.003723301487340791,0.0002267695799103645
2.0,46.0,7367.570633239966,7367.566778233956,0.0038072809235387695,0.0002217796739765411
2.0,47.0,7369.992254758711,7369.988588969566,0.0036288330325078277,0.00021395951755959146
2.0,48.0,7372.41436520354,7372.410399705176,0.003943909408263835,0.00020496912371783418
2.0,49.0,7374.836461083323,7374.832210440786,0.004221368580289209,0.0002055232075590363
2.0,50.0,7377.257906241477,7377.254021176395,0.0038400656757033858,0.00021853847262877498
2.0,51.0,7379.679792048016,7379.675831912005,0.003914654945063489,0.00021284084904997435
2.0,52.0,7382.10153664824,7382.097642647615,0.0038603870246163297,0.00020511472451766367
2.0,53.0,7384.523633164311,7384.5194533832255,0.004161578801472388,0.0001976023162202628
2.0,54.0,7386.945700258618,7386.9412641188355,0.004408466736862238,0.00019867459556736488
2.0,55.0,7389.367056044412,7389.363074854446,0.003936970647259841,0.0002106467489649708
2.0,56.0,7391.788971985462,7391.784885590055,0.004043456219875452,0.00020453715951729797
2.0,57.0,7394.210791028896,7394.206696325665,0.00406480157681699,0.00019734527545300462
2.0,58.0,7396.632889350375,7396.628507061275,0.00436667405750768,0.00019171726714668086
2.0,59.0,7399.054914456957,7399.050317796885,0.004570616330028088,0.00019292331404144284
2.0,60.0,7401.476227345169,7401.472128532495,0.004055895423562106,0.00020332066822024858
2.0,61.0,7403.898115454249,7403.893939268105,0.004136625165671148,0.00019672263039158152
2.0,62.0,7406.320045178761,7406.315750003714,0.004268977945827146,0.0001908304947766937
2.0,63.0,7408.74212455823,7408.737560739324,0.004550192001062214,0.0001870614361535666
2.0,64.0,7411.164133330557,7411.159371474934,0.004737422912796774,0.00018822946072888965
2.0,65.0,7413.585365754009,7413.581182210544,0.004142351995454874,0.00019636761991198532
2.0,66.0,7416.007262957625,7416.002992946154,0.004234737056094673,0.00018974957209100582
2.0,67.0,7418.429301278615,7418.424803681764,0.00447470737714184,0.00018542733963139584
2.0,68.0,7420.851347155594,7420.846614417374,0.0047210043236134425,0.00018340709166780506
2.0,69.0,7423.273312912934,7423.268425152984,0.0048642959251594675,0.00018432840749321218
2.0,70.0,7425.694494121215,7425.690235888594,0.00421982736529003,0.00019002919566696403
2.0,71.0,7428.116427626841,7428.112046624204,0.0043501514895751825,0.0001838464748453594
2.0,72.0,7430.538539421285,7430.533857359814,0.004663063273824264,0.00018102061777816318
2.0,73.0,7432.9605456826575,7432.955668095424,0.004866874320640591,0.00018042069549509517
2.0,74.0,7435.382469160398,7435.377478831034,0.0049681534408705375,0.0001809857146571087
2.0,75.0,7437.803648389408,7437.799289566643,0.00432340962694866,0.00018447064691138403
2.0,76.0,7440.225567754948,7440.221100302253,0.00444193830745121,0.00017900750640297906
2.0,77.0,7442.647769295577,7442.642911037863,0.004842901126806964,0.00017749280905864442
2.0,78.0,7445.069715982721,7445.064721773473,0.004984348194682298,0.00017789646103913065
2.0,79.0,7447.491639128802,7447.486532509083,0.005085481025133731,0.00017798734055661587
2.0,80.0,7449.912771847781,7449.908343244693,0.004396779993641076,0.0001795953063274319
2.0,81.0,7452.334718237817,7452.330153980302,0.0045443560341311695,0.00017526973409199518
2.0,82.0,7454.756985977043,7454.751964715912,0.005009401236065969,0.0001747329464524778
2.0,83.0,7457.178889319812,7457.1737754515225,0.005104634666452057,0.00017549095686290154
2.0,84.0,7459.600763542402,7459.5955861871325,0.005156949190507021,0.00017518545570429248
2.0,85.0,7462.021896730262,7462.017396922743,0.004472165394133754,0.00017546147108816776
2.0,86.0,7464.443877236168,7464.439207658353,0.0046550560358582516,0.00017260179080413494
2.0,87.0,7466.866197948581,7466.861018393962,0.0051715455703345015,0.000172478147912151
2.0,88.0,7469.288027106126,7469.282829129572,0.005188698672071723,0.00017308064557292478
2.0,89.0,7471.709873535442,7471.704639865182,0.005214454756156783,0.0001723715663545447
2.0,90.0,7474.131043077573,7474.126450600792,0.004568768628104181,0.0001720479325569608
2.0,91.0,7476.553029611522,7476.548261336402,0.004759615241226811,0.0001707249371008386
2.0,92.0,7478.975388913916,7478.970072072012,0.005312132767414823,0.0001705461271464197
2.0,93.0,7481.397138618539,7481.391882807621,0.00524677198717427,0.00017057539410709842
2.0,94.0,7483.818998852927,7483.813693543231,0.005286976940453769,0.00016944964405103365
2.0,95.0,7486.240168766299,7486.235504278841,0.004645239349144958,0.00016917796496201175
2.0,96.0,7488.662189342377,7488.657315014451,0.004871032811990972,0.00016929726700087302
2.0,97.0,7491.084557492051,7491.079125750061,0.005430364658792541,0.00016888923026202088
2.0,98.0,7493.506262964295,7493.500936485671,0.005317404445975171,0.0001677703064082714
2.0,99.0,7495.928081618315,7495.922747221281,0.005317200689887613,0.00016646660868705002
2.0,100.0,7498.349301390875,7498.344557956891,0.004728604300964889,0.000166657006312623
2.0,101.0,7500.7713464109975,7500.766368692501,0.0049793423981441265,0.00016823710455691768
2.0,102.0,7503.193732904426,7503.188179428111,0.005555307342973492,0.00016715569918881223
2.0,103.0,7505.6153446571,7505.609990163721,0.005345235572519869,0.0001648320537336456
2.0,104.0,7508.037160416836,7508.031800899331,0.005343992352237592,0.00016330712747705548
2.0,105.0,7510.458444836421,7510.453611634941,0.004822376501408598,0.00016449960448812213
2.0,106.0,7512.880511759369,7512.87542237055,0.005095874556218405,0.00016717921045365872
2.0,107.0,7515.302873988878,7515.29723310616,0.005645263439816972,0.0001653963032663162
2.0,108.0,7517.724409011168,7517.71904384177,0.005356402466190957,0.0001617197366136856
2.0,109.0,7520.1462494579655,7520.14085457738,0.005380989690536353,0.00016014761962665808
2.0,110.0,7522.567582552327,7522.56266531299,0.004910866770217126,0.0001625521064249908
2.0,111.0,7524.989668359456,7524.984476048599,0.005202748006979618,0.00016595611739919088
2.0,112.0,7527.4119920190815,7527.406286784209,0.005712338424132213,0.00016358612649119863
2.0,113.0,7529.833487830558,7529.8280975198195,0.005381904324394782,0.00015846030521222013
2.0,114.0,7532.255308538616,7532.24990825543,0.005388860489233593,0.00015712866310866442
2.0,115.0,7534.676723721727,7534.67171899104,0.005002377773394073,0.00016065231825441767
2.0,116.0,7537.098807739627,7537.09352972665,0.005292072134238879,0.00016466994495409698
2.0,117.0,7539.521122348084,7539.51534046226,0.005791147016566356,0.00016146128658799992
2.0,118.0,7541.942525737095,7541.937151197869,0.005366953437487609,0.00015532264417241978
2.0,119.0,7544.3643695505525,7544.358961933479,0.00539912826343425,0.00015425002777870656
2.0,120.0,7546.785863304301,7546.780772669089,0.005092078853749626,0.00015899391171168774
2.0,121.0,7549.20795943969,7549.202583404699,0.005393208161024177,0.00016303247373914404
2.0,122.0,7551.630209650288,7551.624394140309,0.005826384251008676,0.00015928937232545916
2.0,123.0,7554.051557407174,7554.046204875919,0.005346490203692156,0.00015226471239596838
2.0,124.0,7556.473432777984,7556.468015611528,0.005411883168108034,0.00015185803397592754
2.0,125.0,7558.895011893353,7558.889826347138,0.005191069906800294,0.0001574262453476271
2.0,126.0,7561.317081880342,7561.311637082748,0.00546413366868137,0.00016113779675006805
2.0,127.0,7563.739280459598,7563.733447818358,0.005845243604085226,0.00015692445296011068
2.0,128.0,7566.160599247838,7566.155258553968,0.00533616292170791,0.00014943584408970003
2.0,129.0,7568.582485727036,7568.5770692895785,0.005415304012785782,0.00014997852234989697
2.0,130.0,7571.004152928611,7570.998880025188,0.005281866348923359,0.00015586448185819828
2.0,131.0,7573.426183221757,7573.420690760798,0.005513741045035658,0.00015900467497473618
2.0,132.0,7575.848361816921,7575.842501496408,0.0058737437383342694,0.00015422289579845693
2.0,133.0,7578.269612619714,7578.264312232018,0.005298030579012902,0.00014697539993428586
2.0,134.0,7580.691540040806,7580.686122967628,0.005420087214986324,0.00014852232691725138
2.0,135.0,7583.1132831646055,7583.107933703238,0.005361819145321078,0.00015445256274681526
2.0,136.0,7585.535299501438,7585.529744438847,0.005577293841270148,0.00015637195179971439
2.0,137.0,7587.95740060959,7587.951555174457,0.0058592688645831,0.0001514679197874487
2.0,138.0,7590.378627818653,7590.373365910067,0.005261928938921301,0.00014474090136163865
2.0,139.0,7592.8005903638905,7592.795176645677,0.005421091787866317,0.0001476611653295654
2.0,140.0,7595.222432080303,7595.216987381287,0.005460272468837957,0.00015292554907279942
2.0,141.0,7597.6443758706555,7597.638798116897,0.00560006362866261,0.00015348585273084497
2.0,142.0,7600.066431351153,7600.060608852507,0.0058365174480172755,0.00014841295097854635
2.0,143.0,7602.487646779754,7602.4824195881165,0.005229398456719991,0.0001427850957159238
2.0,144.0,7604.909651665817,7604.904230323727,0.005433425654871371,0.00014707506298735636
2.0,145.0,7607.331559113822,7607.326041059337,0.005536026923323334,0.00015124520011311336
2.0,146.0,7609.753437876591,7609.747851794947,0.0056081540881791625,0.00015027550472309362
2.0,147.0,7612.175465717166,7612.169662530557,0.005816359542961891,0.00014510268743968892
2.0,148.0,7614.596657269393,7614.591473266166,0.0051887287634713175,0.00014101976974542033
2.0,149.0,7617.018707661509,7617.013284001776,0.005439712126303675,0.0001464575703137287
2.0,150.0,7619.440672189429,7619.435094737386,0.0055977199726271465,0.00014939931834931887
2.0,151.0,7621.862511253323,7621.856905472996,0.005626355233232516,0.00014669362443139238
2.0,152.0,7624.2844681733795,7624.278716208606,0.005764056437499221,0.00014181345384637722
2.0,153.0,7626.705671035261,7626.700526944216,0.005150764546101527,0.00013922858172612889
2.0,154.0,7629.1277578452655,7629.122337679826,0.005440071133818947,0.0001458011266763712
2.0,155.0,7631.549805022536,7631.544148415435,0.00567842220118564,0.00014716824490235904
2.0,156.0,7633.971543306597,7633.965959151045,0.005602696260950779,0.0001431425192415849
2.0,157.0,7636.3934669749715,7636.387769886655,0.005707601701033127,0.00013844576016198596
2.0,158.0,7638.814682876269,7638.8095806222655,0.005110548525863123,0.00013742187692579528
2.0,159.0,7641.236834280329,7641.2313913578755,0.005466196056715944,0.0001447480176315271
2.0,160.0,7643.658903619348,7643.653202093486,0.005724101727025754,0.00014471622164281521
2.0,161.0,7646.080568803395,7646.075012829095,0.005572147805821714,0.00013964958094349876
2.0,162.0,7648.50246094148,7648.496823564705,0.005645675167045283,0.0001352233546255756
2.0,163.0,7650.923706848429,7650.918634300315,0.0050823747875483605,0.0001355549204032122
2.0,164.0,7653.345893995802,7653.340445035925,0.005474458266746751,0.00014318754390211757
2.0,165.0,7655.767989829473,7655.762255771535,0.0057571812180299275,0.000142055454174092
2.0,166.0,7658.189596256625,7658.184066507145,0.005542633988397938,0.00013637231592489717
2.0,167.0,7660.611440884688,7660.605877242754,0.005569926136104186,0.00013239526486287127
2.0,168.0,7663.032727970501,7663.027687978364,0.0050504248523566275,0.00013356028197908428
2.0,169.0,7665.454949273081,7665.449498713974,0.005478020883742829,0.000141303124778665
2.0,170.0,7667.877088031569,7667.871309449584,0.005801299043923791,0.0001392043029951355
2.0,171.0,7670.298590919863,7670.293120185194,0.00548049979732923,0.0001336385658588861
2.0,172.0,7672.720415079932,7672.714930920804,0.005488119139386072,0.00012993755339703512
2.0,173.0,7675.141744106159,7675.1367416564135,0.005013418452620044,0.00013155116411639936
2.0,174.0,7677.564032290954,7677.558552392024,0.005508394945024975,0.00013901303967024778
2.0,175.0,7679.9861469222515,7679.980363127634,0.005805735380704391,0.00013648952742063562
2.0,176.0,7682.407582455797,7682.402173863244,0.005415181664602642,0.00013141943992409845
2.0,177.0,7684.829378768023,7684.823984598854,0.005396072084010939,0.00012784259552033503
2.0,178.0,7687.2507865366615,7687.245795334464,0.005002511325358228,0.00012960689423561887
2.0,179.0,7689.6730828550135,7689.667606070074,0.005505437647002509,0.0001364915487773498
2.0,180.0,7692.095195345859,7692.089416805683,0.005799495485177886,0.00013394058777122178
2.0,181.0,7694.516565772965,7694.511227541293,0.005341583509277825,0.00012959201648076615
2.0,182.0,7696.938348772622,7696.933038276903,0.005311091652856703,0.00012613935971128075
2.0,183.0,7699.359815000074,7699.354849012513,0.004977015120459782,0.00012766441096643326
2.0,184.0,7701.782126646664,7701.776659748123,0.0054955495504032115,0.00013401219771255174
2.0,185.0,7704.204243156728,7704.198470483732,0.005791943557767354,0.00013158376635973658
2.0,186.0,7706.625533621845,7706.620281219342,0.005253412858621687,0.00012813615978297875
2.0,187.0,7709.047306293991,7709.042091954952,0.005213770996419953,0.0001245501396839338
2.0,188.0,7711.468839142857,7711.4639026905625,0.004947597963280259,0.0001258036437626113
2.0,189.0,7713.891183527085,7713.8857134261725,0.0054978554174454075,0.00013151023172211667
2.0,190.0,7716.3132570435755,7716.307524161783,0.00575062600222509,0.0001296003642017072
2.0,191.0,7718.734496856219,7718.729334897393,0.005160863573507868,0.00012678303367299207
2.0,192.0,7721.156254260737,7721.151145633002,0.005107943446375884,0.00012282000251970514
2.0,193.0,7723.577893426817,7723.572956368612,0.004948177509845664,0.00012399412944305875
2.0,194.0,7726.000197655783,7725.994767104222,0.005457106692688285,0.0001291538912443555
2.0,195.0,7728.4222592922515,7728.416577839832,0.005697409846163737,0.00012792724895421362
2.0,196.0,7730.843446712134,7730.838388575442,0.005055614146954213,0.00012519229234883824
2.0,197.0,7733.265226108231,7733.260199311052,0.005026829952328171,0.00012099851808004433
2.0,198.0,7735.686923312652,7735.682010046661,0.004924254150978413,0.0001221153499004669
2.0,199.0,7738.109205308048,7738.103820782271,0.005409683551476974,0.0001271033798752793
2.0,200.0,7740.531249332593,7740.525631517881,0.005631639248008469,0.00012647143498977642
2.0,201.0,7742.952403094248,7742.947442253491,0.004957909154143181,0.0001234334208461776
2.0,202.0,7745.374177988682,7745.369252989101,0.00492604444269773,0.00011882909934632569
2.0,203.0,7747.795952022599,7747.791063724711,0.004899665779362294,0.00012031490395726759
2.0,204.0,7750.218212422195,7750.212874460321,0.0053609418741871195,0.0001252128426803248
2.0,205.0,7752.640220263502,7752.634685195931,0.005547117017840719,0.0001253196079048208
2.0,206.0,7755.061350011781,7755.056495931541,0.004850875737190563,0.00012133272497670826
2.0,207.0,7757.483128397594,7757.478306667151,0.0048248393191556715,0.00011640596967218327
2.0,208.0,7759.9050046854945,7759.900117402761,0.0048987478211302005,0.00011854000820212785
2.0,209.0,7762.327184020118,7762.321928138371,0.005276701211187174,0.0001236802287762625
2.0,210.0,7764.749174610841,7764.74373887398,0.0054455260919326065,0.00012446838849093436
2.0,211.0,7767.170285480546,7767.16554960959,0.004733175875287543,0.00011893665050988408
2.0,212.0,7769.592112451837,7769.5873603452,0.004757480767693778,0.00011402086157698174
2.0,213.0,7772.014029022831,7772.00917108081,0.004869645855478666,0.00011693451069686283
2.0,214.0,7774.436150120478,7774.43098181642,0.005186455646935428,0.0001226562531381443
2.0,215.0,7776.858110589497,7776.85279255203,0.005325467122474947,0.00012390210420235628
2.0,216.0,7779.2792462914285,7779.27460328764,0.0046412207774437775,0.00011664129798653921
2.0,217.0,7781.7010720948365,7781.696414023249,0.004665724194978793,0.00011175606194664122
2.0,218.0,7784.123053613179,7784.1182247588595,0.004840885699877617,0.00011577685075302159
2.0,219.0,7786.545104671144,7786.5400354944695,0.0050840524030491,0.00012206135122253098
2.0,220.0,7788.967046516001,7788.96184623008,0.0052055878420560475,0.0001236641580346081
2.0,221.0,7791.3881906584575,7791.38365696569,0.00453260109452458,0.00011449529726096714
2.0,222.0,7793.810040982472,7793.805467701299,0.004583592237281664,0.00011000209986991699
2.0,223.0,7796.232089348939,7796.227278436909,0.004822737950917144,0.00011507514466606405
2.0,224.0,7798.654041179323,7798.649089172519,0.004963758021631293,0.0001219974849159371
2.0,225.0,7801.075958354215,7801.070899908129,0.0050610474967243135,0.00012377519732312855
2.0,226.0,7803.497130717342,7803.492710643739,0.004420124970351935,0.00011281513254954378
2.0,227.0,7805.919042366513,7805.914521379349,0.004533334088364427,0.00010896491772819878
2.0,228.0,7808.341101703109,7808.336332114959,0.004781353251360088,0.00011505199310740353
2.0,229.0,7810.762968370911,7810.758142850568,0.004833490881651414,0.0001224609828150973
2.0,230.0,7813.184853027322,7813.179953586178,0.00489957215575032,0.00012414085544947115
2.0,231.0,7815.60610498117,7815.601764321788,0.004341502971783484,0.0001118331001122015
2.0,232.0,7818.028020059821,7818.023575057398,0.004459133186514919,0.00010881175173855366
2.0,233.0,7820.450110211196,7820.445385793008,0.004735678232918872,0.00011571404483970822
2.0,234.0,7822.8718771543845,7822.8671965286185,0.004684686883251743,0.00012325201250736772
2.0,235.0,7825.293764187421,7825.289007264228,0.0047547414477548955,0.000124526223331573
2.0,236.0,7827.715056794928,7827.710817999838,0.0042401361743031885,0.00011155944030594124
2.0,237.0,7830.137012039491,7830.132628735448,0.004398910235522635,0.00010952462210795412
2.0,238.0,7832.559115233764,7832.554439471058,0.0046859926264914975,0.0001169672554722257
2.0,239.0,7834.980788605361,7834.976250206668,0.004538900877150809,0.00012406853595628396
2.0,240.0,7837.402644177633,7837.398060942278,0.0045785560384956625,0.0001248929711887655
2.0,241.0,7839.8240124797985,7839.819871677887,0.004142823981624133,0.00011193476201017419
2.0,242.0,7842.246023404335,7842.241682413497,0.0043571029162876584,0.00011096170790775357
2.0,243.0,7844.66810888374,7844.663493149107,0.004625080886739852,0.000118592903124805
2.0,244.0,7847.089683080318,7847.085303884717,0.004375786534524195,0.0001248091951664653
2.0,245.0,7849.5115152935205,7849.507114620327,0.004394204546883884,0.00012496907956684986
2.0,246.0,7851.93299910162,7851.928925355937,0.004075796249594532,0.00011279587205689869
2.0,247.0,7854.3550140181505,7854.350736091546,0.0042943462489120066,0.00011292246228616876
2.0,248.0,7856.777088893865,7856.7725468271565,0.00454984119846813,0.00012035304122640664
2.0,249.0,7859.198559062719,7859.1943575627665,0.004194759859160513,0.00012520039838018247
2.0,250.0,7861.62041216474,7861.616168298377,0.004235858254219238,0.00012452558520600326
2.0,251.0,7864.041962185996,7864.037979033987,0.00398530172469691,0.00011401655598040118
2.0,252.0,7866.464009301995,7866.459789769597,0.004235612990669324,0.00011494811881213665
2.0,253.0,7868.886054069667,7868.881600505207,0.0044595815395496174,0.0001221386846460326
2.0,254.0,7871.307455401443,7871.303411240816,0.00403462209828831,0.00012492134294036087
2.0,255.0,7873.729275930056,7873.725221976426,0.004044866299750538,0.00012374701078885032
2.0,256.0,7876.150933138477,7876.147032712036,0.003902760625692281,0.00011521563870819553
2.0,257.0,7878.573001004448,7878.568843447646,0.004172538553461891,0.00011695939383748284
2.0,258.0,7880.995022642478,7880.990654183256,0.004372841312260789,0.00012344217586684076
2.0,259.0,7883.416327407751,7883.412464918865,0.0038503139112435747,0.00012420274247573927
2.0,260.0,7885.83814321687,7885.834275654475,0.003858342670696402,0.00012248977760911548
2.0,261.0,7888.259922711806,7888.256086390085,0.0038383214832720114,0.00011636303349539442
2.0,262.0,7890.681978129526,7890.677897125695,0.004094854244840462,0.0001185200784170375
2.0,263.0,7893.103965344361,7893.099707861305,0.004259576931872289,0.0001243293933225554
2.0,264.0,7895.525188593389,7895.5215185969155,0.003656205718016281,0.00012293625749821102
2.0,265.0,7897.947037237856,7897.9433293325255,0.0036987708039077916,0.0001209345331163043
2.0,266.0,7900.368894932431,7900.365140068135,0.0037569949377029843,0.00011731000576869814
2.0,267.0,7902.790945563844,7902.786950803745,0.004006729252296282,0.00011944157217076823
2.0,268.0,7905.212889303066,7905.208761539355,0.0041277664986409945,0.00012475260591782457
2.0,269.0,7907.634080417885,7907.630572274965,0.0034931404543385725,0.0001211768205023923
2.0,270.0,7910.055905112519,7910.052383010575,0.003513856821882655,0.000119428109300877
2.0,271.0,7912.477872001422,7912.474193746185,0.003680445952113587,0.00011781395769405533
2.0,272.0,7914.89989522576,7914.896004481794,0.0039004772672797117,0.0001199232653471724
2.0,273.0,7917.32182906008,7917.317815217404,0.004011710100826349,0.00012431686559952152
2.0,274.0,7919.742945723493,7919.739625953014,0.0033040339020544707,0.00011938225377152936
2.0,275.0,7922.164787166221,7922.161436688624,0.0033437361506685193,0.00011791880071092454
2.0,276.0,7924.586852289297,7924.583247424234,0.003606843897955514,0.00011816199963546736
2.0,277.0,7927.008845437097,7927.005058159844,0.003794721282019964,0.00011952979699132215
2.0,278.0,7929.430733010282,7929.4268688954535,0.0038594094056634276,0.0001234812430297738
2.0,279.0,7931.851812438405,7931.8486796310635,0.003117212826737159,0.00011747685293879143
2.0,280.0,7934.273690444075,7934.270490366674,0.003194771844391653,0.0001167351642369732
2.0,281.0,7936.695827330461,7936.692301102284,0.0035285085062923827,0.000118077158017184
2.0,282.0,7939.117773456232,7939.114111837894,0.003666081200321969,0.00011857647300591327
2.0,283.0,7941.5396228970285,7941.535922573504,0.003693500223448609,0.00012214141917788696
2.0,284.0,7943.960710880275,7943.957733309113,0.0029621311191476707,0.00011571853702534275
2.0,285.0,7946.38258289401,7946.379544044723,0.003035647998217428,0.00011589206851210844
2.0,286.0,7948.80479769177,7948.801354780333,0.003445168724965697,0.00011760150245880726
2.0,287.0,7951.22667980602,7951.223165515943,0.003515892553764388,0.00011729955622483144
2.0,288.0,7953.648534635805,7953.644976251553,0.0035492735705702216,0.0001202447035844253
2.0,289.0,7956.069588524546,7956.066786987163,0.002786809655731304,0.0001143296449208796
2.0,290.0,7958.491493005371,7958.488597722773,0.0028941482635218563,0.00011522900555594438
2.0,291.0,7960.9137584981645,7960.910408458382,0.0033522585413265915,0.00011708989787268266
2.0,292.0,7963.335600244202,7963.332219193992,0.0033797010125908855,0.00011547640337677185
2.0,293.0,7965.757407651555,7965.754029929602,0.003366362688893787,0.00011834623800514888
2.0,294.0,7968.178477674121,7968.1758406652125,0.0026233935284381005,0.0001131429062379537
2.0,295.0,7970.600415222134,7970.5976514008225,0.002764459712466305,0.00011495639036873755
2.0,296.0,7973.022727440928,7973.019462136432,0.0032677553100484147,0.0001161808144476612
2.0,297.0,7975.444488050705,7975.441272872042,0.0032105789916840877,0.00011369827690487336
2.0,298.0,7977.866276692041,7977.863083607652,0.0031801410841580946,0.00011630717564259485
2.0,299.0,7980.287391587826,7980.284894343262,0.0024845012118248633,0.00011241741426735742
2.0,300.0,7982.709345092148,7982.706705078872,0.0026427661082379927,0.00011479911850992454
2.0,301.0,7985.131678530853,7985.128515814482,0.0031649446191295283,0.00011518351308201421
2.0,302.0,7987.553358976133,7987.550326550092,0.0030252285655478772,0.00011204918752284541
2.0,303.0,7989.97516622914,7989.972137285701,0.003014415413417737,0.0001144075058025433
2.0,304.0,7992.396297329671,7992.393948021311,0.0023380420288958703,0.00011209057212483819
2.0,305.0,7994.8182860966235,7994.815758756921,0.0025316983715129027,0.00011469908822761115
2.0,306.0,7997.240614047369,7997.237569492531,0.0030468306737247985,0.0001143188857616008
2.0,307.0,7999.662250529175,7999.659380228141,0.0028605358887716648,0.00011058126491509824
2.0,308.0,8002.084023704,8002.081190963751,0.0028173212447200058,0.00011296724190334714
2.0,309.0,8004.505217176206,8004.5030016993605,0.002205676137577939,0.00011204801692416396
2.0,310.0,8006.927228331417,8006.924812434971,0.0024216447228582183,0.00011482155857552212
2.0,311.0,8009.349567205108,8009.346623170581,0.002946287833651695,0.0001133283351906781
2.0,312.0,8011.771105359263,8011.768433906191,0.002659444274740963,0.00010970275903121382
2.0,313.0,8014.192886255363,8014.190244641801,0.0026260607876338327,0.00011192346037624999
2.0,314.0,8016.614150362413,8016.612055377411,0.002086485294398699,0.0001124811767922662
2.0,315.0,8019.036190469589,8019.03386611302,0.002331479554413818,0.00011491758959374962
2.0,316.0,8021.458490342956,8021.45567684863,0.0028153273116231503,0.00011257632833569776
2.0,317.0,8023.879953775649,8023.87748758424,0.002452899328091007,0.00010936006367798247
2.0,318.0,8026.301762596575,8026.29929831985,0.00244889253826841,0.00011160970946974385
2.0,319.0,8028.723091086621,8028.72110905546,0.001975411227135737,0.00011324814538378862
2.0,320.0,8031.145144975288,8031.14291979107,0.0022329784685553022,0.0001150380149856673
2.0,321.0,8033.567400140887,8033.564730526679,0.0026714213039440438,0.00011207663716634661
2.0,322.0,8035.988822129351,8035.986541262289,0.0022664334799173957,0.00010968281375863243
2.0,323.0,8038.41062262761,8038.408351997899,0.0022564840571703826,0.00011203882515277348
2.0,324.0,8040.832039983349,8040.8301627335095,0.0018721958684864148,0.0001142584374893547
2.0,325.0,8043.2540884742675,8043.25197346912,0.002123411871934877,0.00011526662542560795
2.0,326.0,8045.676330198425,8045.67378420473,0.002547303459550676,0.0001117238820402657
2.0,327.0,8048.097659913809,8048.09559494034,0.0020501129214380853,0.00011068852672050969
2.0,328.0,8050.519491634144,8050.517405675949,0.002073503409519617,0.00011318053716984535
2.0,329.0,8052.940991190478,8052.939216411559,0.0017712875951474416,0.00011554721299119097
2.0,330.0,8055.363053909816,8055.361027147169,0.0020352957212708134,0.00011547952520105102
2.0,331.0,8057.785224368297,8057.782837882779,0.0023869709995096855,0.00011171901526060789
2.0,332.0,8060.206502200448,8060.204648618389,0.0018389835948937616,0.00011232999780292731
2.0,333.0,8062.628367130279,8062.626459353998,0.0018973516347386976,0.00011507410336409363
2.0,334.0,8065.049963766974,8065.048270089608,0.0016919965793249503,0.00011702310011033415
2.0,335.0,8067.471993173722,8067.470080825218,0.0019202370408493152,0.00011571699582081767
2.0,336.0,8069.894112877416,8069.891891560828,0.0022211393920770206,0.00011203049509746443
2.0,337.0,8072.315359500108,8072.313702296438,0.0016428699867674368,0.00011454483326881886
2.0,338.0,8074.737247713368,8074.735513032048,0.0017270700565177322,0.0001175483568064463
2.0,339.0,8077.158932463762,8077.157323767658,0.0016082169188393891,0.00011850177966877351
2.0,340.0,8079.580921374807,8079.579134503268,0.0017940224782933,0.00011610792883772165
2.0,341.0,8082.0030174867115,8082.000945238878,0.0020705882072888926,0.0001127032793331605
2.0,342.0,8084.424202464781,8084.422755974488,0.0014330153488799624,0.00011718080703955576
2.0,343.0,8086.8461349444215,8086.844566710098,0.0015631734919452356,0.00012035242908056038
2.0,344.0,8089.267896926373,8089.266377445708,0.0015202148049411335,0.00011998474268221074
2.0,345.0,8091.689871371954,8091.688188181318,0.001688639355165833,0.00011673963912050497
2.0,346.0,8094.11189005602,8094.109998916927,0.001887749130219163,0.0001138609151500666
2.0,347.0,8096.533056228193,8096.531809652537,0.0012339168198423067,0.00012019313464324206
2.0,348.0,8098.955024442199,8098.953620388147,0.0014016175808819753,0.00012326722715815577
2.0,349.0,8101.376889874738,8101.375431123757,0.0014603869385609869,0.00012152693380909978
2.0,350.0,8103.798786982241,8103.797241859367,0.0015482193740581351,0.00011769436047390951
2.0,351.0,8106.220763967415,8106.219052594977,0.0017060581012628973,0.00011565910900911289
2.0,352.0,8108.641918998641,8108.640863330587,0.001043607730025542,0.00012331271559479128
2.0,353.0,8111.063939287675,8111.062674066196,0.0012654705915338127,0.00012623133755535127
2.0,354.0,8113.485864993557,8113.4844848018065,0.001381994014650445,0.00012292017303947687
2.0,355.0,8115.907698881479,8115.906295537417,0.001403928777449437,0.00011932972110621403
2.0,356.0,8118.329645725805,8118.328106273027,0.0015314626741655957,0.00011814837511550725
2.0,357.0,8120.750788719635,8120.749917008637,0.0008604877511970699,0.00012660733687271935
2.0,358.0,8123.172852720496,8123.171727744246,0.0011270399082832228,0.00012887864949752447
2.0,359.0,8125.594834951178,8125.593538479856,0.0012984198276626557,0.00012437413414051812
2.0,360.0,8128.016626021656,8128.015349215466,0.0012739039595999202,0.00012176812784588976
2.0,361.0,8130.438508590912,8130.437159951076,0.0013380569979517531,0.00012142492575375333
2.0,362.0,8132.859668066779,8132.858970686686,0.0006863646318606698,0.0001299549375542903
2.0,363.0,8135.281768633337,8135.280781422296,0.0009909869779676228,0.00013120548364572155
2.0,364.0,8137.703831073576,8137.702592157906,0.0012403297118908085,0.00012602209780953672
2.0,365.0,8140.125520370397,8140.124402893515,0.0011109854866617752,0.00012494812182523027
2.0,366.0,8142.547374377689,8142.546213629125,0.0011473454077304268,0.00012554109025970838
2.0,367.0,8144.968551738588,8144.968024364735,0.0005164422157122317,0.00013309270193542132
2.0,368.0,8147.3907217075275,8147.389835100345,0.0008915877043591536,0.0001333995903685015
2.0,369.0,8149.812798934199,8149.8116458359555,0.0011535115867218337,0.00012764361854418263
2.0,370.0,8152.234417196456,8152.233456571565,0.000950560715523352,0.00012907736633457903
2.0,371.0,8154.656239859552,8154.655267307175,0.0009562437314798444,0.00013010056635127305
2.0,372.0,8157.077461569994,8157.077078042785,0.00037272975635005423,0.00013635160922493005
2.0,373.0,8159.499661668085,8159.498888778395,0.0007781834267461818,0.00013510036773351964
2.0,374.0,8161.9217637682295,8161.920699514005,0.00106368591377759,0.0001295859864284073
2.0,375.0,8164.34331883664,8164.342510249615,0.0007945770951209852,0.0001337447755582683
2.0,376.0,8166.765105541233,8166.764320985225,0.0007659872686645031,0.0001350512029368349
2.0,377.0,8169.186372946847,8169.186131720834,0.00022989983881416265,0.00013932294767322274
2.0,378.0,8171.60860666482,8171.607942456444,0.0006697877962551502,0.00013659891373373506
2.0,379.0,8174.030744587082,8174.029753192054,0.0009891867421174538,0.00013172915929404266
2.0,380.0,8176.452199623155,8176.451563927664,0.0006183998390270062,0.0001386083351886753
2.0,381.0,8178.873969986932,8178.873374663274,0.0005745567368649063,0.00013997589596680346
2.0,382.0,8181.295287329274,8181.295185398884,9.03425286651327e-5,0.00014185182317815332
2.0,383.0,8183.7175859054605,8183.7169961344935,0.0005949101135911405,0.00013798544413292052
2.0,384.0,8186.139695460899,8186.1388068701035,0.0008847569522458798,0.0001337908691833681
2.0,385.0,8188.561084552208,8188.560617605714,0.00044663176436188223,0.00014350306126021826
2.0,386.0,8190.982830805115,8190.982428341324,0.0003802273195105954,0.00014424309735242984
2.0,387.0,8193.40423919628,8193.404239076934,-1.1737185559468344e-5,0.00014425325284891854
2.0,388.0,8195.826537938581,8195.826049812544,0.0004923063557953355,0.00013889760827044193
2.0,389.0,8198.2486443362,8198.247860548154,0.0007782836479464095,0.00013609707690167568
2.0,390.0,8200.66996591356,8200.669671283764,0.0002716482376854401,0.00014777106268963196
2.0,391.0,8203.091712171014,8203.091482019374,0.00020736120245601342,0.00014800941958673647
2.0,392.0,8205.51318167575,8205.513292754982,-0.0001235629672464711,0.00014590944136935464
2.0,393.0,8207.935492951834,8207.935103490592,0.0003926277460095662,0.00013981776173140184
2.0,394.0,8210.357596371043,8210.356914226202,0.0006744798790805362,0.00013831086959589008
2.0,395.0,8212.778846720508,8212.778724961812,9.712980613585387e-5,0.00015140103661492535
2.0,396.0,8215.200585356544,8215.200535697422,2.651495503869228e-5,0.00015072839330671544
2.0,397.0,8217.622129730355,8217.622346433032,-0.00022934019682452345,0.00014701317260754204
2.0,398.0,8220.044465678631,8220.044157168642,0.00030983906867732003,0.0001406758770253572
2.0,399.0,8222.466527474582,8222.465967904252,0.0005500055789298131,0.00014041002266659036
2.0,400.0,8224.887729313054,8224.887778639863,-7.541704167124408e-5,0.00015419410124683808
2.0,401.0,8227.309459180764,8227.309589375473,-0.00015270112635334954,0.00015225883571060833
2.0,402.0,8229.731116068851,8229.731400111083,-0.00029705451458994503,0.0001478213089487921
2.0,403.0,8232.153405836936,8232.153210846693,0.00019426929748078692,0.00014143593474117856
2.0,404.0,8234.575453906045,8234.575021582303,0.0004204913548164768,0.0001427720427618295
2.0,405.0,8236.996606309478,8236.996832317911,-0.0002529334188920984,0.00015595704997765152
2.0,406.0,8239.418369436034,8239.418643053521,-0.00029500231983092817,0.00015317376613634321
2.0,407.0,8241.840084971815,8241.840453789131,-0.00038232946224070474,0.000147996873611777
2.0,408.0,8244.262348939206,8244.262264524741,8.126102272854041e-5,0.00014274794228133852
2.0,409.0,8246.684373314436,8246.684075260351,0.0002835827917806455,0.00014522413565953127
2.0,410.0,8249.105505039812,8249.105885995961,-0.000408065016472392,0.00015727276956454408
2.0,411.0,8251.527265251558,8251.527696731571,-0.00045178643301824195,0.00015315556538614215
2.0,412.0,8253.94906293244,8253.949507467181,-0.00045833010119622486,0.0001481839553080792
2.0,413.0,8256.371295790037,8256.371318202791,-2.8858766881967313e-5,0.00014454853631704683
2.0,414.0,8258.793288486142,8258.793128938401,0.0001426247421250082,0.00014809571797247116
2.0,415.0,8261.21439977901,8261.214939674011,-0.0005673992976653608,0.00015800965223783378
2.0,416.0,8263.636171776727,8263.63675040962,-0.000597286630409144,0.0001526900743285867
2.0,417.0,8266.058070302639,8266.05856114523,-0.000505465924334203,0.0001485737987185162
2.0,418.0,8268.480220815136,8268.48037188084,-0.00016086245329915982,0.00014709216798983925
2.0,419.0,8270.9021923063,8270.90218261645,-1.0341690654058766e-5,0.0001516078614552159
2.0,420.0,8273.323293050778,8273.32399335206,-0.0007277346437604137,0.0001585144466443526
2.0,421.0,8275.745120996657,8275.74580408767,-0.0007004153280831815,0.00015242563724748975
2.0,422.0,8278.167059376296,8278.16761482328,-0.000570903988432292,0.0001492265628563352
2.0,423.0,8280.589147095918,8280.58942555889,-0.00029227535787867964,0.00015075157800639583
2.0,424.0,8283.011084777188,8283.0112362945,-0.00017475986192039272,0.00015564076436770522
2.0,425.0,8285.432223832195,8285.43304703011,-0.0008506016515639203,0.0001594738888439178
2.0,426.0,8287.854053235622,8287.85485776572,-0.0008208308479424886,0.0001522738429835832
2.0,427.0,8290.276056822007,8290.27666850133,-0.000628186222684235,0.00015073664768693775
2.0,428.0,8292.698066093422,8292.69847923694,-0.00043149322755198227,0.00015525502940073765
2.0,429.0,8295.119991024689,8295.12028997255,-0.0003252555100061727,0.00016032912288111307
2.0,430.0,8297.541143207905,8297.542100708159,-0.000985281390057935,0.0001606319324225597
2.0,431.0,8299.963005776184,8299.963911443769,-0.0009209505847138644,0.00015278694072191852
2.0,432.0,8302.38506889642,8302.385722179379,-0.0006714486328291969,0.00015299196075077424
2.0,433.0,8304.806981604892,8304.807532914989,-0.000573969781953565,0.00016053323474747027
2.0,434.0,8307.228877080865,8307.229343650599,-0.0004963971439337911,0.00016541148766595432
2.0,435.0,8309.650068885398,8309.651154386209,-0.0011133557122775528,0.0001623350525613248
2.0,436.0,8312.071995608487,8312.072965121819,-0.0009845855167895934,0.00015419060542262145
2.0,437.0,8314.49406973723,8314.494775857429,-0.000725772626537946,0.00015597494935462044
2.0,438.0,8316.9158915714,8316.916586593039,-0.0007224741552818159,0.00016634562942847482
2.0,439.0,8319.337754700598,8319.338397328649,-0.0006755029921805544,0.00017056555988711382
2.0,440.0,8321.759036180396,8321.76020806426,-0.0012002626231151226,0.00016479558471696386
2.0,441.0,8324.180971133588,8324.182018799867,-0.0010627341991948924,0.00015630928150266188
2.0,442.0,8326.603071551472,8326.603829535477,-0.0007795748672378977,0.00015974652092074501
2.0,443.0,8329.024788337354,8329.025640271087,-0.0008839318845730304,0.000172209606653321
2.0,444.0,8331.446659340309,8331.447451006698,-0.0008272725031019945,0.00017563639940171543
2.0,445.0,8333.86798705089,8333.869261742308,-0.0013037016976795712,0.00016755668086748958
2.0,446.0,8336.289968165574,8336.291072477918,-0.0011197028563856293,0.00015919655174650814
2.0,447.0,8338.712072751729,8338.712883213528,-0.0008342815981450258,0.0001639378211050318
2.0,448.0,8341.133700860515,8341.134693949138,-0.0010290351010553422,0.00017783977505511555
2.0,449.0,8343.555537097847,8343.556504684748,-0.0010057369358946744,0.00018024459926567192
2.0,450.0,8345.976951133813,8345.978315420358,-0.0013936448203821783,0.00017066596020129954
2.0,451.0,8348.398985980244,8348.400126155968,-0.0011566375092115777,0.0001626761241244458
2.0,452.0,8350.821075246577,8350.821936891578,-0.000887366301185466,0.0001683378772451524
2.0,453.0,8353.242598751169,8353.243747627188,-0.0011887454029420041,0.00018296244278908798
2.0,454.0,8355.664416035406,8355.665558362798,-0.0011820312568033842,0.00018420193060275698
2.0,455.0,8358.085949421225,8358.087369098406,-0.0014498402206299943,0.00017402582750556124
2.0,456.0,8360.507993746936,8360.509179834016,-0.0012035654056035128,0.00016644328628006544
2.0,457.0,8362.930066390181,8362.930990569626,-0.0009522941195427848,0.00017283746078571035
2.0,458.0,8365.351485507323,8365.352801305236,-0.001358638974124915,0.0001873585626584808
2.0,459.0,8367.77332747078,8367.774612040846,-0.0013254208543003188,0.00018755725243845472
2.0,460.0,8370.194932731702,8370.196422776457,-0.0015206416776436527,0.00017725894570617016
2.0,461.0,8372.61700931427,8372.618233512067,-0.0012431956110958708,0.000170333795401334
2.0,462.0,8375.0390467816,8375.040044247677,-0.0010278518698214612,0.00017718481659652615
2.0,463.0,8377.460402762468,8377.461854983287,-0.0014973674378779833,0.0001910303078094411
2.0,464.0,8379.882212758233,8379.883665718897,-0.0014942465415970219,0.00019020409631330667
2.0,465.0,8382.303930751219,8382.305476454505,-0.0015765513135193032,0.00018036312739473317
2.0,466.0,8384.726022415816,8384.727287190115,-0.0012857462463671254,0.00017426460126108222
2.0,467.0,8387.1480419428,8387.149097925725,-0.001088405092332323,0.0001812484447533585
2.0,468.0,8389.569299038407,8389.570908661335,-0.0016566624724418944,0.00019399126833011512
2.0,469.0,8391.991111479589,8391.992719396945,-0.0016486932172483648,0.00019226078614335436
2.0,470.0,8394.412948682464,8394.414530132555,-0.0016128612751344917,0.00018332931912309793
2.0,471.0,8396.835033140289,8396.836340868165,-0.0013305517770731967,0.000178015130724904
2.0,472.0,8399.257012783464,8399.258151603775,-0.0011737266170257499,0.00018508376154146517
2.0,473.0,8401.678193955368,8401.679962339385,-0.001816220687715031,0.00019632529599185693
2.0,474.0,8404.100040617199,8404.101773074995,-0.0017725561160659709,0.00019398853263356415
2.0,475.0,8406.52196051804,8406.523583810605,-0.0016546711542559933,0.00018595158782447644
2.0,476.0,8408.944035468963,8408.945394546216,-0.001384367368018502,0.00018156698341467332
2.0,477.0,8411.3659712814,8411.367205281826,-0.0012709830234598485,0.00018856532238100483
2.0,478.0,8413.787125945471,8413.789016017436,-0.0019383825235763652,0.00019825357279610386
2.0,479.0,8416.208954079273,8416.210826753044,-0.0019113163796191657,0.00019535570101409446
2.0,480.0,8418.630981256725,8418.632637488654,-0.0016876599954684934,0.00018829534842343556
2.0,481.0,8421.053023166212,8421.054448224264,-0.0014528865037846117,0.00018495780923327457
2.0,482.0,8423.474953834368,8423.476258959874,-0.001344175053645813,0.00019170949675829675
2.0,483.0,8425.896037587172,8425.898069695484,-0.0020803423037705215,0.00019980671929666942
2.0,484.0,8428.317889356202,8428.319880431094,-0.002027868723644133,0.00019651785132257006
2.0,485.0,8430.740006608483,8430.741691166704,-0.0017161423988909519,0.00019044237893792195
2.0,486.0,8433.162022461902,8433.163501902314,-0.0015097531643277762,0.00018807024703859738
2.0,487.0,8435.58390330039,8435.585312637924,-0.0014506238319427212,0.00019462019265988469
2.0,488.0,8438.004960064416,8438.007123373534,-0.0022107062852683157,0.00020111504088277373
2.0,489.0,8440.4268476596,8440.428934109144,-0.0021215448507518886,0.000197652474974491
2.0,490.0,8442.849038881699,8442.850744844753,-0.0017371782332702423,0.00019226021167084777
2.0,491.0,8445.27099986767,8445.272555580363,-0.0015889484777744656,0.00019099857394636575
2.0,492.0,8447.692846862748,8447.694366315973,-0.0015623130266249063,0.00019718445875956022
2.0,493.0,8450.113917092967,8450.116177051583,-0.002306565416347439,0.00020234777154727837
2.0,494.0,8452.535807845183,8452.537987787193,-0.0022127552028905484,0.00019862138044708408
2.0,495.0,8454.95806811318,8454.959798522803,-0.0017615346121147013,0.0001938399659482995
2.0,496.0,8457.379961141103,8457.381609258413,-0.0016838000669849862,0.0001937339330896479
2.0,497.0,8459.801816513502,8459.803419994023,-0.0016478892268878553,0.00019951714068955893
2.0,498.0,8462.222862583914,8462.225230729633,-0.002413312501630571,0.00020339088757462677
2.0,499.0,8464.644789711323,8464.647041465243,-0.0022824378136192536,0.0001994873780666347
2.0,500.0,8467.067090768618,8467.068852200853,-0.0017922407289461262,0.00019523945882413544
2.0,501.0,8469.488944038612,8469.490662936463,-0.0017569000076491648,0.00019626121530396247
2.0,502.0,8471.91075291197,8471.912473672073,-0.0017662681079855247,0.0002015974539376439
2.0,503.0,8474.3318264565,8474.334284407683,-0.002501328513289991,0.00020433694767642443
2.0,504.0,8476.753784945578,8476.756095143292,-0.00233891969060096,0.00020031260611793627
2.0,505.0,8479.176132067685,8479.177905878902,-0.001803992390023268,0.00019640193315615724
2.0,506.0,8481.597895546143,8481.599716614512,-0.0018612717346968566,0.00019860773616252813
2.0,507.0,8484.019693091592,8484.021527350122,-0.0018799667768689687,0.0002033661469336354
2.0,508.0,8486.440815548322,8486.443338085732,-0.0025642349726240354,0.00020524780702480284
2.0,509.0,8488.862800264895,8488.865148821342,-0.002374957219217322,0.00020097542884302854
2.0,510.0,8491.285156007069,8491.286959556952,-0.001833379364825305,0.00019738380074820833
2.0,511.0,8493.706837740574,8493.708770292562,-0.001973959191900576,0.0002007085171027532
2.0,512.0,8496.128654601187,8496.130581028172,-0.0019720415784831857,0.00020496782146178823
2.0,513.0,8498.549807802974,8498.552391763782,-0.0026232397385683726,0.00020598374546835127
2.0,514.0,8500.971827207795,8500.974202499392,-0.002399803325488392,0.00020146949825292922
2.0,515.0,8503.394169846459,8503.396013235,-0.001872353745966393,0.00019818501999923315
2.0,516.0,8505.815804160771,8505.81782397061,-0.002062153106862752,0.00020263160887353112
2.0,517.0,8508.237592963209,8508.23963470622,-0.0020862337926246255,0.0002062805621056118
2.0,518.0,8510.658817570533,8510.66144544183,-0.0026647334550489177,0.00020659585946892353
2.0,519.0,8513.080857433986,8513.08325617744,-0.002421350557142432,0.00020180358756551143
2.0,520.0,8515.503208310987,8515.50506691305,-0.0018867615865474363,0.00019884759802253721
2.0,521.0,8517.924738446869,8517.92687764866,-0.002181828005632269,0.00020429619119246857
2.0,522.0,8520.346542016383,8520.34868838427,-0.0021889370329972735,0.00020738302185093936
2.0,523.0,8522.7678408708,8522.77049911988,-0.0026926921243557445,0.00020707605225813496
2.0,524.0,8525.189916877152,8525.19230985549,-0.0024137264986165974,0.0002019610752082194
2.0,525.0,8527.612218209657,8527.6141205911,-0.0019299812781810033,0.00019934131610030236
2.0,526.0,8530.033674366494,8530.03593132671,-0.002298853507909371,0.0002057289508256333
2.0,527.0,8532.45550461484,8532.45774206232,-0.002277680514680469,0.00020837470268328964
2.0,528.0,8534.876883320278,8534.879552797931,-0.002700947529547193,0.00020738391596493593
2.0,529.0,8537.298967086637,8537.30136353354,-0.002415975756775879,0.00020186177923490816
2.0,530.0,8539.721222194059,8539.72317426915,-0.00197868609507168,0.00019966788438436243
2.0,531.0,8542.142631181541,8542.14498500476,-0.002394810624764432,0.00020700517412563688
2.0,532.0,8544.564462901804,8544.56679574037,-0.002369698169786716,0.0002091544453169743
2.0,533.0,8546.985934460576,8546.98860647598,-0.0027009015868770803,0.00020746617100359207
2.0,534.0,8549.408010746554,8549.41041721159,-0.002424755073207052,0.0002015557937223222
2.0,535.0,8551.830249291193,8551.8322279472,-0.002004831781505345,0.00019993454995308787
2.0,536.0,8554.251566428697,8554.25403868281,-0.0025116070514741295,0.00020802436979010916
2.0,537.0,8556.67343318591,8556.67584941842,-0.002449547231208271,0.00020980527663603114
2.0,538.0,8559.094989767547,8559.09766015403,-0.00269665587234158,0.00020730650458264128
2.0,539.0,8561.517081979744,8561.519470889638,-0.00240660367376222,0.00020116995605806855
2.0,540.0,8563.939244742734,8563.941281625248,-0.0020628885738460667,0.00020007159410741134
2.0,541.0,8566.360512494022,8566.363092360858,-0.002617174081478879,0.00020889114476084608
2.0,542.0,8568.782410751386,8568.784903096468,-0.002521918152751823,0.00021027913942721208
2.0,543.0,8571.204075884321,8571.206713832078,-0.00266155943359081,0.0002069951152675258
2.0,544.0,8573.62612685513,8573.628524567688,-0.0024155286853329017,0.00020061450940771398
2.0,545.0,8576.048241339267,8576.050335303298,-0.002119749654639236,0.00020017790635073625
2.0,546.0,8578.469473424333,8578.472146038908,-0.0027079889248398104,0.0002095521530630458
2.0,547.0,8580.891406043054,8580.893956774518,-0.0025761003851130226,0.00021053935587799817
2.0,548.0,8583.313156947874,8583.315767510128,-0.0026321941907099244,0.00020636775418198664
2.0,549.0,8585.735167191879,8585.737578245738,-0.0024290697515425563,0.00020006605596463694
2.0,550.0,8588.157253342046,8588.159388981348,-0.0021619937933792244,0.00020037577758390317
2.0,551.0,8590.578431942782,8590.581199716959,-0.002800765660140314,0.00020999494295430437
2.0,552.0,8593.00040831239,8593.003010452569,-0.0026238876262141275,0.00021050382644249247
2.0,553.0,8595.42223785916,8595.424821188177,-0.0026029487673895346,0.00020551623473567628
2.0,554.0,8597.844230221299,8597.846631923787,-0.002420871052208895,0.00019972854926999164
2.0,555.0,8600.266240643577,8600.268442659397,-0.002229008963013257,0.000200656802114263
2.0,556.0,8602.687404063483,8602.690253395007,-0.002880248253177342,0.00021027449797833753
2.0,557.0,8605.109415625533,8605.112064130617,-0.0026666605476748373,0.00021009780271411593
2.0,558.0,8607.531352224722,8607.533874866227,-0.0025406764889339684,0.00020462036865892614
2.0,559.0,8609.953261283554,8609.955685601837,-0.002445004042783694,0.0001995357238699001
2.0,560.0,8612.375232737882,8612.377496337447,-0.002291374616788744,0.00020117314470396246
2.0,561.0,8614.796385092357,8614.799307073057,-0.00295099459708581,0.00021023832637591486
2.0,562.0,8617.218458124999,8617.221117808667,-0.002674411719681302,0.0002094287128915595
2.0,563.0,8619.640447673179,8619.642928544277,-0.0024978849176022777,0.00020347069722783458
2.0,564.0,8622.062293891036,8622.064739279886,-0.0024675625202235096,0.0001997092281008661
2.0,565.0,8624.484230093316,8624.486550015496,-0.0023488629753956047,0.00020188985002065696
2.0,566.0,8626.905384849915,8626.908360751106,-0.0030027812526896014,0.0002100569452330363
2.0,567.0,8629.327497576034,8629.330171486716,-0.0026860722653054836,0.0002083099304437402
2.0,568.0,8631.74954309122,8631.751982222326,-0.0024549912259317352,0.00020229043484920644
2.0,569.0,8634.171338683658,8634.173792957936,-0.0024785424432138825,0.000200269796590792
2.0,570.0,8636.593217967315,8636.595603693546,-0.0024153577141987626,0.00020279443258775274
2.0,571.0,8639.01439325048,8639.017414429156,-0.0030465196534805727,0.00020962394884324265
2.0,572.0,8641.436544223368,8641.439225164766,-0.002690506402814208,0.0002068380149860111
2.0,573.0,8643.858664665113,8643.861035900376,-0.0023864914692239836,0.0002011750683510446
2.0,574.0,8646.28035670975,8646.282846635986,-0.0025158936134630494,0.00020103713278475289
2.0,575.0,8648.702208271787,8648.704657371596,-0.002479386456343491,0.0002038280804291926
2.0,576.0,8651.123407155872,8651.126468107206,-0.0030846104505144467,0.00020879694101057385
2.0,577.0,8653.545632535428,8653.548278842816,-0.0026537661208294594,0.00020517560503666366
2.0,578.0,8655.96775937248,8655.970089578424,-0.0023449719878954056,0.00019989037270450608
2.0,579.0,8658.389379290009,8658.391900314035,-0.002548397873852082,0.00020202251807521104
2.0,580.0,8660.811196406628,8660.813711049645,-0.00254516545601291,0.00020467010943529435
2.0,581.0,8663.232456017016,8663.235521785255,-0.003087601858396738,0.0002078425787195132
2.0,582.0,8665.654706074916,8665.657332520865,-0.0026324099576413573,0.00020309171676558826
2.0,583.0,8668.076855041427,8668.079143256475,-0.0023023377166282444,0.00019868646085385391
2.0,584.0,8670.498402552934,8670.500953992085,-0.002580134942263612,0.00020292912870656545
2.0,585.0,8672.920194704257,8672.922764727695,-0.002599852032290073,0.0002053356035486363
2.0,586.0,8675.341503322985,8675.344575463305,-0.0030926188517241826,0.00020645952971121745
2.0,587.0,8677.763789708775,8677.766386198915,-0.0026008524860117177,0.00020084745582411897
2.0,588.0,8680.185963532653,8680.188196934525,-0.0022473657350019494,0.0001974917654267166
2.0,589.0,8682.60741453711,8682.610007670133,-0.0026221778323360923,0.0002036114180461191
2.0,590.0,8685.029188945327,8685.031818405743,-0.002658396147126041,0.00020556042386862773
2.0,591.0,8687.450556957327,8687.453629141353,-0.0030908705018646287,0.0002046738188725104
2.0,592.0,8689.872905880035,8689.875439876963,-0.0025374615249802446,0.00019851332444777498
2.0,593.0,8692.295047477171,8692.297250612573,-0.0022167273200466298,0.0001962088112722612
2.0,594.0,8694.716429743472,8694.719061348183,-0.0026607022357438836,0.0002039686410712389
2.0,595.0,8697.138180808326,8697.140872083794,-0.0027184139519249584,0.00020509726153435567
2.0,596.0,8699.559652194108,8699.562682819404,-0.0030475965772893687,0.00020276617094380374
2.0,597.0,8701.981995292981,8701.984493555014,-0.0025011684215314745,0.0001960147650753415
2.0,598.0,8704.404130502082,8704.406304290624,-0.002187158738479411,0.00019513788843906292
2.0,599.0,8706.825439054575,8706.828115026234,-0.0027046163922932465,0.00020377743510871404
2.0,600.0,8709.247201559796,8709.249925761844,-0.0027488031932989543,0.00020422695196183454
2.0,601.0,8711.668735532447,8711.671736497454,-0.0030165031860178715,0.00020050129832546856
2.0,602.0,8714.091090932248,8714.093547233064,-0.002458831772173653,0.00019381075294661238
2.0,603.0,8716.51321280437,8716.515357968672,-0.0021587661472040054,0.00019425710947669844
2.0,604.0,8718.934458851572,8718.937168704282,-0.0027371655958177143,0.0002032676552968584
2.0,605.0,8721.356211053651,8721.358979439892,-0.0027904368473627983,0.00020276602706648867
2.0,606.0,8723.77782883603,8723.780790175502,-0.002975101031097438,0.00019824354988091792
2.0,607.0,8726.200199355313,8726.202600911112,-0.0024046090456977254,0.00019202778061617657
2.0,608.0,8728.622282560927,8728.624411646722,-0.0021427027620575245,0.00019377085612572504
2.0,609.0,8731.043477242602,8731.046222382332,-0.0027711920890851616,0.00020242512908491043
2.0,610.0,8733.465225709362,8733.468033117942,-0.002826172970571861,0.0002008847712188358
2.0,611.0,8735.886959379186,8735.889843853553,-0.002896896637366808,0.00019628166308004267
2.0,612.0,8738.309280505096,8738.311654589163,-0.0023778266895533307,0.00019091500028133864
2.0,613.0,8740.731345021457,8740.733465324773,-0.0021344931881230877,0.0001939993265916369
2.0,614.0,8743.152490453755,8743.15527606038,-0.002809894763458942,0.0002013849669942406
2.0,615.0,8745.574280790139,8745.57708679599,-0.0028214642627517605,0.00019906998241955346
2.0,616.0,8747.996072649285,8747.998897531601,-0.0028360780295315635,0.00019466701512205838
2.0,617.0,8750.418364649402,8750.420708267211,-0.0023485875569804193,0.0001909084539859256
2.0,618.0,8752.840397369742,8752.842519002821,-0.0021366699745613005,0.00019499962018254668
2.0,619.0,8755.26153395772,8755.264329738431,-0.00281799409276573,0.0002006299412752593
2.0,620.0,8757.683319683,8757.686140474041,-0.0028332036315532605,0.0001973495285146831
2.0,621.0,8760.105197314148,8760.107951209651,-0.0027638437859422993,0.00019387933701049104
2.0,622.0,8762.527446214881,8762.529761945261,-0.0023226509094911307,0.0001920629965578914
2.0,623.0,8764.949453641295,8764.951572680871,-0.0021347213826174993,0.00019693133343435428
2.0,624.0,8767.370568804627,8767.373383416481,-0.002835113465152972,0.00020017927000456486
2.0,625.0,8769.792374456574,8769.795194152091,-0.002828786859254251,0.0001961251052045826
2.0,626.0,8772.214346049264,8772.217004887701,-0.0026681134859245503,0.00019405003081814074
2.0,627.0,8774.636513661733,8774.63881562331,-0.0023106830276447,0.00019444885739197838
2.0,628.0,8777.05849261658,8777.06062635892,-0.002150611274601033,0.00019982385359299543
2.0,629.0,8779.479604564685,8779.48243709453,-0.0028508972634426755,0.00020028055434922058
2.0,630.0,8781.901469915529,8781.90424783014,-0.0027842579936532275,0.00019574361354566782
2.0,631.0,8784.32347971146,8784.32605856575,-0.002587287356618617,0.00019522469073477726
2.0,632.0,8786.74557756599,8786.74786930136,-0.002302754882066438,0.00019800792601523792
2.0,633.0,8789.167518807048,8789.16968003697,-0.0021790001949284488,0.00020345481356521332
2.0,634.0,8791.588680677534,8791.59149077258,-0.002826495505132698,0.00020120388586362137
2.0,635.0,8794.01054912151,8794.01330150819,-0.0027561842457544117,0.00019625846322677613
2.0,636.0,8796.432619615092,8796.4351122438,-0.0025004201982028462,0.0001975064982752171
2.0,637.0,8798.85462797448,8798.85692297941,-0.002308343721097117,0.00020242585037032236
2.0,638.0,8801.276563438863,8801.278733715018,-0.0021885534370085225,0.0002075710373718925
2.0,639.0,8803.697741129297,8803.700544450629,-0.0028179490520869876,0.00020284462115996655
2.0,640.0,8806.119650720053,8806.122355186239,-0.002705766048620717,0.00019778851252423433
2.0,641.0,8808.54176673767,8808.544165921849,-0.0024066621645033592,0.0002007493370245358
2.0,642.0,8810.963682159361,8810.965976657459,-0.0023095479464245727,0.00020728751023104124
2.0,643.0,8813.385580820392,8813.387787393069,-0.0022253722486311744,0.0002119746085710158
2.0,644.0,8815.806810357926,8815.809598128679,-0.002800202076741698,0.00020518270576407635
2.0,645.0,8818.228782388329,8818.231408864289,-0.00262596332800058,0.00020034761735291938
2.0,646.0,8820.650907879814,8820.653219599899,-0.0023184545780168264,0.00020469602540245489
2.0,647.0,8823.072722683355,8823.075030335509,-0.00232450855787647,0.00021233392657952588
2.0,648.0,8825.494590599827,8825.496841071119,-0.0022688816015943303,0.00021627886967685506
2.0,649.0,8827.915917792328,8827.918651806729,-0.0027446056985809264,0.00020818551427743482
2.0,650.0,8830.337903170617,8830.340462542339,-0.0025569641820766265,0.00020376230159455035
2.0,651.0,8832.760043623925,8832.76227327795,-0.00223598428533478,0.0002092009159583495
2.0,652.0,8835.181746248332,8835.184084013557,-0.0023556730454856734,0.00021721133652406068
2.0,653.0,8837.603627154906,8837.605894749167,-0.0022851111266390944,0.00022025759947106357
2.0,654.0,8840.025007477214,8840.027705484777,-0.002706547318439334,0.0002116830432977887
2.0,655.0,8842.447042084857,8842.449516220388,-0.0024701265028852504,0.00020779660093759816
2.0,656.0,8844.86917222288,8844.871326955998,-0.002160653284363434,0.00021410260330617615
2.0,657.0,8847.29079022714,8847.293137691608,-0.0023656579412545398,0.0002215741188973108
2.0,658.0,8849.712632253684,8849.714948427218,-0.0023322936810927786,0.00022395491149435146
2.0,659.0,8852.13411066873,8852.136759162828,-0.0026547008310444653,0.00021545399097345572
2.0,660.0,8854.556191389755,8854.558569898438,-0.0023734795959171606,0.0002123800778365669
2.0,661.0,8856.978307377673,8856.980380634048,-0.0020784207158612844,0.0002190052480964033
2.0,662.0,8859.399811408226,8859.402191369658,-0.0023982235522908013,0.00022554587979263716
2.0,663.0,8861.821640922635,8861.824002105266,-0.0023749080633024278,0.00022716853961409015
2.0,664.0,8864.243240514797,8864.245812840876,-0.0025766331032173184,0.00021950142546885574
2.0,665.0,8866.665335083773,8866.667623576486,-0.0022823334602435352,0.00021712742336477486
2.0,666.0,8869.087422558623,8869.089434312096,-0.0020166884100945026,0.00022394733757839363
2.0,667.0,8871.508821357882,8871.511245047706,-0.00244100601480568,0.00022896571657218023
2.0,668.0,8873.930677436905,8873.933055783316,-0.0023894724936326384,0.0002300076155779384
2.0,669.0,8876.352358100812,8876.354866518926,-0.002510399151560705,0.0002236264893028452
2.0,670.0,8878.774478447054,8878.776677254536,-0.0021921665334048157,0.00022185465700855063
2.0,671.0,8881.196523472241,8881.198487990147,-0.0019690414842443715,0.00022879067429605403
2.0,672.0,8883.617862337474,8883.620298725757,-0.0024523593185676873,0.0002317935808841829
2.0,673.0,8886.039688237088,8886.042109461367,-0.0024291541437833075,0.00023264888489181755
2.0,674.0,8888.4614870033,8888.463920196977,-0.00243293860353333,0.00022760661693359868
2.0,675.0,8890.883610462046,8890.885730932587,-0.0021137767287200404,0.00022658489447340487
2.0,676.0,8893.30564159131,8893.307541668197,-0.0019042110966438486,0.00023313488828495974
2.0,677.0,8895.72687712312,8895.729352403805,-0.002489626507895082,0.00023436262621989715
2.0,678.0,8898.148713669714,8898.151163139415,-0.002453735757171671,0.00023494378811389195
2.0,679.0,8900.570626911645,8900.572973875025,-0.0023448899682989577,0.0002315886160133076
2.0,680.0,8902.992745415886,8902.994784610635,-0.002032507259855265,0.0002308259866276891
2.0,681.0,8905.414726748255,8905.416595346245,-0.0018728793697846413,0.00023723443525625103
2.0,682.0,8907.835892350226,8907.838406081855,-0.0025257140634948883,0.00023647812779921276
2.0,683.0,8910.25776181779,8910.260216817465,-0.002455874581073658,0.00023712625729448497
2.0,684.0,8912.67976586343,8912.682027553075,-0.0022573984438167827,0.00023521878096745548
2.0,685.0,8915.10186246954,8915.103838288685,-0.0019698805263033137,0.00023467819886618417
2.0,686.0,8917.523799003644,8917.525649024295,-0.0018540907763053838,0.00024080940732757003
2.0,687.0,8919.944940465828,8919.947459759906,-0.0025290218961799837,0.00023825523435731615
2.0,688.0,8922.36679922404,8922.369270495514,-0.0024683252945578715,0.00023913435863146115
2.0,689.0,8924.788906396243,8924.791081231124,-0.0021687271280370624,0.0002384263667046994
2.0,690.0,8927.210959536322,8927.212891966734,-0.0019272342099156958,0.00023809365132411602
2.0,691.0,8929.63289255392,8929.634702702344,-0.0018142042356430466,0.00024360151250459088
2.0,692.0,8932.053967315649,8932.056513437954,-0.0025532470374400873,0.00023987091443682692
2.0,693.0,8934.475855794431,8934.478324173564,-0.0024617664178094856,0.00024079138213533308
2.0,694.0,8936.898043547691,8936.900134909174,-0.0020835839143273915,0.00024139926938335582
2.0,695.0,8939.320070331403,8939.321945644784,-0.0018709242433487816,0.00024062411127514333
2.0,696.0,8941.741946551088,8941.743756380394,-0.0018139377266379597,0.0002459396751249503
2.0,697.0,8944.16300510678,8944.165567116004,-0.0025661938200300938,0.00024104351612684954
2.0,698.0,8946.584926324127,8946.587377851614,-0.0024416887229108397,0.00024235515732841774
2.0,699.0,8949.00719195347,8949.009188587224,-0.001986899950679799,0.00024367553880886116
2.0,700.0,8951.42914961457,8951.430999322834,-0.0018464530555775127,0.00024264164202975175
2.0,701.0,8953.850994968958,8953.852810058443,-0.0018185872727372043,0.0002474609278985477
2.0,702.0,8956.272069605127,8956.274620794053,-0.0025527448690354504,0.00024202987610141805
2.0,703.0,8958.694005356583,8958.696431529663,-0.002412825780311323,0.00024352069327073615
2.0,704.0,8961.116327344876,8961.118242265273,-0.0019036837179555732,0.0002454609553860014
2.0,705.0,8963.538210561524,8963.540053000883,-0.0018396830382698681,0.00024393812780810098
2.0,706.0,8965.960061679807,8965.961863736493,-0.0018049375744340068,0.0002482307539619165
2.0,707.0,8968.381125426518,8968.383674472103,-0.00254746174846332,0.00024276434393768903
2.0,708.0,8970.80309895236,8970.805485207713,-0.0023699028090504726,0.0002442658169843058
2.0,709.0,8973.225450881799,8973.227295943323,-0.0018320814008347952,0.0002468346341016503
2.0,710.0,8975.647290191559,8975.649106678933,-0.0018141374641800212,0.00024432696260642546
2.0,711.0,8978.069092985188,8978.070917414543,-0.0018260722515606176,0.0002485079938443175
2.0,712.0,8980.490195861556,8980.492728150151,-0.002527580067180679,0.00024303930660325506
2.0,713.0,8982.912197463102,8982.914538885761,-0.0023223318969485263,0.00024482261019864835
2.0,714.0,8985.334593871668,8985.336349621371,-0.0017410148591352481,0.00024739130199400594
2.0,715.0,8987.756331690849,8987.758160356982,-0.0018264522434492392,0.00024427979915608877
2.0,716.0,8990.178127135503,8990.179971092592,-0.001843603509314562,0.000248038312561418
2.0,717.0,8992.599282483783,8992.601781828202,-0.0024917767848364747,0.00024321711277311772
2.0,718.0,8995.021320869415,8995.023592563812,-0.002249835129987332,0.00024477400300924044
2.0,719.0,8997.443709565552,8997.445403299422,-0.0016776880943325523,0.00024753429307091724
2.0,720.0,8999.865363585322,8999.867214035032,-0.001847461254328664,0.00024349534595432767
2.0,721.0,9002.287172754233,9002.289024770642,-0.001849484566719184,0.0002471961793832889
2.0,722.0,9004.708377057377,9004.710835506252,-0.002447554163836685,0.000243003287630931
2.0,723.0,9007.130445333521,9007.132646241862,-0.0021770095095234865,0.0002442810497897338
2.0,724.0,9009.552813162458,9009.554456977472,-0.0016261423461401137,0.00024709049770709943
2.0,725.0,9011.974412736,9011.976267713082,-0.001851163662649924,0.0002421035243889187
2.0,726.0,9014.396198193946,9014.39807844869,-0.0018746743912743113,0.0002460042355107278
2.0,727.0,9016.817481643518,9016.8198891843,-0.0023937595919960586,0.0002423216337867978
2.0,728.0,9019.23956615613,9019.24169991991,-0.0021080073415760125,0.0002433446701165312
2.0,729.0,9021.661937443887,9021.66351065552,-0.0015544340415090119,0.0002458076038443165
2.0,730.0,9024.083428278369,9024.08532139113,-0.0018879713518344943,0.0002404192124730513
2.0,731.0,9026.505231215811,9026.50713212674,-0.0018920042605259368,0.00024433941274910745
2.0,732.0,9028.926592116659,9028.92894286235,-0.002334320723775818,0.00024144702340376495
2.0,733.0,9031.34871554954,9031.35075359796,-0.0020109956778924243,0.00024153097547683017
2.0,734.0,9033.771026031056,9033.77256433357,-0.0015189437660865224,0.00024407730802126872
2.0,735.0,9036.192444577457,9036.19437506918,-0.0019235185668549093,0.0002381146703730866
2.0,736.0,9038.614268921441,9038.61618580479,-0.0019046364673158678,0.00024258595698567505
2.0,737.0,9041.035725583855,9041.037996540399,-0.0022518262567245984,0.00023993527809227142
2.0,738.0,9043.457844200851,9043.459807276009,-0.0019356870955107297,0.00023913027671292766
2.0,739.0,9045.880107922854,9045.88161801162,-0.0014901388015005068,0.00024149960036692558
2.0,740.0,9048.301472898598,9048.30342874723,-0.0019472949754799629,0.0002354599364555371
2.0,741.0,9050.723308222885,9050.72523948284,-0.0019151842611790926,0.00024041467304542668
2.0,742.0,9053.144857702857,9053.14705021845,-0.002171507330785971,0.00023785255000067035
2.0,743.0,9055.566962613602,9055.56886095406,-0.0018708791183144058,0.00023593224466182008
2.0,744.0,9057.989204461619,9057.99067168967,-0.0014476372120952874,0.00023807675336850011
2.0,745.0,9060.410482855046,9060.41248242528,-0.0019890895680418907,0.00023244866812616695
2.0,746.0,9062.832353692234,9062.83429316089,-0.0019200667345558031,0.00023776900095252021
2.0,747.0,9065.253988947783,9065.2561038965,-0.0020922606440763047,0.0002352993459318383
2.0,748.0,9067.676103762566,9067.67791463211,-0.0017843619323230087,0.000231775051375861
2.0,749.0,9070.098266197714,9070.09972536772,-0.0014403463969756558,0.00023412379577703217
2.0,750.0,9072.519499680762,9072.52153610333,-0.002024208453576648,0.0002288349516582065
2.0,751.0,9074.941399869496,9074.943346838938,-0.0019244507141138456,0.00023486844828325503
2.0,752.0,9077.363150762387,9077.365157574548,-0.00198282044334519,0.00023193372380889867
2.0,753.0,9079.785210725371,9079.786968310158,-0.0017327676728200458,0.00022712240682833479
2.0,754.0,9082.207325978387,9082.208779045768,-0.0014352152588799072,0.0002292869363555829
2.0,755.0,9084.628522177301,9084.630589781378,-0.0020540399304991297,0.00022491870825064333
2.0,756.0,9087.050468380708,9087.052400516988,-0.001906556856511088,0.0002312674309356926
2.0,757.0,9089.472296608392,9089.474211252598,-0.0018901473576988792,0.00022803709475940272
2.0,758.0,9091.894310725347,9091.896021988208,-0.0016882456545772584,0.0002217224845589215
2.0,759.0,9094.316389748634,9094.317832723818,-0.0014268289405663381,0.0002239054201012856
2.0,760.0,9096.737546982557,9096.739643459428,-0.0020813525932226185,0.00022052679378885037
2.0,761.0,9099.159535373374,9099.161454195038,-0.0018910979417796625,0.0002271116008701011
2.0,762.0,9101.581439256559,9101.583264930647,-0.0018006313603109447,0.0002235989884823495
2.0,763.0,9104.003423891023,9104.005075666257,-0.001631399542930012,0.00021579673565749123
2.0,764.0,9106.425428934006,9106.426886401867,-0.001442860207589547,0.00021820418596847022
2.0,765.0,9108.846577358097,9108.848697137477,-0.0021036706457380205,0.00021567719348933366
2.0,766.0,9111.268603184475,9111.270507873087,-0.0018749241373825498,0.0002225648927757188
2.0,767.0,9113.6906095054,9113.692318608697,-0.001684014478314566,0.00021856640248482185
2.0,768.0,9116.112501253172,9116.114129344307,-0.0016103130856208736,0.00020981810223703076
2.0,769.0,9118.534465825029,9118.535940079917,-0.0014612105551350396,0.00021207191350165055
2.0,770.0,9120.955608478625,9120.957750815527,-0.0021253259908462496,0.0002106600773367634
2.0,771.0,9123.37770584958,9123.379561551137,-0.0018242512007873302,0.00021737140174486622
2.0,772.0,9125.79975153707,9125.801372286747,-0.0015959376364662603,0.00021334121415100309
2.0,773.0,9128.221575349415,9128.223183022357,-0.0015922265126846469,0.00020355450041505206
2.0,774.0,9130.643496420205,9130.644993757967,-0.001485795377220711,0.000205957245220472
2.0,775.0,9133.064661166047,9133.066804493576,-0.0021251976506846404,0.0002053159322111968
2.0,776.0,9135.486795815183,9135.488615229186,-0.001787027685168141,0.00021187618565512558
2.0,777.0,9137.908890566869,9137.910425964796,-0.0015105943386970466,0.0002077893317792781
2.0,778.0,9140.330649711836,9140.332236700406,-0.0015740467179057305,0.00019737648106500123
2.0,779.0,9142.752519556869,9142.754047436016,-0.0015170040012435493,0.00019988920863685448
2.0,780.0,9145.173711568925,9145.175858171626,-0.002127904562485128,0.00019985511563776103
2.0,781.0,9147.59589024772,9147.597668907236,-0.001745184495803187,0.00020616310092492666
2.0,782.0,9150.01804563604,9150.019479642846,-0.0014096512002197414,0.0002020517110372886
2.0,783.0,9152.439697731506,9152.441290378456,-0.0015813740901648998,0.0001914948358000183
2.0,784.0,9154.861535364005,9154.863101114066,-0.0015553314901808335,0.00019393768099823492
2.0,785.0,9157.28276166999,9157.284911849676,-0.0021305882510205265,0.0001944170597297307
2.0,786.0,9159.705019667776,9159.706722585284,-0.0016688767946106964,0.00020012611323865583
2.0,787.0,9162.127168526611,9162.128533320894,-0.0013407584879132628,0.00019641516273287922
2.0,788.0,9164.548742490755,9164.550344056504,-0.001591549290196781,0.0001857144500580503
2.0,789.0,9166.970540467079,9166.972154792114,-0.0016036269464621,0.0001883327475114491
2.0,790.0,9169.39184553525,9169.393965527725,-0.002099423706113157,0.00018886254095039877
2.0,791.0,9171.814125674375,9171.815776263335,-0.001616393030190011,0.00019407928579156307
2.0,792.0,9174.236287455211,9174.237586998945,-0.0012757165586663177,0.00019063228833844206
2.0,793.0,9176.657777018307,9176.659397734555,-0.0016116002163926169,0.0001802618089080607
2.0,794.0,9179.07955794111,9179.081208470165,-0.0016386190691264346,0.00018292923258029717
2.0,795.0,9181.500916661107,9181.503019205775,-0.002081407862533524,0.0001833924294230717
2.0,796.0,9183.923237570609,9183.924829941385,-0.0015579543569401721,0.0001879345956535229
2.0,797.0,9186.345407673074,9186.346640676995,-0.0012098345953290846,0.00018489859222561045
2.0,798.0,9188.766803634175,9188.768451412605,-0.0016385356827868236,0.00017509270057356857
2.0,799.0,9191.188561346624,9191.190262148215,-0.00168758552899817,0.00017781782314407998
2.0,800.0,9193.609990633648,9193.612072883823,-0.002060122825923827,0.00017799541983371436
2.0,801.0,9196.032369175515,9196.033883619433,-0.001480601802086312,0.00018163875553690268
2.0,802.0,9198.454502166174,9198.455694355043,-0.0011694225172504957,0.00017934338329608478
2.0,803.0,9200.87582351048,9200.877505090653,-0.001672094543437197,0.00017010949885904912
2.0,804.0,9203.297558190341,9203.299315826263,-0.0017422958017050405,0.00017297672977782073
2.0,805.0,9205.719100187154,9205.721126561873,-0.002003509760243105,0.00017259278545801146
2.0,806.0,9208.141468130227,9208.142937297484,-0.0014361260218720417,0.00017547000789117233
2.0,807.0,9210.563587753712,9210.564748033094,-0.0011382276034055394,0.00017380697315489316
2.0,808.0,9212.984829553143,9212.986558768704,-0.001718980117857427,0.00016536147845291394
2.0,809.0,9215.406583716092,9215.408369504314,-0.0017679368588687794,0.00016823186528579635
2.0,810.0,9217.82818889259,9217.830180239924,-0.0019679603542499535,0.00016740594850207078
2.0,811.0,9220.250566745088,9220.251990975532,-0.0013922782211466256,0.00016938176600606242
2.0,812.0,9222.672661770097,9222.673801711142,-0.0011189534957338765,0.0001685616107623018
2.0,813.0,9225.093849290737,9225.095612446752,-0.0017514998810383986,0.00016077217216345618
2.0,814.0,9227.515589349709,9227.517423182362,-0.0018136502108063723,0.00016367433117389255
2.0,815.0,9229.93728411393,9229.939233917972,-0.0019256195671459864,0.00016244484255151088
2.0,816.0,9232.359664535308,9232.361044653582,-0.0013500372333510313,0.0001635622581275001
2.0,817.0,9234.781723836211,9234.782855389192,-0.0011113110867881915,0.00016368449627573133
2.0,818.0,9237.202856615866,9237.204666124802,-0.0017966540351608273,0.0001563942529946465
2.0,819.0,9239.624598683498,9239.626476860412,-0.0018551197351825977,0.00015928623039854138
2.0,820.0,9242.046406355757,9242.048287596022,-0.0018566885871678096,0.00015777577079668275
2.0,821.0,9244.468734174807,9244.470098331632,-0.0013358071767015645,0.00015834476374787575
2.0,822.0,9246.890767677554,9246.891909067243,-0.0011223316571431496,0.0001592455957733746
2.0,823.0,9249.31185401969,9249.313719802853,-0.001851177290745909,0.00015226768341298062
2.0,824.0,9251.733643594482,9251.735530538463,-0.0018612340566050989,0.00015501444005446406
2.0,825.0,9254.155505886229,9254.15734127407,-0.0018102996211837308,0.0001536855027159891
2.0,826.0,9256.577797513943,9256.579152009681,-0.0013282086149501993,0.00015376651576835704
2.0,827.0,9258.999792506076,9259.000962745291,-0.0011521935534801742,0.000155464293618415
2.0,828.0,9261.42088167404,9261.422773480901,-0.0018752153275727323,0.000148403863112564
2.0,829.0,9263.842666242479,9263.844584216511,-0.0018897725831266143,0.00015109698386691915
2.0,830.0,9266.264610858183,9266.266394952121,-0.0017583192427537142,0.00015016995049113252
2.0,831.0,9268.686845442124,9268.688205687731,-0.0013362121744648903,0.00015002226983082
2.0,832.0,9271.108820793004,9271.110016423341,-0.0011780302631905215,0.00015220789851155787
2.0,833.0,9273.529890305106,9273.531827158951,-0.0019184610007414449,0.00014500573171405854
2.0,834.0,9275.951702830644,9275.953637894561,-0.0019040821862290613,0.0001476171710883051
2.0,835.0,9278.373727733175,9278.375448630171,-0.0016946913112860784,0.0001473483370217162
2.0,836.0,9280.795880281841,9280.79725936578,-0.0013566185259605845,0.00014708358359958706
2.0,837.0,9283.217819819278,9283.21907010139,-0.0012331969387560093,0.00014960395575310743
2.0,838.0,9285.638897253792,9285.640880837,-0.0019627683532235096,0.00014210982335038824
2.0,839.0,9288.060770732089,9288.06269157261,-0.0018875737112011848,0.00014462792330705138
2.0,840.0,9290.482827653681,9290.48450230822,-0.0016474559865855554,0.00014533658410361276
2.0,841.0,9292.90489980882,9292.90631304383,-0.0013923957671977405,0.0001448741489216714
2.0,842.0,9295.326800383442,9295.32812377944,-0.0013059706175226893,0.0001475637031247317
2.0,843.0,9297.747939964722,9297.74993451505,-0.0019714044215106696,0.00013974359469977495
2.0,844.0,9300.16981983657,9300.17174525066,-0.0018897588686286326,0.00014243438802704177
2.0,845.0,9302.591925164334,9302.59355598627,-0.0016026644066187146,0.00014401873917464938
2.0,846.0,9305.01389600763,9305.01536672188,-0.0014509291486319853,0.0001433174658454941
2.0,847.0,9307.435796543097,9307.43717745749,-0.00136245749081354,0.00014577396785825722
2.0,848.0,9309.856959627858,9309.8589881931,-0.0020030015143674973,0.00013818507982869582
2.0,849.0,9312.278886545477,9312.28079892871,-0.0018743396035461046,0.00014101373093095205
2.0,850.0,9314.701018912918,9314.702609664319,-0.0015616728869645158,0.00014352115996833873
2.0,851.0,9317.122897172067,9317.124420399929,-0.0015035811297821056,0.00014204992974480924
2.0,852.0,9319.544755913244,9319.546231135539,-0.0014554023109667469,0.00014450473650754326
2.0,853.0,9321.965985779982,9321.968041871149,-0.0020276592726986564,0.0001373315802599399
2.0,854.0,9324.38797161269,9324.389852606759,-0.0018411518053653708,0.00014044639227843916
2.0,855.0,9326.81010734824,9326.811663342369,-0.0015254787836056494,0.0001436582085566084
2.0,856.0,9329.23187336102,9329.233474077979,-0.0015811146490705141,0.0001412184850645842
2.0,857.0,9331.653705776074,9331.655284813589,-0.00155682417062053,0.00014358180566455297
2.0,858.0,9334.075042184906,9334.077095549199,-0.002022501594183268,0.00013723034561167577
2.0,859.0,9336.497046254528,9336.498906284807,-0.0018182334852099302,0.00014079994366680677
2.0,860.0,9338.91918067914,9338.920717020417,-0.0015048489558466827,0.00014440993352858917
2.0,861.0,9341.340827785696,9341.342527756027,-0.001679541632256587,0.00014071542514407643
2.0,862.0,9343.762677418239,9343.764338491637,-0.0016361737825718592,0.0001429111970529712
2.0,863.0,9346.184078146118,9346.186149227247,-0.002037582715274766,0.00013807409930780375
2.0,864.0,9348.606130301772,9348.607959962857,-0.001786436514066736,0.00014184985572883354
2.0,865.0,9351.028239478403,9351.029770698467,-0.0014987891231612593,0.00014588277543919355
2.0,866.0,9353.449802611518,9353.451581434078,-0.0017570632116985507,0.0001402960254310798
2.0,867.0,9355.871613416,9355.873392169688,-0.0017508267919765785,0.00014293432242102672
2.0,868.0,9358.293123802294,9358.295202905298,-0.0020430265508366574,0.00013952997858541498
2.0,869.0,9360.715212405763,9360.717013640908,-0.0017573068244018941,0.00014363863553922668
2.0,870.0,9363.137305745558,9363.138824376518,-0.0014852428603262524,0.0001475783216610993
2.0,871.0,9365.55874653297,9365.560635112128,-0.0018655126955309242,0.0001404379764659713
2.0,872.0,9367.980552987254,9367.982445847738,-0.0018613974871186656,0.00014340292552300472
2.0,873.0,9370.402186952142,9370.404256583348,-0.0020316950594860828,0.0001417042904663612
2.0,874.0,9372.824290315832,9372.826067318958,-0.0017325196677120402,0.00014575982940677435
2.0,875.0,9375.246342921055,9375.247878054566,-0.001501618338352273,0.00014970793529304156
2.0,876.0,9377.667678863623,9377.669688790176,-0.0019849230434374476,0.00014090288149167508
2.0,877.0,9380.089513835823,9380.091499525786,-0.0019510873130457185,0.00014436665341697446
2.0,878.0,9382.51123916887,9382.513310261396,-0.0020311322032284806,0.00014443751649023678
2.0,879.0,9384.933357630998,9384.935120997006,-0.0017193134390254272,0.00014808715057219136
2.0,880.0,9387.355362444678,9387.356931732616,-0.0015356530579992977,0.00015212967981935002
2.0,881.0,9389.776639726111,9389.778742468226,-0.002075967497603415,0.0001415736085907012
2.0,882.0,9392.198450296317,9392.200553203837,-0.0020650199626288668,0.00014600070757762821
2.0,883.0,9394.620296390636,9394.622363939447,-0.002026089897753991,0.00014733329565305006
2.0,884.0,9397.042405343533,9397.044174675055,-0.001726235524074582,0.00015064220802480855
2.0,885.0,9399.464397555974,9399.465985410665,-0.001554466894504003,0.00015421414162860922
2.0,886.0,9401.885570798158,9401.887796146275,-0.00219686117816309,0.00014285570585332495
2.0,887.0,9404.307400111724,9404.309606881885,-0.0021657769680132333,0.00014785315768313013
2.0,888.0,9406.729356057069,9406.731417617495,-0.0020192075730847137,0.00015060032771619953
2.0,889.0,9409.151458212084,9409.153228353105,-0.001728249644202151,0.00015276112565431297
2.0,890.0,9411.573392554154,9411.575039088715,-0.0016140123548211704,0.00015640387639538183
2.0,891.0,9413.994503313277,9413.996849824325,-0.0023160422133514658,0.00014424163380027076
2.0,892.0,9416.416365275021,9416.418660559935,-0.0022519451413245406,0.00015005740862495575
2.0,893.0,9418.838417640416,9418.840471295545,-0.002010237786180369,0.0001537132348857538
2.0,894.0,9421.260483879229,9421.262282031155,-0.0017582568284524314,0.00015474329418270515
2.0,895.0,9423.682373977088,9423.684092766765,-0.0016868045772753248,0.00015826364894541757
2.0,896.0,9426.103463611895,9426.105903502375,-0.0024079644304038084,0.00014581279580782718
2.0,897.0,9428.525324506802,9428.527714237985,-0.0023439557776328,0.0001524047496320197
2.0,898.0,9430.947472516033,9430.949524973596,-0.0020086192644157563,0.00015660209989787411
2.0,899.0,9433.369485452271,9433.371335709206,-0.0018122054520972597,0.00015642781689743479
2.0,900.0,9435.791371548446,9435.793146444814,-0.0017437284109291795,0.00015945104929542691
2.0,901.0,9438.212403534233,9438.214957180424,-0.00252008971210671,0.00014769734076574228
2.0,902.0,9440.634298790383,9440.636767916034,-0.0024214940594902146,0.0001545552713575555
2.0,903.0,9443.056517804016,9443.058578651644,-0.0020167261832284566,0.00015947809717504918
2.0,904.0,9445.47850041176,9445.480389387254,-0.0018528328428146779,0.0001572372213754542
2.0,905.0,9447.900326277875,9447.902200122864,-0.0018433924255987222,0.00016048617895605597
2.0,906.0,9450.321353997217,9450.324010858474,-0.002621693512537604,0.00014936241933797133
2.0,907.0,9452.743280341256,9452.745821594084,-0.0024923992814365192,0.00015678361094987713
2.0,908.0,9455.165576455123,9455.167632329694,-0.00201138278180224,0.00016165990752111254
2.0,909.0,9457.587476940489,9457.589443065302,-0.0019320701453580114,0.00015781975902159545
2.0,910.0,9460.009275816861,9460.011253800913,-0.0019475968947517686,0.00016086270757825644
2.0,911.0,9462.430325037505,9462.433064536523,-0.0027032644679820805,0.00015116584449976483
2.0,912.0,9464.852276159103,9464.854875272133,-0.002548998613292497,0.00015860028225761494
2.0,913.0,9467.274613946272,9467.276686007743,-0.0020278196434446727,0.00016350840314966465
2.0,914.0,9469.69643465934,9469.698496743353,-0.0020293991688049573,0.0001577756657123791
2.0,915.0,9472.118236892975,9472.120307478963,-0.0020403245348461496,0.00016077340591852472
2.0,916.0,9474.5392917973,9474.542118214573,-0.0027887854334949225,0.000152866038559618
2.0,917.0,9476.961280250134,9476.963928950183,-0.0025981266207963927,0.00015997892839421537
2.0,918.0,9479.38363721452,9479.385739685793,-0.0020583200971486804,0.00016496285940648903
2.0,919.0,9481.805408133543,9481.807550421403,-0.002110996521423658,0.0001569331378995559
2.0,920.0,9484.227164839273,9484.229361157013,-0.002165561186757259,0.00016053074296205043
2.0,921.0,9486.648270651815,9486.651171892623,-0.002862628665752709,0.00015408508690179027
2.0,922.0,9489.070284891666,9489.072982628233,-0.0026471174364814942,0.00016107788502822985
2.0,923.0,9491.49267999138,9491.494793363843,-0.0020696789165413065,0.00016539301132308332
2.0,924.0,9493.914341513668,9493.916604099451,-0.002232463740710955,0.0001559395689940539
2.0,925.0,9496.336096104218,9496.338414835061,-0.0022870700163366564,0.0001597447407817918
2.0,926.0,9498.757260684502,9498.760225570672,-0.002925819292613596,0.00015521648305084885
2.0,927.0,9501.179318446313,9501.182036306282,-0.0026675344583964034,0.00016121021690649194
2.0,928.0,9503.601689984554,9503.603847041892,-0.002114541814989934,0.00016533277105399365
2.0,929.0,9506.023267015298,9506.025657777502,-0.0023612038571627636,0.00015423382701434287
2.0,930.0,9508.445033289025,9508.447468513112,-0.0024028119705690187,0.00015889011938121552
2.0,931.0,9510.86626453352,9510.869279248722,-0.0029750825701739814,0.00015564511552030975
2.0,932.0,9513.288345558542,9513.291089984332,-0.002695442529329739,0.00016059265457879748
2.0,933.0,9515.710688892901,9515.712900719942,-0.0021704696519009303,0.00016430063123884866
2.0,934.0,9518.132205689792,9518.13471145555,-0.002477081759934663,0.00015200719602969184
2.0,935.0,9520.553957389304,9520.55652219116,-0.0025311249150945514,0.00015774146185311278
2.0,936.0,9522.975274106917,9522.97833292677,-0.0030194935920917487,0.0001552240988754351
2.0,937.0,9525.397366767307,9525.40014366238,-0.002729639773406234,0.00015902291575149174
2.0,938.0,9527.819705894028,9527.82195439799,-0.002209240892170783,0.00016192826480628935
2.0,939.0,9530.241114339307,9530.2437651336,-0.0026227469284094695,0.00014949421597683414
2.0,940.0,9532.662888538558,9532.66557586921,-0.0026527027516749513,0.00015599620798423258
2.0,941.0,9535.084286918907,9535.08738660482,-0.003061109512600524,0.00015418918237506259
2.0,942.0,9537.506416380145,9537.50919734043,-0.0027363446329218277,0.0001558999866848952
2.0,943.0,9539.928685738736,9539.93100807604,-0.002285850745465723,0.00015872631980464735
2.0,944.0,9542.350025132037,9542.35281881165,-0.002766245059774519,0.0001461254914992676
2.0,945.0,9544.771821065715,9544.77462954726,-0.002773264087863936,0.00015403235111943346
2.0,946.0,9547.193327141546,9547.19644028287,-0.0030755469420000736,0.00015187971428530929
2.0,947.0,9549.615439235422,9549.61825101848,-0.002770828587017604,0.00015174331343319915
2.0,948.0,9552.037660460128,9552.04006175409,-0.0023677414951635,0.00015405731642989556
2.0,949.0,9554.458943808877,9554.461872489699,-0.002902370561969292,0.000142296157514376
2.0,950.0,9556.880763582501,9556.88368322531,-0.002883706524698937,0.0001512326090541218
2.0,951.0,9559.302360620864,9559.30549396092,-0.003097668114605767,0.0001485447378561669
2.0,952.0,9561.72445286698,9561.72730469653,-0.0028147304533376882,0.0001462033054694163
2.0,953.0,9564.146644906037,9564.14911543214,-0.002440854023916472,0.0001480955904116734
2.0,954.0,9566.567851219996,9566.57092616775,-0.003049530375847098,0.00013785541662946364
2.0,955.0,9568.989709697387,9568.99273690336,-0.0029913849175500218,0.0001475812764505897
2.0,956.0,9571.411392954822,9571.41454763897,-0.0031209988951559353,0.0001442930744264078
2.0,957.0,9573.83348653198,9573.83635837458,-0.0028395168601491605,0.00013923344340534488
2.0,958.0,9576.255597028867,9576.258169110188,-0.002546399517541431,0.00014129301914257537
2.0,959.0,9578.676764632282,9578.679979845798,-0.0031910914999571105,0.00013258128813213634
2.0,960.0,9581.098655477848,9581.101790581408,-0.003099621152614418,0.00014340484946093364
2.0,961.0,9583.520456603814,9583.523601317018,-0.00311333290528637,0.00013880770548247557
2.0,962.0,9585.942484102734,9585.945412052628,-0.0029006778186158044,0.00013161321649878815
2.0,963.0,9588.36454684176,9588.367222788238,-0.002654224304478703,0.00013325028342624432
2.0,964.0,9590.785680467767,9590.789033523848,-0.0033304797962045996,0.00012701347552178898
2.0,965.0,9593.207629740493,9593.210844259458,-0.0031794728333807143,0.00013820387246454125
2.0,966.0,9595.629499466511,9595.632654995068,-0.0031269188680198567,0.00013268726825728955
2.0,967.0,9598.051476111572,9598.054465730678,-0.0029670943627024826,0.0001229760775796637
2.0,968.0,9600.473495208302,9600.476276466288,-0.0027637344287541055,0.00012464417657984147
2.0,969.0,9602.89460646952,9602.898087201898,-0.003459336291598447,0.00012091116139277213
2.0,970.0,9605.31659847054,9605.319897937508,-0.003265650916546292,0.00013234942184850982
2.0,971.0,9607.73854052056,9607.741708673118,-0.0031419073666256736,0.00012586855697359575
2.0,972.0,9610.160476231433,9610.163519408728,-0.0030257404841904645,0.00011380220589228305
2.0,973.0,9612.582424799259,9612.585330144339,-0.002891287645979901,0.00011572482753722713
2.0,974.0,9615.00353501908,9615.007140879947,-0.003586132019336219,0.00011447585312904682
2.0,975.0,9617.425569364044,9617.428951615557,-0.003349505350797699,0.00012609277524641718
2.0,976.0,9619.847606421821,9619.850762351167,-0.00313230932033548,0.00011842268038432008
2.0,977.0,9622.269443092679,9622.272573086777,-0.0031169766498351237,0.0001047303754942366
2.0,978.0,9624.691349926401,9624.694383822387,-0.0030229930521272763,0.00010651165150617007
2.0,979.0,9627.112463416992,9627.116194557997,-0.003712869234732352,0.00010812475944880435
2.0,980.0,9629.534577349114,9629.538005293607,-0.0033965308111874037,0.00011916421706800758
2.0,981.0,9631.956642573583,9631.959816029217,-0.003152389358547225,0.00011092943005307462
2.0,982.0,9634.378406813972,9634.381626764827,-0.0032107577590068104,9.546682430711486e-5
2.0,983.0,9636.80026571976,9636.803437500435,-0.0031634990282327635,9.775855947402876e-5
2.0,984.0,9639.221419985564,9639.225248236045,-0.003811122946899559,0.00010161608601370846
2.0,985.0,9641.643569458354,9641.647058971655,-0.00345993606151751,0.00011197716506854713
2.0,986.0,9644.065677516044,9644.068869707266,-0.0031732576903777954,0.00010307285965512296
2.0,987.0,9646.487366219153,9646.490680442876,-0.003308652554096625,8.66659883358812e-5
2.0,988.0,9648.90918231511,9648.912491178486,-0.0033021189778992266,8.946494345851077e-5
2.0,989.0,9651.330370892942,9651.334301914096,-0.0039155261715677625,9.517018536002538e-5
2.0,990.0,9653.752569111428,9653.756112649706,-0.0035155319219484227,0.00010452686512536153
2.0,991.0,9656.17472438692,9656.177923385316,-0.0031825774781282234,9.507506904038647e-5
2.0,992.0,9658.596306438245,9658.599734120926,-0.003424650999932055,7.857961169585141e-5
2.0,993.0,9661.018089321691,9661.021544856536,-0.0034501333502703346,8.189107218979087e-5
2.0,994.0,9663.439323893288,9663.443355592146,-0.004017438684059016,8.883969724642403e-5
2.0,995.0,9665.86160203503,9665.865166327756,-0.0035384465177230595,9.658631349701413e-5
2.0,996.0,9668.283742448064,9668.286977063366,-0.003220471138774883,8.719973388895868e-5
2.0,997.0,9670.705242579736,9670.708787798976,-0.003544411062648578,7.10725211860464e-5
2.0,998.0,9673.126987069332,9673.130598534584,-0.0036066414540982805,7.534286707140636e-5
2.0,999.0,9675.548314635398,9675.552409270194,-0.004081686885456293,8.237637439650058e-5
2.0,1000.0,9677.970611015598,9677.974220005804,-0.003585616925647628,8.839153666058282e-5
2.0,1001.0,9680.39275731609,9680.396030741415,-0.0032616190651424404,7.902014893551477e-5
2.0,1002.0,9682.81416687322,9682.817841477025,-0.0036756431427420466,6.449116240106036e-5
2.0,1003.0,9685.23590582587,9685.239652212635,-0.003741464883205481,6.958325189735976e-5
2.0,1004.0,9687.657290957537,9687.661462948245,-0.004160788923400105,7.579929600346685e-5
2.0,1005.0,9690.079627795882,9690.083273683855,-0.0036250533321435796,7.980569324363317e-5
2.0,1006.0,9692.501769993502,9692.505084419465,-0.00330545855604214,7.083905735294339e-5
2.0,1007.0,9694.92309323811,9694.926895155075,-0.003803938627243042,5.879180425958428e-5
2.0,1008.0,9697.34480937426,9697.348705890683,-0.0038916874696042214,6.452232859116342e-5
2.0,1009.0,9699.766274635893,9699.770516626293,-0.004232204385061777,6.911079290111741e-5
2.0,1010.0,9702.188659440339,9702.192327361903,-0.0036504988765955204,7.07758934367053e-5
2.0,1011.0,9704.610764180563,9704.614138097513,-0.003367524706391123,6.286608093828653e-5
2.0,1012.0,9707.032011692634,9707.035948833123,-0.003940299559417326,5.382276289519932e-5
2.0,1013.0,9709.453711801329,9709.457759568733,-0.004042430894969584,6.002504336659759e-5
2.0,1014.0,9711.87529449249,9711.879570304343,-0.004267831483957707,6.227558092296423e-5
2.0,1015.0,9714.297662027868,9714.301381039953,-0.00370507125307995,6.181165363921747e-5
2.0,1016.0,9716.719748294287,9716.723191775563,-0.0034400690287839097,5.512546665413818e-5
2.0,1017.0,9719.140918493422,9719.145002511174,-0.004087851561962452,4.958423515347684e-5
2.0,1018.0,9721.562648985146,9721.566813246784,-0.0041583800270927895,5.5875000166603435e-5
2.0,1019.0,9723.984294934035,9723.988623982394,-0.004322932593368023,5.549187816347563e-5
2.0,1020.0,9726.406664941123,9726.410434718004,-0.003759589536457497,5.32640002863482e-5
2.0,1021.0,9728.828719111403,9728.832245453614,-0.003526043463352835,4.835165387093921e-5
2.0,1022.0,9731.249848579493,9731.254056189224,-0.004211628299799486,4.617646954889517e-5
2.0,1023.0,9733.671566927198,9733.675866924832,-0.0042938534520544636,5.177773947044822e-5
2.0,1024.0,9736.09330578372,9736.097677660442,-0.004367311005353258,4.913037802599086e-5
2.0,1025.0,9738.515663088769,9738.519488396052,-0.003819372151610878,4.584735034849312e-5
2.0,1026.0,9740.937686510068,9740.941299131662,-0.0036148900012449303,4.306861438779694e-5
2.0,1027.0,9743.358765246683,9743.363109867272,-0.004349082619683031,4.333097032717292e-5
2.0,1028.0,9745.780495555202,9745.784920602882,-0.004418188281306357,4.7952211964735136e-5
2.0,1029.0,9748.202341593738,9748.206731338492,-0.00438700436916406,4.343798270851533e-5
2.0,1030.0,9750.624641032578,9750.628542074102,-0.003898803878655599,4.067989242402298e-5
2.0,1031.0,9753.046633111977,9753.050352809712,-0.0037247177151584765,3.985971238355013e-5
2.0,1032.0,9755.467677159619,9755.47216354532,-0.004490632960369112,4.119527704681518e-5
2.0,1033.0,9757.889461784915,9757.89397428093,-0.0045052424939058255,4.445746399387166e-5
2.0,1034.0,9760.311359903582,9760.31578501654,-0.004423670859068807,3.892126117348431e-5
2.0,1035.0,9762.73361151114,9762.73759575215,-0.0039857457486505155,3.838654211029392e-5
2.0,1036.0,9765.155561926655,9765.15940648776,-0.003851689447856188,3.898657321092147e-5
2.0,1037.0,9767.576625525386,9767.581217223371,-0.0045955488535582845,4.004353647186629e-5
2.0,1038.0,9769.998409311727,9770.003027958981,-0.004610990774835955,4.129759941993469e-5
2.0,1039.0,9772.420385290421,9772.424838694591,-0.0044529905558192695,3.6011552155814036e-5
2.0,1040.0,9774.842564695758,9774.846649430201,-0.00408966630584473,3.89859288994321e-5
2.0,1041.0,9777.264501940786,9777.268460165811,-0.0039666196216785465,3.985463630655758e-5
2.0,1042.0,9779.685555265682,9779.690270901421,-0.004719120174740965,3.9493649226943774e-5
2.0,1043.0,9782.107376589862,9782.112081637031,-0.004696711581800628,3.907284976442409e-5
2.0,1044.0,9784.529420104553,9784.533892372641,-0.0044729043424922565,3.4849667552841826e-5
2.0,1045.0,9786.95151468286,9786.955703108251,-0.004195750771486928,4.155381071637909e-5
2.0,1046.0,9789.373411036016,9789.377513843861,-0.004112239126698114,4.209889632495379e-5
2.0,1047.0,9791.794489996097,9791.799324579471,-0.004837047029923269,3.9899071832765293e-5
2.0,1048.0,9794.21637414999,9794.22113531508,-0.004752639774324052,3.79480543795887e-5
2.0,1049.0,9796.638446665083,9796.64294605069,-0.00450033439847175,3.5532060802149975e-5
2.0,1050.0,9799.060447589814,9799.0647567863,-0.0043187780479456706,4.527723110402625e-5
2.0,1051.0,9801.48230693667,9801.48656752191,-0.004269960754299973,4.4952807300822694e-5
2.0,1052.0,9803.903462752007,9803.90837825752,-0.004917171607303317,4.1409335795951845e-5
2.0,1053.0,9806.325360118548,9806.33018899313,-0.004819948575004673,3.8221560492338176e-5
2.0,1054.0,9808.747470544946,9808.75199972874,-0.004530580062237277,3.790211513327756e-5
2.0,1055.0,9811.169359342519,9811.17381046435,-0.004462139150746225,4.941702482274121e-5
2.0,1056.0,9813.591224370513,9813.59562119996,-0.0044055490661776275,4.806153960209781e-5
2.0,1057.0,9816.012416350224,9816.017431935568,-0.005016331766910298,4.379548736757834e-5
2.0,1058.0,9818.434366653437,9818.439242671178,-0.004866866818701965,4.008618692317327e-5
2.0,1059.0,9820.85649012449,9820.861053406788,-0.004565148538858921,4.180580496277337e-5
2.0,1060.0,9823.278286020475,9823.282864142398,-0.004589745897646935,5.3463259376012726e-5
2.0,1061.0,9825.700107084125,9825.704674878009,-0.004575545308398432,5.165177708133757e-5
2.0,1062.0,9828.121382652072,9828.126485613619,-0.005102570247345284,4.7186865253946195e-5
2.0,1063.0,9830.54338934656,9830.548296349229,-0.004898283514648938,4.352426669347189e-5
2.0,1064.0,9832.965514727732,9832.970107084839,-0.004594354998971539,4.666266970674729e-5
2.0,1065.0,9835.38718756416,9835.391917820449,-0.0047424813778889074,5.7710508093117785e-5
2.0,1066.0,9837.808988769124,9837.813728556059,-0.004745771450870961,5.552935483289497e-5
2.0,1067.0,9840.230378754826,9840.235539291669,-0.0051596650096144,5.155478771979626e-5
2.0,1068.0,9842.652410962264,9842.657350027279,-0.004930695787606965,4.8184734256236986e-5
2.0,1069.0,9845.074523025796,9845.079160762889,-0.004640559395284072,5.242642096336224e-5
2.0,1070.0,9847.49607403328,9847.500971498499,-0.004909519233478932,6.201692493678584e-5
2.0,1071.0,9849.91789589425,9849.922782234109,-0.004890655853159842,5.988511873919957e-5
2.0,1072.0,9852.339362319723,9852.344592969717,-0.005229141005202109,5.658297496219207e-5
2.0,1073.0,9854.761441001008,9854.766403705327,-0.004955414570304129,5.365637324935139e-5
2.0,1074.0,9857.183519244474,9857.188214440937,-0.004698897506841604,5.885573572423486e-5
2.0,1075.0,9859.604988694413,9859.610025176547,-0.005048174243711401,6.635777130708153e-5
2.0,1076.0,9862.026774440958,9862.031835912157,-0.005063939894171199,6.479308036789496e-5
2.0,1077.0,9864.448359384798,9864.453646647768,-0.005285387126605201,6.19429250910828e-5
2.0,1078.0,9866.870466960012,9866.875457383378,-0.004984842072190077,5.9889289186717645e-5
2.0,1079.0,9869.292531792851,9869.297268118988,-0.004741021929021372,6.517201114694908e-5
2.0,1080.0,9871.713875415762,9871.719078854598,-0.005214836531195033,7.101420938481471e-5
2.0,1081.0,9874.135665070962,9874.140889590208,-0.005224942397944687,6.98916938259916e-5
2.0,1082.0,9876.557372400312,9876.562700325816,-0.005326338428858435,6.767632140236461e-5
2.0,1083.0,9878.979498035898,9878.984511061426,-0.005009216975395248,6.605622515310492e-5
2.0,1084.0,9881.401514216868,9881.406321797036,-0.004813972203919548,7.16214657916743e-5
2.0,1085.0,9883.822759623825,9883.828132532646,-0.005383443746268313,7.565180638742995e-5
2.0,1086.0,9886.244578437756,9886.249943268256,-0.0053637718388017674,7.528734477951834e-5
2.0,1087.0,9888.66638483039,9888.671754003866,-0.005367524165649229,7.32411490299029e-5
2.0,1088.0,9891.08851607612,9891.093564739476,-0.005047393730365002,7.210104216289325e-5
2.0,1089.0,9893.510484154633,9893.515375475086,-0.0048990756008606695,7.769835101475772e-5
2.0,1090.0,9895.93167659533,9895.937186210696,-0.005519505159554683,8.031097422191337e-5
2.0,1091.0,9898.353478630583,9898.358996946306,-0.005515527298030065,8.067757402954738e-5
2.0,1092.0,9900.77540317064,9900.780807681916,-0.00540315896159882,7.840052019284654e-5
2.0,1093.0,9903.197516065507,9903.202618417527,-0.005103587425764999,7.790944121639606e-5
2.0,1094.0,9905.619474896006,9905.624429153137,-0.0049634467472969845,8.292057501986314e-5
2.0,1095.0,9908.040570727666,9908.046239888747,-0.005678163755874266,8.49665439827723e-5
2.0,1096.0,9910.462398058771,9910.468050624357,-0.005648208089041873,8.571686808890822e-5
2.0,1097.0,9912.884423371688,9912.889861359965,-0.005437031904421019,8.336581647593015e-5
2.0,1098.0,9915.306529384488,9915.311672095575,-0.005146251461155771,8.273967972940337e-5
2.0,1099.0,9917.728426834863,9917.733482831185,-0.005066601786893443,8.766575800655289e-5
2.0,1100.0,9920.149474743586,9920.155293566795,-0.005826500379043864,8.929599026607752e-5
2.0,1101.0,9922.571333410364,9922.577104302405,-0.005765443409472937,9.063928673840308e-5
2.0,1102.0,9924.993456149301,9924.998915038015,-0.005457761707930331,8.757421696834029e-5
2.0,1103.0,9927.415513867085,9927.420725773625,-0.005217899189574382,8.699383668740172e-5
2.0,1104.0,9929.837372284088,9929.842536509235,-0.005175336065804004,9.145675525754812e-5
2.0,1105.0,9932.258408045935,9932.264347244845,-0.005945815609720739,9.356004270732945e-5
2.0,1106.0,9934.68027635085,9934.686157980454,-0.0058746779805005644,9.508510752620177e-5
2.0,1107.0,9937.102481783595,9937.107968716064,-0.005485882227731054,9.118956815039508e-5
2.0,1108.0,9939.524479803566,9939.529779451674,-0.0053072235014042235,9.046875017270403e-5
2.0,1109.0,9941.946336283148,9941.951590187284,-0.005265304724616726,9.448227896278441e-5
2.0,1110.0,9944.367332038575,9944.373400922894,-0.006073859221942257,9.759146044273756e-5
2.0,1111.0,9946.789237358611,9946.795211658504,-0.005966214574982587,9.891671760069572e-5
2.0,1112.0,9949.211500598369,9949.217022394114,-0.00552040946422494,9.44201749041874e-5
2.0,1113.0,9951.633464589617,9951.638833129724,-0.005377318119371921,9.299784076525439e-5
2.0,1114.0,9954.055264051593,9954.060643865334,-0.005390758979956445,9.711505422308239e-5
2.0,1115.0,9956.4762727759,9956.482454600944,-0.006185047281178413,0.00010120715794947043
2.0,1116.0,9958.898207521086,9958.904265336554,-0.006048833806289622,0.00010238742454078845
2.0,1117.0,9961.320542099858,9961.326076072164,-0.005531964505735232,9.688627156125819e-5
2.0,1118.0,9963.742412899323,9963.747886807774,-0.005483517375068914,9.51776692473266e-5
2.0,1119.0,9966.164194604678,9966.169697543384,-0.005512494546564994,9.922081325175141e-5
2.0,1120.0,9968.585235065659,9968.591508278994,-0.006275002857364598,0.00010469099661110845
2.0,1121.0,9971.007205421218,9971.013319014604,-0.006103525483922567,0.0001051335629113784
2.0,1122.0,9973.429563223293,9973.435129750213,-0.005564288971527276,9.889942219479863e-5
2.0,1123.0,9975.85135138891,9975.856940485823,-0.005598504278168548,9.685535514349247e-5
2.0,1124.0,9978.273138769173,9978.278751221433,-0.00562046902905422,0.00010138372408490476
2.0,1125.0,9980.69420691014,9980.700561957043,-0.006354937956984941,0.00010773150961788288
2.0,1126.0,9983.116212831765,9983.122372692653,-0.006149405346150161,0.00010704690155796303
2.0,1127.0,9985.53857717112,9985.544183428263,-0.005603427855021437,0.00010039461917026644
2.0,1128.0,9987.96030908119,9987.965994163873,-0.005694217753898556,9.82931695878794e-5
2.0,1129.0,9990.382062158067,9990.387804899483,-0.00574841283605565,0.00010362458135419091
2.0,1130.0,9992.803194535256,9992.809615635093,-0.006419585602088773,0.00011006998290204377
2.0,1131.0,9995.225225266622,9995.231426370701,-0.006190439392412372,0.00010821342232479019
2.0,1132.0,9997.647617197124,9997.653237106311,-0.005616949216801004,0.00010109757188634653
2.0,1133.0,10000.069234256423,10000.075047841921,-0.005822037205689412,9.975353641636169e-5
2.0,1134.0,10002.490995604718,10002.496858577531,-0.005866072679964418,0.00010579218412191641
2.0,1135.0,10004.91219548093,10004.918669313141,-0.0064713216538621054,0.00011183847108583574
2.0,1136.0,10007.334276664456,10007.340480048751,-0.006192915647261543,0.00010833140439499572
2.0,1137.0,10009.756628245668,10009.762290784362,-0.005660061981870967,0.0001011691068414162
2.0,1138.0,10012.17816137802,10012.184101519972,-0.005947413745616359,0.00010100640880164584
2.0,1139.0,10014.599937693925,10014.605912255582,-0.005975293222945766,0.00010814481101343031
2.0,1140.0,10017.021223762582,10017.027722991192,-0.006495649151929683,0.0001127702191274222
2.0,1141.0,10019.443321495295,10019.449533726802,-0.006202888206189527,0.00010734443135591885
2.0,1142.0,10021.865637358133,10021.871344462412,-0.005705042864519783,0.00010038026527174264
2.0,1143.0,10024.287104078945,10024.293155198022,-0.006057556966425182,0.00010223569337219637
2.0,1144.0,10026.708881766603,10026.714965933632,-0.006082102005620982,0.00011032377552536851
2.0,1145.0,10029.130259077047,10029.136776669242,-0.006513786117920972,0.00011263333123590431
2.0,1146.0,10031.552366266696,10031.55858740485,-0.0062130557125783525,0.00010536512182920745
2.0,1147.0,10033.974667541399,10033.98039814046,-0.005729822585635702,9.873721461606505e-5
2.0,1148.0,10036.396029116884,10036.40220887607,-0.0061850182528360165,0.00010336029259929957
2.0,1149.0,10038.817836697075,10038.82401961168,-0.006178570435167785,0.00011202724018745008
2.0,1150.0,10041.239301527934,10041.24583034729,-0.006524926520341978,0.0001116803180148752
2.0,1151.0,10043.661443833684,10043.6676410829,-0.006191214674345247,0.00010241815306846422
2.0,1152.0,10046.08366788262,10046.08945181851,-0.005784742461855785,9.650160728682714e-5
2.0,1153.0,10048.504963993328,10048.51126255412,-0.006302701881850226,0.00010418288637274944
2.0,1154.0,10050.926796980157,10050.93307328973,-0.006269933557632612,0.00011336665076843911
2.0,1155.0,10053.348381303837,10053.35488402534,-0.006498827407085628,0.00010996340864237885
2.0,1156.0,10055.770496096957,10055.776694760949,-0.006195213378305198,9.874460625048847e-5
2.0,1157.0,10058.19267080171,10058.198505496559,-0.005836955444010528,9.365896720493611e-5
2.0,1158.0,10060.61390904319,10060.620316232169,-0.006410511640297045,0.00010481988261360464
2.0,1159.0,10063.035781487975,10063.042126967779,-0.006336913709674263,0.00011418989689338713
2.0,1160.0,10065.457454490745,10065.46393770339,-0.006479858245711512,0.00010741774238418023
2.0,1161.0,10067.879546567114,10067.885748439,-0.0062007118549445295,9.465192884732993e-5
2.0,1162.0,10070.301683861819,10070.30755917461,-0.005879467463728361,9.058444821558991e-5
2.0,1163.0,10072.722857438068,10072.72936991022,-0.0065145010880769405,0.00010531088652675185
2.0,1164.0,10075.144770788831,10075.15118064583,-0.006399827557743265,0.00011423012352937517
2.0,1165.0,10077.56653225549,10077.57299138144,-0.006455876685322437,0.00010445676991628767
2.0,1166.0,10079.98861772858,10079.99480211705,-0.006185957904563111,9.043921669996081e-5
2.0,1167.0,10082.410675241532,10082.41661285266,-0.005943122515873256,8.765183999394004e-5
2.0,1168.0,10084.83181643307,10084.83842358827,-0.006608200474147452,0.0001054540021723117
2.0,1169.0,10087.253765918478,10087.26023432388,-0.006456819270624692,0.00011372754874917445
2.0,1170.0,10089.675646507832,10089.68204505949,-0.006395455842721276,0.00010123116400781012
2.0,1171.0,10092.097658275237,10092.103855795098,-0.006201420221714216,8.641037759102e-5
2.0,1172.0,10094.519669166328,10094.525666530708,-0.006003826313644822,8.490676818182131e-5
2.0,1173.0,10096.940781627396,10096.947477266318,-0.006695627257613523,0.00010526620749597158
2.0,1174.0,10099.362800551946,10099.369288001928,-0.006474351642282272,0.00011267913426440122
2.0,1175.0,10101.78474191594,10101.791098737538,-0.0063538991980749415,9.76025539060027e-5
2.0,1176.0,10104.206699861215,10104.212909473148,-0.00621514853401095,8.273618168767577e-5
2.0,1177.0,10106.628662465042,10106.634720208758,-0.006064860700007557,8.258643819802168e-5
2.0,1178.0,10109.0497714353,10109.056530944368,-0.0067579835895230644,0.00010488993225176743
2.0,1179.0,10111.471830523791,10111.478341679978,-0.006497170792954421,0.00011065205145146567
2.0,1180.0,10113.893842502495,10113.900152415586,-0.006306546046744188,9.385329588078512e-5
2.0,1181.0,10116.315748686968,10116.321963151197,-0.0062215953716986405,7.94719657692463e-5
2.0,1182.0,10118.737650486642,10118.743773886807,-0.006130105574357003,8.089477941076695e-5
2.0,1183.0,10121.158766534712,10121.165584622417,-0.006815566262048378,0.00010376255164930065
2.0,1184.0,10123.580871484766,10123.587395358027,-0.006508751319415751,0.00010789971759556659
2.0,1185.0,10126.002969878546,10126.009206093637,-0.006232678300420957,8.981814514297034e-5
2.0,1186.0,10128.424774677871,10128.431016829247,-0.006249922142615105,7.666856147638568e-5
2.0,1187.0,10130.846637194622,10130.852827564857,-0.006196386511419405,7.94643829769935e-5
2.0,1188.0,10133.26776826937,10133.274638300467,-0.00686628924404431,0.0001018157376450917
2.0,1189.0,10135.689956497734,10135.696449036077,-0.006476772193764191,0.00010419060960872871
2.0,1190.0,10138.112074011875,10138.118259771687,-0.00618194685648632,8.520737653401279e-5
2.0,1191.0,10140.533802743465,10140.540070507297,-0.00627571650329628,7.409717237418309e-5
2.0,1192.0,10142.955618774384,10142.961881242907,-0.0062672231269971235,7.809606478188638e-5
2.0,1193.0,10145.37681028154,10145.383691978517,-0.006876743752400216,9.914531239561349e-5
2.0,1194.0,10147.799028836569,10147.805502714127,-0.0064580331386423495,9.90167618704044e-5
2.0,1195.0,10150.221183482736,10150.227313449737,-0.006125772481482272,8.007211635693329e-5
2.0,1196.0,10152.64282735317,10152.649124185345,-0.0063048084889487654,7.14316682374514e-5
2.0,1197.0,10155.064615817566,10155.070934920956,-0.006321813777958596,7.689338771820511e-5
2.0,1198.0,10157.485849324865,10157.492745656566,-0.006890891490456852,9.497583612753412e-5
2.0,1199.0,10159.908118194064,10159.914556392176,-0.006422287618988776,9.274313400069506e-5
2.0,1200.0,10162.33030573569,10162.336367127786,-0.00605748531916106,7.403554352933648e-5
2.0,1201.0,10164.751847183372,10164.758177863396,-0.006337837806313473,6.877667984092126e-5
2.0,1202.0,10167.173606111539,10167.179988599006,-0.0063834037728156545,7.501603591939185e-5
2.0,1203.0,10169.594899687281,10169.601799334616,-0.006893580952691991,8.955681704833552e-5
2.0,1204.0,10172.017243249018,10172.023610070226,-0.006351783320042159,8.503007561963653e-5
2.0,1205.0,10174.439410114372,10174.445420805834,-0.0060070460676797666,6.714635579183707e-5
2.0,1206.0,10176.860866922467,10176.867231541444,-0.006371091487835656,6.561459910254072e-5
2.0,1207.0,10179.282595391524,10179.289042277054,-0.00644556147426556,7.239096388192187e-5
2.0,1208.0,10181.703995440843,10181.710853012664,-0.006851348921372846,8.303824186956473e-5
2.0,1209.0,10184.12635008127,10184.132663748274,-0.006299883608789969,7.590129626615854e-5
2.0,1210.0,10186.548515365645,10186.554474483884,-0.005956163931386982,5.9530475877247514e-5
2.0,1211.0,10188.96987897525,10188.976285219494,-0.006411815804767684,6.179067227558644e-5
2.0,1212.0,10191.391618189238,10191.398095955105,-0.006474039451404678,6.930734784680169e-5
2.0,1213.0,10193.813080668004,10193.819906690715,-0.006820110582793859,7.504780225636192e-5
2.0,1214.0,10196.235470376523,10196.241717426325,-0.006234796681383159,6.605089064863477e-5
2.0,1215.0,10198.657619342352,10198.663528161935,-0.005907074968035886,5.130818568012213e-5
2.0,1216.0,10201.078908219986,10201.085338897545,-0.006434778088987514,5.785396951763933e-5
2.0,1217.0,10203.500628854574,10203.507149633155,-0.006515126941394556,6.498948149747764e-5
2.0,1218.0,10205.922181925373,10205.928960368765,-0.006772586195893382,6.639407756314063e-5
2.0,1219.0,10208.34460408915,10208.350771104375,-0.006157109183732246,5.553291330334766e-5
2.0,1220.0,10210.766717422535,10210.772581839983,-0.005863534533091297,4.3407899314245536e-5
2.0,1221.0,10213.187932387958,10213.194392575593,-0.006463156966219685,5.324333115021232e-5
2.0,1222.0,10215.609648708689,10215.616203311203,-0.006546587706907303,6.004240792513763e-5
2.0,1223.0,10218.0313218294,10218.038014046813,-0.006686773871933838,5.735208318156898e-5
2.0,1224.0,10220.453717632035,10220.459824782423,-0.006099328369145951,4.544120947962347e-5
2.0,1225.0,10222.875806261949,10222.881635518033,-0.005829523694501404,3.652569991045613e-5
2.0,1226.0,10225.29695196642,10225.303446253643,-0.0064955605307659425,4.84468859404561e-5
2.0,1227.0,10227.718710828009,10227.725256989253,-0.006535945526138676,5.492136098108729e-5
2.0,1228.0,10230.140448327887,10230.147067724864,-0.006614037616600399,4.832937136476161e-5
2.0,1229.0,10232.562834052462,10232.568878460474,-0.006038699008058757,3.707681172470715e-5
2.0,1230.0,10234.984883827743,10234.990689196082,-0.0058064286317858205,3.1988673456756086e-5
2.0,1231.0,10237.406006599815,10237.412499931692,-0.006492475947652565,4.4325725600222654e-5
2.0,1232.0,10239.82775797998,10239.834310667302,-0.006540403480812529,4.945363559404041e-5
2.0,1233.0,10242.249590565822,10242.256121402912,-0.006525048841922398,4.056824662556643e-5
2.0,1234.0,10244.671944567985,10244.677932138522,-0.00598391232188078,3.1816328453579434e-5
2.0,1235.0,10247.09396944399,10247.099742874132,-0.005774352419848583,3.105621437475516e-5
2.0,1236.0,10249.515049851256,10249.521553609742,-0.006500862004941155,4.0629922208169354e-5
2.0,1237.0,10251.936825312052,10251.943364345352,-0.006524178626932553,4.488808365612141e-5
2.0,1238.0,10254.358756846197,10254.365175080962,-0.006411969136024709,3.4967257112024575e-5
2.0,1239.0,10256.781046238599,10256.786985816572,-0.005936889781878563,3.133555442093649e-5
2.0,1240.0,10259.203033510463,10259.208796552182,-0.005763602189745143,3.368024526024764e-5
2.0,1241.0,10261.624096783096,10261.630607287792,-0.006504742776542116,3.8574008265528866e-5
2.0,1242.0,10264.045932694062,10264.052418023402,-0.006468200122071721,4.189925016867706e-5
2.0,1243.0,10266.467914292607,10266.474228759012,-0.006306819171186362,3.319986436480933e-5
2.0,1244.0,10268.890140330146,10268.896039494623,-0.005897147478208353,3.511686084261772e-5
2.0,1245.0,10271.312084554747,10271.31785023023,-0.005764749101672351,3.8953825724055535e-5
2.0,1246.0,10273.733186586927,10273.73966096584,-0.0064656436479708645,3.895179983308141e-5
2.0,1247.0,10276.155028322744,10276.16147170145,-0.006423756601634523,4.136574728571419e-5
2.0,1248.0,10278.577080484745,10278.583282437061,-0.006192623142851517,3.595414283830196e-5
2.0,1249.0,10280.999218085853,10281.005093172671,-0.005872952793197328,4.167018719130514e-5
2.0,1250.0,10283.421155737087,10283.426903908281,-0.005744795247665024,4.552808968762499e-5
2.0,1251.0,10285.842261170848,10285.848714643891,-0.006441681483920547,4.192883836108874e-5
2.0,1252.0,10288.264150070036,10288.270525379501,-0.006353023917654355,4.4077749848044834e-5
2.0,1253.0,10290.686254787008,10290.692336115111,-0.006070223929327767,4.27144019796599e-5
2.0,1254.0,10293.108304232037,10293.11414685072,-0.005839203199684562,4.92984879610662e-5
2.0,1255.0,10295.530196762342,10295.53595758633,-0.005754632607022359,5.33328074721884e-5
2.0,1256.0,10297.951348990848,10297.95776832194,-0.0064039811986731365,4.758458942447473e-5
2.0,1257.0,10300.373301394415,10300.37957905755,-0.006253281595036242,4.9868479996132757e-5
2.0,1258.0,10302.795431296912,10302.80138979316,-0.005944952929894498,5.196285333134361e-5
2.0,1259.0,10305.217372633953,10305.22320052877,-0.005823049992159213,5.7782951181303463e-5
2.0,1260.0,10307.639232627365,10307.64501126438,-0.005768580781932542,6.183664018556032e-5
2.0,1261.0,10310.060476658127,10310.06682199999,-0.006326929312763241,5.537499687436339e-5
2.0,1262.0,10312.482450592837,10312.4886327356,-0.006155487266823911,5.823835393810365e-5
2.0,1263.0,10314.904604171526,10314.91044347121,-0.005823737119044381,6.269859985523127e-5
2.0,1264.0,10317.326424520481,10317.33225420682,-0.00582255658628128,6.682115562912184e-5
2.0,1265.0,10319.748295793219,10319.75406494243,-0.005754974098181265,7.074215701585638e-5
2.0,1266.0,10322.16959156715,10322.17587567804,-0.006262577058350871,6.495013716109962e-5
2.0,1267.0,10324.591622094635,10324.59768641365,-0.006035834845533827,6.821936483613356e-5
2.0,1268.0,10327.013772951439,10327.01949714926,-0.0057067200486926595,7.465857510508462e-5
2.0,1269.0,10329.435500854255,10329.44130788487,-0.0057970728180407605,7.584885838754553e-5
2.0,1270.0,10331.85732875578,10331.863118620478,-0.005771416139850771,8.05370452759798e-5
2.0,1271.0,10334.278724747644,10334.284929356088,-0.006180025231515174,7.542314792629319e-5
2.0,1272.0,10336.70080702031,10336.706740091699,-0.005903446741740481,7.959045930815442e-5
2.0,1273.0,10339.122956152527,10339.128550827309,-0.005575178602612141,8.670427247726048e-5
2.0,1274.0,10341.544552679587,10341.550361562919,-0.0057962003265856765,8.549149648074795e-5
2.0,1275.0,10343.966369623038,10343.972172298529,-0.005779483855349099,9.056436539253266e-5
2.0,1276.0,10346.38788626883,10346.393983034139,-0.006069886926979962,8.671796163401403e-5
2.0,1277.0,10348.809999332778,10348.815793769749,-0.005763600638601929,9.143616361626973e-5
2.0,1278.0,10351.232120426752,10351.237604505359,-0.0054633348336210474,9.900444383918696e-5
2.0,1279.0,10353.653596802244,10353.659415240967,-0.0058023338542625424,9.524008289064101e-5
2.0,1280.0,10356.075438166135,10356.081225976577,-0.005760291312071786,0.00010076946056189542
2.0,1281.0,10358.497043729847,10358.503036712187,-0.005963521256035165,9.844964130999806e-5
2.0,1282.0,10360.919195769093,10360.924847447797,-0.005620350095341564,0.0001033954342663306
2.0,1283.0,10363.34127462898,10363.346658183407,-0.005361393745261012,0.00011130950554547216
2.0,1284.0,10365.762674403986,10365.768468919017,-0.005774976195880299,0.00010479849603849336
2.0,1285.0,10368.184486354212,10368.190279654627,-0.005761266790614172,0.00011133249737104165
2.0,1286.0,10370.606215870393,10370.612090390237,-0.005842695381488738,0.00011001318613952676
2.0,1287.0,10373.028384351379,10373.033901125847,-0.005485178704930149,0.00011548461822846931
2.0,1288.0,10375.45045044597,10375.455711861458,-0.005237801995463087,0.00012271016960130094
2.0,1289.0,10377.871727115215,10377.877522597068,-0.005772386124590412,0.00011470620309996946
2.0,1290.0,10380.293552906292,10380.299333332678,-0.005743787956816959,0.00012159245349470766
2.0,1291.0,10382.715400925541,10382.721144068288,-0.005709213085538067,0.00012176579609212007
2.0,1292.0,10385.137584328302,10385.142954803898,-0.005338314698747126,0.000126702435086296
2.0,1293.0,10387.559593526883,10387.564765539508,-0.005147156585735502,0.0001338169878020938
2.0,1294.0,10389.980784682637,10389.986576275116,-0.005764269702012825,0.00012429884763623711
2.0,1295.0,10392.402641599081,10392.408387010726,-0.005704651282485429,0.00013183839286832314
2.0,1296.0,10394.82459396432,10394.830197746336,-0.0055670006022410234,0.00013307573432871098
2.0,1297.0,10397.246766010716,10397.252008481946,-0.005210000108945678,0.00013740839755117866
2.0,1298.0,10399.668727642438,10399.673819217556,-0.005064578893325233,0.00014416014869856193
2.0,1299.0,10402.089876008253,10402.095629953166,-0.005722528629121371,0.0001337460842347967
2.0,1300.0,10404.511727610847,10404.517440688776,-0.005667720085511974,0.00014196513636472146
2.0,1301.0,10406.933790466102,10406.939251424386,-0.005421383930297452,0.0001439189568774091
2.0,1302.0,10409.355929634545,10409.361062159996,-0.00509901011673719,0.00014751368540653532
2.0,1303.0,10411.777883308217,10411.782872895606,-0.004960119751558523,0.00015341661934716475
2.0,1304.0,10414.198950787037,10414.204683631215,-0.005696791343325458,0.00014336594952753167
2.0,1305.0,10416.620835151436,10416.626494366825,-0.005609393854228983,0.00015162884098738344
2.0,1306.0,10419.0429868032,10419.048305102435,-0.00527554799009522,0.00015471976862051085
2.0,1307.0,10421.46511073111,10421.470115838045,-0.004969950157828862,0.00015638920529699747
2.0,1308.0,10423.887000673132,10423.891926573655,-0.004893364820873103,0.00016236997745656728
2.0,1309.0,10426.308040682938,10426.313737309265,-0.005655527278122463,0.00015261221331977858
2.0,1310.0,10428.72995728531,10428.735548044875,-0.005536800207664783,0.00016129788715426086
2.0,1311.0,10431.152202859754,10431.157358780485,-0.005109310418447421,0.00016479095080547146
2.0,1312.0,10433.574259654024,10433.579169516095,-0.004872777301898168,0.00016489497231337886
2.0,1313.0,10435.996116141432,10436.000980251705,-0.004827348253456876,0.0001705985932568912
2.0,1314.0,10438.417158588745,10438.422790987315,-0.005586583457443339,0.00016194887810463675
2.0,1315.0,10440.839097861099,10440.844601722925,-0.005445389225769759,0.00017055563276858153
2.0,1316.0,10443.261408228884,10443.266412458535,-0.0049540199738657975,0.00017456918068334417
2.0,1317.0,10445.68339364177,10445.688223194145,-0.004789408003034623,0.00017277061573467016
2.0,1318.0,10448.105248696716,10448.110033929755,-0.004744008374927944,0.00017837907307060243
2.0,1319.0,10450.5262762813,10450.531844665364,-0.005517364020306559,0.00017124154598197576
2.0,1320.0,10452.9482554881,10452.953655400974,-0.005337536683327926,0.00017933862250712462
2.0,1321.0,10455.370607763725,10455.375466136584,-0.004804165747827938,0.0001841361830831932
2.0,1322.0,10457.792547931545,10457.797276872194,-0.004685469820742583,0.00017987135018563623
2.0,1323.0,10460.214350830449,10460.219087607804,-0.004690327022672136,0.00018619842657369238
2.0,1324.0,10462.635412908112,10462.640898343414,-0.005429544154139876,0.00018002338969856887
2.0,1325.0,10465.057421968339,10465.062709079024,-0.005221199390234688,0.0001879216271853848
2.0,1326.0,10467.479834222348,10467.484519814634,-0.004627549005817855,0.00019280762007762117
2.0,1327.0,10469.901666728138,10469.906330550244,-0.004616725504547503,0.00018696566173836388
2.0,1328.0,10472.323460046053,10472.328141285852,-0.00462906110124095,0.00019360873712642607
2.0,1329.0,10474.744569310125,10474.749952021462,-0.005322598190559802,0.0001886994655902929
2.0,1330.0,10477.166624386804,10477.171762757072,-0.005069151754469203,0.0001956647441352443
2.0,1331.0,10479.589037653972,10479.593573492682,-0.0044747034826286836,0.00020109272689373728
2.0,1332.0,10482.010781120334,10482.015384228293,-0.004551696976250241,0.00019351615830334306
2.0,1333.0,10484.432581110834,10484.437194963903,-0.004556226625936688,0.00020097684174350515
2.0,1334.0,10486.853744482927,10486.859005699513,-0.005196803426315455,0.000196757999395244
2.0,1335.0,10489.275832335057,10489.280816435123,-0.00491261415891131,0.00020278185770809194
2.0,1336.0,10491.698236948887,10491.702627170733,-0.00432594650919782,0.0002086359881095419
2.0,1337.0,10494.119913938408,10494.124437906343,-0.004468582754270756,0.00019962796158705097
2.0,1338.0,10496.54169094433,10496.546248641953,-0.004494193011396419,0.00020819927267343288
2.0,1339.0,10498.96293386079,10498.968059377563,-0.0050577252936818695,0.00020402146556330154
2.0,1340.0,10501.385045164498,10501.389870113173,-0.0047514908160337654,0.0002093111813899906
2.0,1341.0,10503.807461933218,10503.811680848783,-0.004152374473505915,0.0002150257942398986
2.0,1342.0,10506.229019572756,10506.233491584393,-0.00441243951809156,0.00020566483190396923
2.0,1343.0,10508.650812623024,10508.655302320003,-0.004420668522470805,0.00021488216984868384
2.0,1344.0,10511.072134722841,10511.077113055611,-0.004907638563054206,0.000210911913431534
2.0,1345.0,10513.494297854108,10513.498923791221,-0.004551172867195419,0.00021474571304602044
2.0,1346.0,10515.916656775462,10515.920734526831,-0.004009576797216141,0.00022087162934990415
2.0,1347.0,10518.338130930697,10518.342545262441,-0.00435042932849683,0.00021108501545303454
2.0,1348.0,10520.759941282156,10520.764355998052,-0.0043406142185631325,0.00022142133223030945
2.0,1349.0,10523.181368540787,10523.186166733662,-0.004724605673800397,0.00021698380675826153
2.0,1350.0,10525.603536083643,10525.607977469272,-0.004366128920992196,0.0002196608038690533
2.0,1351.0,10528.025851418788,10528.029788204882,-0.003866843526793673,0.00022576024306171234
2.0,1352.0,10530.447255248759,10530.451598940492,-0.004275881828107231,0.00021628798707455944
2.0,1353.0,10532.869081497265,10532.8734096761,-0.004248727759204485,0.00022751212323418113
2.0,1354.0,10535.290604154798,10535.29522041171,-0.0045404639090520504,0.00022259765435613825
2.0,1355.0,10537.712772268078,10537.71703114732,-0.00418292669701259,0.00022394181999823627
2.0,1356.0,10540.135062007055,10540.13884188293,-0.00370877887644383,0.00022985322508369877
2.0,1357.0,10542.556369483618,10542.56065261854,-0.0042109357827939675,0.0002214181589452356
2.0,1358.0,10544.978230798086,10544.98246335415,-0.004148405267187627,0.00023316847667079036
2.0,1359.0,10547.399845301828,10547.40427408976,-0.004350465049810737,0.00022813901045819936
2.0,1360.0,10549.822035818212,10549.82608482537,-0.003972801035615703,0.00022750090789447705
2.0,1361.0,10552.244243450536,10552.24789556098,-0.003579554665975593,0.00023378920574007147
2.0,1362.0,10554.665493672996,10554.66970629659,-0.004136116329846118,0.0002262464727993152
2.0,1363.0,10557.087384429115,10557.0915170322,-0.004043787801947474,0.0002388609065619898
2.0,1364.0,10559.509123919886,10559.51332776781,-0.004122785597701295,0.000233338422245616
2.0,1365.0,10561.931268673885,10561.93513850342,-0.003793205554757151,0.00023114716114490058
2.0,1366.0,10564.353425934834,10564.35694923903,-0.0034487067905502045,0.00023726476437652396
2.0,1367.0,10566.77462486362,10566.77875997464,-0.0040543290392633935,0.0002313197222291122
2.0,1368.0,10569.196568911422,10569.200570710249,-0.003908077234427765,0.00024426458349729004
2.0,1369.0,10571.618389446483,10571.622381445859,-0.003908254270754696,0.00023881245929733958
2.0,1370.0,10574.040498786933,10574.044192181469,-0.0036154816689304425,0.0002346083120296612
2.0,1371.0,10576.46261147583,10576.46600291708,-0.0033146429059343063,0.0002407939762581826
2.0,1372.0,10578.883767137831,10578.88781365269,-0.003960796470892092,0.00023653273965700743
2.0,1373.0,10581.305754081654,10581.3096243883,-0.0037722887723248277,0.00024967022141161453
2.0,1374.0,10583.727658815858,10583.73143512391,-0.003689035624574899,0.000244564155716549
2.0,1375.0,10586.149742231872,10586.15324585952,-0.003424371293021977,0.00023808619492109937
2.0,1376.0,10588.5717787263,10588.57505659513,-0.0031977665371414332,0.0002446986210148718
2.0,1377.0,10590.992917024236,10590.99686733074,-0.0038600224816036643,0.00024182878740601054
2.0,1378.0,10593.414945712844,10593.418678066348,-0.0036297707333687868,0.0002552945344927727
2.0,1379.0,10595.836960365272,10595.840488801958,-0.003437615524035209,0.00025035147455798005
2.0,1380.0,10598.258954485376,10598.262299537568,-0.0032635326560921385,0.0002421386059604137
2.0,1381.0,10600.680944757,10600.684110273178,-0.0030815670197625877,0.00024874846173541924
2.0,1382.0,10603.10207129679,10603.105921008788,-0.00375473166741358,0.00024750393425515755
2.0,1383.0,10605.524179113507,10605.527731744398,-0.003445692583682103,0.0002606685374364097
2.0,1384.0,10607.946238791452,10607.949542480008,-0.003209209070973884,0.000256620229208108
2.0,1385.0,10610.368166062213,10610.371353215618,-0.003102590328126098,0.00024629732911482977
2.0,1386.0,10612.790104919475,10612.793163951228,-0.002970755592286878,0.00025336785057572937
2.0,1387.0,10615.211256133915,10615.214974686838,-0.0036186531465318694,0.00025312362029531637
2.0,1388.0,10617.63340364713,10617.636785422448,-0.00327117300912505,0.0002661064973991785
2.0,1389.0,10620.055521823655,10620.058596158058,-0.002975760426124907,0.0002628959117061846
2.0,1390.0,10622.477377990152,10622.480406893668,-0.0029411928799163434,0.0002507897208673541
2.0,1391.0,10624.89926569314,10624.902217629278,-0.0028583461980815628,0.0002583858643265066
2.0,1392.0,10627.320441515452,10627.324028364888,-0.0034828575035135145,0.00025871004280526703
2.0,1393.0,10629.742640688717,10629.745839100497,-0.003084066994688328,0.000271475725897241
2.0,1394.0,10632.164824825308,10632.167649836107,-0.0027229445554439735,0.0002689901575855347
2.0,1395.0,10634.586571228585,10634.589460571717,-0.0027975608290944365,0.00025573751545460036
2.0,1396.0,10637.008420790018,10637.011271307327,-0.002751728598468617,0.0002636232397093322
2.0,1397.0,10639.42963340387,10639.433082042937,-0.003340528217904648,0.00026431400942144125
2.0,1398.0,10641.85191857917,10641.854892778547,-0.002856943910046539,0.0002763636458624237
2.0,1399.0,10644.274103764325,10644.276703514157,-0.0024942420927800413,0.00027515457508254886
2.0,1400.0,10646.695763427218,10646.698514249767,-0.0026548627283773385,0.000260711425100628
2.0,1401.0,10649.117569113416,10649.120324985377,-0.0026515233712416375,0.00026927427106500324
2.0,1402.0,10651.53886714544,10651.542135720985,-0.0031566955499329197,0.000269514249217955
2.0,1403.0,10653.961180194405,10653.963946456595,-0.0026466587837603583,0.0002812399925488527
2.0,1404.0,10656.383385187219,10656.385757192205,-0.0022632685795542784,0.0002808510159715291
2.0,1405.0,10658.80494731827,10658.807567927815,-0.0025203881700690545,0.000265953674173355
2.0,1406.0,10661.226738628484,10661.229378663425,-0.0025297081078861083,0.00027493292172862466
2.0,1407.0,10663.648092168423,10663.651189399036,-0.0029823266227140266,0.00027470174260009245
2.0,1408.0,10666.070456962138,10666.073000134646,-0.002421292384951812,0.00028588846123331156
2.0,1409.0,10668.492671060141,10668.494810870256,-0.0020285407363189734,0.00028626800981462286
2.0,1410.0,10670.914132635338,10670.916621605866,-0.0023837258390813076,0.00027138226181225436
2.0,1411.0,10673.335896753128,10673.338432341476,-0.0024197921629820485,0.000280726127201162
2.0,1412.0,10675.757328062919,10675.760243077086,-0.0027968132480964414,0.00027995464684311494
2.0,1413.0,10678.179758837661,10678.182053812696,-0.002171654332869366,0.00029025685953317003
2.0,1414.0,10680.601940038658,10680.603864548306,-0.0018104071400557586,0.0002916718928445961
2.0,1415.0,10683.023312724466,10683.025675283916,-0.002252513796065614,0.00027696270196810106
2.0,1416.0,10685.445054736494,10685.447486019526,-0.0023095452079360257,0.0002868581626391413
2.0,1417.0,10687.86660483214,10687.869296755136,-0.0025706918740979745,0.00028519566240168637
2.0,1418.0,10690.289037511215,10690.291107490744,-0.001945070137935545,0.0002949087930442396
2.0,1419.0,10692.711203112018,10692.712918226354,-0.0015983319021870557,0.00029686598931854733
2.0,1420.0,10695.132482434476,10695.134728961964,-0.0021311586474439537,0.0002830356737291512
2.0,1421.0,10697.554248297181,10697.556539697574,-0.002163583887522691,0.00029303658143567477
2.0,1422.0,10699.975865577078,10699.978350433184,-0.0023604237962899788,0.0002911162133766156
2.0,1423.0,10702.398321307572,10702.400161168795,-0.0017131840327238024,0.000299630267915871
2.0,1424.0,10704.820456277765,10704.821971904405,-0.001395988535023207,0.00030236703304161404
2.0,1425.0,10707.241674228655,10707.243782640015,-0.001986942068924691,0.0002894714125600913
2.0,1426.0,10709.663425317602,10709.665593375625,-0.00203436523088385,0.0002997655699878232
2.0,1427.0,10712.085139480807,10712.087404111233,-0.002136197847448784,0.00029765864757207866
2.0,1428.0,10714.50760514708,10714.509214846843,-0.0014813261004746892,0.00030471748590805785
2.0,1429.0,10716.92970464474,10716.931025582453,-0.0011973587661486818,0.00030826653944958073
2.0,1430.0,10719.350854529703,10719.352836318063,-0.0018542764232734044,0.0002966102652559701
2.0,1431.0,10721.772613054252,10721.774647053673,-0.0018937065651698504,0.0003071607391162894
2.0,1432.0,10724.19444298237,10724.196457789283,-0.001882196555925475,0.0003049229570932359
2.0,1433.0,10726.61686793077,10726.618268524893,-0.0012693839994426526,0.0003105409332876396
2.0,1434.0,10729.038934608092,10729.040079260503,-0.0010168133762817888,0.0003146494567698705
2.0,1435.0,10731.460029926848,10731.461889996113,-0.001725587657347205,0.0003046245244387515
2.0,1436.0,10733.881840457469,10733.883700731723,-0.0017134413710664376,0.0003149743520662393
2.0,1437.0,10736.303730181911,10736.305511467333,-0.001643532464186137,0.00031336300646608205
2.0,1438.0,10738.726124763574,10738.727322202943,-0.0010628946783981519,0.00031690402921522357
2.0,1439.0,10741.148147210228,10741.149132938554,-0.0008525764956175408,0.0003219055882471423
2.0,1440.0,10743.5692421769,10743.570943674164,-0.0015596261241626053,0.0003132057051568063
2.0,1441.0,10745.991050895684,10745.992754409774,-0.0015500284703193756,0.0003237182770542605
2.0,1442.0,10748.413027840004,10748.414565145382,-0.001393746114899841,0.000322587457952115
2.0,1443.0,10750.835365713927,10750.836375880992,-0.0008716609249859175,0.00032410015438903586
2.0,1444.0,10753.257368872408,10753.258186616602,-0.0006780698554393894,0.00032975546731590715
2.0,1445.0,10755.678437820872,10755.679997352212,-0.00141036336799516,0.00032275628825186487
2.0,1446.0,10758.100282094347,10758.101808087822,-0.0013654891313308326,0.00033314947258059784
2.0,1447.0,10760.522339750143,10760.523618823432,-0.0011296463299004245,0.0003326889082152165
2.0,1448.0,10762.944600654899,10762.945429559042,-0.000685130368310638,0.0003320175000913814
2.0,1449.0,10765.36656117197,10765.367240294652,-0.0005326654631971905,0.0003384307513463852
2.0,1450.0,10767.787638857499,10767.789051030262,-0.001255164816029719,0.0003330231406334341
2.0,1451.0,10770.209547471739,10770.210861765872,-0.0011474256984911335,0.0003430018512211246
2.0,1452.0,10772.631643748286,10772.63267250148,-0.0008727475710657018,0.00034361394445767016
2.0,1453.0,10775.053819684528,10775.05448323709,-0.0005144132619534503,0.0003405415513911301
2.0,1454.0,10777.475739306057,10777.4762939727,-0.0004004731845270726,0.00034793813685348325
2.0,1455.0,10779.896881043278,10779.89810470831,-0.00105935794135803,0.0003435835582276767
2.0,1456.0,10782.318802715177,10782.31991544392,-0.0009395861020493612,0.00035356155512039487
2.0,1457.0,10784.74094973148,10784.74172617953,-0.0006142335564618406,0.0003548577356441262
2.0,1458.0,10787.163017413892,10787.16353691514,-0.00036444331863094703,0.0003497772603836745
2.0,1459.0,10789.584938085962,10789.585347650751,-0.0002473386621204554,0.00035775404520656544
2.0,1460.0,10792.006105903096,10792.007158386361,-0.000881294957252976,0.0003548116428323699
2.0,1461.0,10794.428081642607,10794.428969121971,-0.0007085888137225993,0.00036437327159726803
2.0,1462.0,10796.850255779542,10796.850779857581,-0.0003561555326996313,0.00036655504329474633
2.0,1463.0,10799.272227664951,10799.272590593191,-0.00020141472487011924,0.00035929404247233275
2.0,1464.0,10801.694102954138,10801.694401328801,-0.00012838459088015952,0.0003682228072356853
2.0,1465.0,10804.115344981316,10804.116212064411,-0.0006892677147334325,0.0003662007431142668
2.0,1466.0,10806.5373818529,10806.538022800021,-0.00045747224385195295,0.00037538513236833623
2.0,1467.0,10808.959566613066,10808.95983353563,-9.33473043005506e-5,0.00037829310749973896
2.0,1468.0,10811.381413569,10811.38164427124,-6.324595051410142e-5,0.00036925225977142186
2.0,1469.0,10813.803265262086,10813.80345500685,-1.1723328952939482e-5,0.00037903871446806934
2.0,1470.0,10816.224618290638,10816.22526574246,-0.000464215519514255,0.0003776064495443782
2.0,1471.0,10818.646682690289,10818.64707647807,-0.00020598609808075707,0.00038667247015322214
2.0,1472.0,10821.068865510017,10821.06888721368,0.00015637042133676005,0.00038990571226100003
2.0,1473.0,10823.490582728034,10823.49069794929,5.8495924804446986e-5,0.00037958157088170994
2.0,1474.0,10825.912453236251,10825.9125086849,0.00012994025155421696,0.000389796927788862
2.0,1475.0,10828.333879252896,10828.33431942051,-0.00025178811392834177,0.0003894121212128323
2.0,1476.0,10830.755997409804,10830.756130156118,5.8394151437823894e-5,0.0003979134088247371
2.0,1477.0,10833.178154192465,10833.177940891728,0.00039543834691357915,0.0004016371105132334
2.0,1478.0,10835.59977835665,10835.599751627338,0.00020655838579841657,0.000389879898518253
2.0,1479.0,10838.02161152607,10838.021562362948,0.0002415570793345978,0.0004009945714649865
2.0,1480.0,10840.443155331252,10840.443373098558,-2.4729840788495494e-5,0.0004011691541512171
2.0,1481.0,10842.865313390052,10842.865183834168,0.0003232048711652169,0.00040926576711808674
2.0,1482.0,10845.287457575138,10845.286994569778,0.0006489924112429435,0.0004129691816261122
2.0,1483.0,10847.708945058608,10847.708805305389,0.00032526648692510207,0.00040064752796104057
2.0,1484.0,10850.130779884585,10850.130616040999,0.000363144759376155,0.0004122369819587706
2.0,1485.0,10852.552450728588,10852.552426776609,0.00022083367957748123,0.0004131427451465794
2.0,1486.0,10854.97463525903,10854.974237512219,0.0005939485631643038,0.00042046559369017446
2.0,1487.0,10857.396732616202,10857.396048247829,0.0008734369453122781,0.00042424848994682677
2.0,1488.0,10859.818106124683,10859.817858983439,0.0004387761468933604,0.0004116398336507667
2.0,1489.0,10862.239971147714,10862.239669719049,0.0005067805409453285,0.0004234740811209323
2.0,1490.0,10864.661743409244,10864.661480454659,0.0004641260920834611,0.0004254519733712209
2.0,1491.0,10867.083946949935,10867.083291190269,0.0008538520341971889,0.0004315248476982123
2.0,1492.0,10869.505993422197,10869.505101925877,0.0010840994568752649,0.00043558698538269944
2.0,1493.0,10871.92729875411,10871.926912661487,0.000583514630307036,0.00042268236834968725
2.0,1494.0,10874.349145859784,10874.348723397097,0.0006339526230476622,0.0004351255871874225
2.0,1495.0,10876.771043050221,10876.770534132707,0.0007141620299080387,0.00043780268575398094
2.0,1496.0,10879.19323995315,10879.192344868317,0.0010952726215691655,0.0004426395797532032
2.0,1497.0,10881.615272094064,10881.614155603927,0.0013127842594258254,0.0004464950064111279
2.0,1498.0,10884.036465405929,10884.035966339537,0.0007023733664937026,0.0004343218733965809
2.0,1499.0,10886.458337895134,10886.457777075148,0.000778216317485203,0.00044677338007349056
2.0,1500.0,10888.880345951286,10888.879587810758,0.0009674345192252076,0.00045055810931063703
2.0,1501.0,10891.302543115125,10891.301398546366,0.001347372354757681,0.0004533655053274023
2.0,1502.0,10893.724510528944,10893.723209281976,0.0015013511683719116,0.00045758528622057956
2.0,1503.0,10896.145638860773,10896.145020017586,0.0008283872957690619,0.00044606700557545023
2.0,1504.0,10898.567545694612,10898.566830753196,0.0009375147074024426,0.00045856406839019456
2.0,1505.0,10900.989658331038,10900.988641488806,0.0012308850123190496,0.00046333932605200365
2.0,1506.0,10903.411816762156,10903.410452224416,0.0015698753227297857,0.00046408081562747736
2.0,1507.0,10905.833738496392,10905.832262960026,0.0016804513043098268,0.000468625520835461
2.0,1508.0,10908.25484138945,10908.254073695636,0.0009828640149862622,0.00045791068967118346
2.0,1509.0,10910.676756884235,10910.675884431246,0.001100390780266025,0.0004704802553240773
2.0,1510.0,10913.098964487071,10913.097695166856,0.0014877140833959857,0.00047605072362726564
2.0,1511.0,10915.52106785943,10915.519505902466,0.0017706833982629178,0.00047470244146334957
2.0,1512.0,10917.942981895838,10917.941316638076,0.001875053539606597,0.0004792892698127321
2.0,1513.0,10920.364030425973,10920.363127373686,0.0011240005719628243,0.0004700440544480205
2.0,1514.0,10922.785985332057,10922.784938109296,0.001279763233014819,0.00048213370151256786
2.0,1515.0,10925.208263638597,10925.206748844907,0.0017376362161485304,0.0004888194244413162
2.0,1516.0,10927.63033457613,10927.628559580515,0.001987357713005622,0.0004847405404605566
2.0,1517.0,10930.052185142622,10930.050370316125,0.0020298916333558736,0.0004900892413766757
2.0,1518.0,10932.473234636083,10932.472181051735,0.0012798906918760622,0.00048180419729558597
2.0,1519.0,10934.89522257337,10934.893991787345,0.0014670811451651389,0.0004936341571225484
2.0,1520.0,10937.317583002761,10937.315802522955,0.002007672514537262,0.0005008913870817626
2.0,1521.0,10939.739562552864,10939.737613258565,0.002165216207231424,0.0004946858224435533
2.0,1522.0,10942.161387034059,10942.159423994175,0.002183854359373072,0.0005004874546006752
2.0,1523.0,10944.582461006226,10944.581234729785,0.0014568311225957586,0.00049327594961639
2.0,1524.0,10947.004483999379,10947.003045465395,0.0016782411339590908,0.0005045161582926766
2.0,1525.0,10949.426882401109,10949.424856201005,0.0022566847983398475,0.0005124038701920592
2.0,1526.0,10951.848775724538,10951.846666936613,0.002328849554032786,0.0005041071871553005
2.0,1527.0,10954.270599747619,10954.268477672224,0.0023480783142986184,0.0005103699848707032
2.0,1528.0,10956.691692350185,10956.690288407834,0.001638551211271988,0.0005042490435644996
2.0,1529.0,10959.113754966982,10959.112099143444,0.0018975955799760413,0.0005146708689433337
2.0,1530.0,10961.5361725348,10961.533909879054,0.0024962156740002683,0.0005231858275425898
2.0,1531.0,10963.95800556265,10963.955720614664,0.002508688596662978,0.0005127166507829944
2.0,1532.0,10966.379786212328,10966.377531350274,0.0024862207619662513,0.0005199548511474735
2.0,1533.0,10968.800938825485,10968.799342085884,0.001834278411934065,0.0005142892827913524
2.0,1534.0,10971.223029599167,10971.221152821494,0.002119886843047425,0.0005241748315847159
2.0,1535.0,10973.645486418085,10973.642963557104,0.0027585488633121713,0.0005325686173442831
2.0,1536.0,10976.067198605751,10976.064774292714,0.002651617213814461,0.0005209748492423532
2.0,1537.0,10978.488979609338,10978.486585028324,0.002630960599617538,0.0005287205362910528
2.0,1538.0,10980.910198253663,10980.908395763934,0.002041990799625637,0.0005237015850611778
2.0,1539.0,10983.332340698867,10983.330206499544,0.002377991517278133,0.0005324923344460289
2.0,1540.0,10985.754769095887,10985.752017235154,0.0029886242678003327,0.0005410495041220901
2.0,1541.0,10988.176388131158,10988.173827970762,0.002791224585052987,0.0005283858521596467
2.0,1542.0,10990.598178830478,10990.595638706372,0.0027807627661786682,0.000536880791685936
2.0,1543.0,10993.019479600272,10993.017449441983,0.0022715427103321417,0.0005321819725013534
2.0,1544.0,10995.441645169965,10995.439260177593,0.0026283870715815283,0.0005400011250540513
2.0,1545.0,10997.86404492063,10997.861070913203,0.0032118793487825315,0.0005483937913319927
2.0,1546.0,11000.285590166593,11000.282881648813,0.002942770489880786,0.0005351073207795577
2.0,1547.0,11002.707373535817,11002.704692384423,0.002926303876847669,0.000544481839312012
2.0,1548.0,11005.128766445083,11005.126503120033,0.002505748294879595,0.0005398853436468177
2.0,1549.0,11007.550946794941,11007.548313855643,0.002875997879982606,0.000546690613382421
2.0,1550.0,11009.973338002423,11009.970124591251,0.0034516605783210252,0.0005544488448951338
2.0,1551.0,11012.394767613257,11012.391935326861,0.003070110489261424,0.0005415390844823234
2.0,1552.0,11014.816576531877,11014.813746062471,0.0030795775546721416,0.0005513827484546659
2.0,1553.0,11017.238057517532,11017.235556798081,0.0027442918030828878,0.0005472474269504366
2.0,1554.0,11019.660278776479,11019.657367533691,0.0031536096607851505,0.0005522197683164611
2.0,1555.0,11022.082594886242,11022.079178269301,0.0036552835667862382,0.0005599497260430263
2.0,1556.0,11024.5039491314,11024.500989004911,0.0032016638988352497,0.0005473867408426653
2.0,1557.0,11026.925780862275,11026.922799740521,0.003233974985050736,0.0005580437951735784
2.0,1558.0,11029.347379985817,11029.344610476131,0.0030146740673444583,0.0005539744560812589
2.0,1559.0,11031.769581727245,11031.766421211742,0.0034021393075818196,0.0005573414665468264
2.0,1560.0,11034.191847233134,11034.188231947352,0.00385511305739783,0.0005646725563093842
2.0,1561.0,11036.613136631633,11036.610042682962,0.003339069169214781,0.0005531203469361849
2.0,1562.0,11039.035002430459,11039.031853418572,0.003406094279853278,0.000564326905897399
2.0,1563.0,11041.456692877124,11041.453664154182,0.0032754039220890263,0.0005606157440549766
2.0,1564.0,11043.87887597712,11043.875474889792,0.0036429627043617074,0.0005619439053798972
2.0,1565.0,11046.301104305197,11046.297285625402,0.0040597446268293425,0.0005688915769360942
2.0,1566.0,11048.722319082039,11048.71909636101,0.0034722186769613472,0.0005588464811508984
2.0,1567.0,11051.14422641834,11051.14090709662,0.0035801024077954935,0.0005704000893044554
2.0,1568.0,11053.566005668068,11053.56271783223,0.0035370022342249285,0.0005673119204127836
2.0,1569.0,11055.98818651603,11055.98452856784,0.0039002179391900427,0.0005660021879651493
2.0,1570.0,11058.410330578667,11058.40633930345,0.004234641203765932,0.0005731251749259789
2.0,1571.0,11060.831507102897,11060.82815003906,0.0036107539581280435,0.0005643923897817115
2.0,1572.0,11063.253451169476,11063.24996077467,0.003755077869300294,0.0005765425412110546
2.0,1573.0,11065.675350161342,11065.67177151028,0.0038306331339299504,0.0005736831792500962
2.0,1574.0,11068.09745947528,11068.09358224589,0.004120713722841174,0.0005701952530301725
2.0,1575.0,11070.519552474132,11070.515392981499,0.004405944157497288,0.0005770859561040912
2.0,1576.0,11072.94069668948,11072.937203717109,0.0037508285167859867,0.0005700964016672436
2.0,1577.0,11075.362709529765,11075.359014452719,0.003963704229590803,0.0005822929032820045
2.0,1578.0,11077.78467200368,11077.780825188329,0.004101675164747576,0.0005802286462055449
2.0,1579.0,11080.206726098524,11080.202635923939,0.00433589551357727,0.0005741300081898315
2.0,1580.0,11082.628768061695,11082.624446659549,0.004571264697005972,0.000581105321333842
2.0,1581.0,11085.04990309324,11085.046257395159,0.003908069952103688,0.0005755896974233918
2.0,1582.0,11087.4719610832,11087.46806813077,0.004164690405559668,0.0005878885620253163
2.0,1583.0,11089.893994401353,11089.88987886638,0.0043739128454944876,0.000586571989075727
2.0,1584.0,11092.315995961479,11092.31168960199,0.004554344016014511,0.0005778644243751707
2.0,1585.0,11094.737969046077,11094.7335003376,0.004723005521100276,0.0005851881394700814
2.0,1586.0,11097.15911094024,11097.15531107321,0.0040658099283064075,0.0005807688264597712
2.0,1587.0,11099.581218124258,11099.57712180882,0.004371156599063397,0.0005932207061329153
2.0,1588.0,11102.003340471423,11101.99893254443,0.0046692701398569625,0.0005923211246206444
2.0,1589.0,11104.425235131795,11104.42074328004,0.004742933010675188,0.000581680682988978
2.0,1590.0,11106.847163489187,11106.842554015648,0.004868152913786616,0.0005890376906473558
2.0,1591.0,11109.268320363188,11109.264364751258,0.004224864131629147,0.0005857221763012504
2.0,1592.0,11111.690514802705,11111.686175486868,0.004616450061803334,0.0005977295509969736
2.0,1593.0,11114.112658241975,11114.107986222478,0.004936063895456755,0.0005978039320120144
2.0,1594.0,11116.534470164665,11116.529796958088,0.004927621505430579,0.0005851060539955689
2.0,1595.0,11118.956347094743,11118.951607693698,0.005002557647458161,0.0005928955887462731
2.0,1596.0,11121.377563334521,11121.373418429308,0.0044171049207761826,0.0005899274074804861
2.0,1597.0,11123.799795551284,11123.795229164918,0.004844905421123258,0.0006018248151914787
2.0,1598.0,11126.221976833469,11126.217039900528,0.005203562111091742,0.0006024599914652599
2.0,1599.0,11128.643697556094,11128.638850636138,0.0051045054224232445,0.000588330056490282
2.0,1600.0,11131.06553759771,11131.060661371746,0.005144338149420946,0.0005964475856659674
2.0,1601.0,11133.486799069231,11133.482472107356,0.004600995073815284,0.0005936589912017925
2.0,1602.0,11135.909087114254,11135.904282842966,0.005084078625714028,0.0006052911820562798
2.0,1603.0,11138.331304742518,11138.326093578577,0.005479453856878536,0.0006062729557931714
2.0,1604.0,11140.75291147274,11140.747904314187,0.005268659558623767,0.0005914064212835521
2.0,1605.0,11143.174716912567,11143.169715049797,0.005274303920032253,0.0005997149429271047
2.0,1606.0,11145.59603954633,11145.591525785407,0.0047896918576952885,0.0005970247704455806
2.0,1607.0,11148.018410201763,11148.013336521017,0.005353861675757798,0.0006079237817811767
2.0,1608.0,11150.44060690355,11150.435147256627,0.005729678201532806,0.0006096162269820353
2.0,1609.0,11152.862119199364,11152.856957992237,0.005426436571269733,0.0005942047170052879
2.0,1610.0,11155.283888351709,11155.278768727847,0.005396682677655917,0.0006030138488037008
2.0,1611.0,11157.705318816686,11157.700579463457,0.005016899603560887,0.0005998137725249008
2.0,1612.0,11160.127709428627,11160.122390199067,0.005599713087121927,0.0006103430701156145
2.0,1613.0,11162.549904209956,11162.544200934677,0.005974958331535163,0.0006122176825896973
2.0,1614.0,11164.971313163142,11164.966011670287,0.005570777103002911,0.0005971408850887279
2.0,1615.0,11167.393085362442,11167.387822405895,0.005544937977902009,0.0006060674233315883
2.0,1616.0,11169.814581110833,11169.809633141505,0.005227006048698968,0.0006027405205744927
2.0,1617.0,11172.237015442193,11172.231443877115,0.0058526788707240485,0.0006123325279106459
2.0,1618.0,11174.659194430784,11174.653254612726,0.006213073073467967,0.0006145522783972343
2.0,1619.0,11177.080514794325,11177.075065348336,0.005723745749946829,0.0006001875750671642
2.0,1620.0,11179.502265319301,11179.496876083946,0.00567579613880298,0.000609328956059333
2.0,1621.0,11181.923851617494,11181.918686819556,0.005446227124139114,0.0006058675554830826
2.0,1622.0,11184.346329573134,11184.340497555166,0.006113547329277935,0.0006140566025620079
2.0,1623.0,11186.76846820964,11186.762308290776,0.0064358268859905365,0.0006169284928535026
2.0,1624.0,11189.189704767969,11189.184119026384,0.005864990855116048,0.0006035972263856194
2.0,1625.0,11191.611446592886,11191.605929761994,0.005808738140785863,0.0006130567704391371
2.0,1626.0,11194.033154495639,11194.027740497604,0.005698072161067103,0.0006092279704483807
2.0,1627.0,11196.455614426508,11196.449551233214,0.006346193418721668,0.0006160834803402993
2.0,1628.0,11198.877726088409,11198.871361968824,0.006643076734235365,0.0006193415692542759
2.0,1629.0,11201.298882677555,11201.293172704434,0.005995052234084142,0.0006076953211270165
2.0,1630.0,11203.720663647797,11203.714983440044,0.0059776049124593555,0.0006169506800922612
2.0,1631.0,11206.142436089049,11206.136794175654,0.005929517899403436,0.0006134490914629896
2.0,1632.0,11208.564894298881,11208.558604911264,0.006574524031748297,0.0006182365695446033
2.0,1633.0,11210.98696527905,11210.980415646874,0.006832523936736834,0.0006223079611032197
2.0,1634.0,11213.408087690772,11213.402226382485,0.006152885158371646,0.0006121824702517401
2.0,1635.0,11215.829860694666,11215.824037118095,0.006126410855813447,0.0006215020100913382
2.0,1636.0,11218.251726907427,11218.245847853705,0.006171134582928062,0.0006182167856194662
2.0,1637.0,11220.674161466237,11220.667658589315,0.006790585588078102,0.0006208176992283981
2.0,1638.0,11223.096202220211,11223.089469324925,0.0070210741446317115,0.0006257161821575916
2.0,1639.0,11225.51727595854,11225.511280060535,0.006293695095337171,0.0006173424490386974
2.0,1640.0,11227.93907114534,11227.933090796143,0.0062890922899896395,0.0006265487729892568
2.0,1641.0,11230.361037335424,11230.354901531753,0.0064323994561164,0.0006235141076449866
2.0,1642.0,11232.783409896405,11232.776712267363,0.006989249653997831,0.0006239426495441938
2.0,1643.0,11235.205411973933,11235.198523002973,0.007182615615420218,0.0006295909165612893
2.0,1644.0,11237.626461655687,11237.620333738583,0.0064324213540203345,0.0006230294452069538
2.0,1645.0,11240.048317756537,11240.042144474193,0.006487247333552659,0.0006316390381882317
2.0,1646.0,11242.4703317379,11242.463955209803,0.0066783109200514446,0.0006294545467746294
2.0,1647.0,11244.89264455462,11244.885765945413,0.007174239609867072,0.0006273281670862972
2.0,1648.0,11247.314601761946,11247.307576681023,0.007324966313262848,0.0006340889188286981
2.0,1649.0,11249.735685936332,11249.729387416632,0.006609199417198397,0.0006286600878704499
2.0,1650.0,11252.15754808595,11252.151198152242,0.006668726111911383,0.0006370497940006034
2.0,1651.0,11254.579631377797,11254.573008887852,0.006929202401806833,0.0006353987856490222
2.0,1652.0,11257.001856869829,11256.994819623462,0.0073371253774894285,0.0006311132054534165
2.0,1653.0,11259.423804221056,11259.416630359072,0.007480339609173825,0.0006386718089784078
2.0,1654.0,11261.844890969933,11261.838441094682,0.006765855658159126,0.000634494688725902
2.0,1655.0,11264.266799984976,11264.260251830292,0.006871193823826616,0.0006423060921305507
2.0,1656.0,11266.688936464288,11266.682062565902,0.0071847300355329935,0.0006413567613716455
2.0,1657.0,11269.111069544999,11269.103873301512,0.007500906850964384,0.0006349878353311598
2.0,1658.0,11271.532972350706,11271.525684037122,0.007600773206377198,0.0006434521435434409
2.0,1659.0,11273.954104472708,11273.947494772732,0.006930563292826264,0.00064010365731667
2.0,1660.0,11276.376079128187,11276.369305508342,0.007099389381437504,0.0006471453883160584
2.0,1661.0,11278.798237414729,11278.791116243952,0.007435949732098379,0.000647102022214915
2.0,1662.0,11281.220260048856,11281.212926979562,0.007641748678452132,0.0006388553477064101
2.0,1663.0,11283.642129160005,11283.634737715172,0.007709970692758361,0.0006483303172699235
2.0,1664.0,11286.063355489327,11286.05654845078,0.007131309085707471,0.0006451459458137608
2.0,1665.0,11288.485351070303,11288.47835918639,0.007319811068555282,0.0006518362831500865
2.0,1666.0,11290.907532579247,11290.900169922,0.00768007618808042,0.0006522349730959555
2.0,1667.0,11293.329428204033,11293.32198065761,0.007760250202863972,0.0006428386906362784
2.0,1668.0,11295.751308146451,11295.74379139322,0.007840624169148214,0.0006528122877973935
2.0,1669.0,11298.172588630747,11298.16560212883,0.007313422242532397,0.0006501358975648365
2.0,1670.0,11300.594641562817,11300.587412864441,0.007557703582733666,0.0006560714840382505
2.0,1671.0,11303.016820119283,11303.009223600051,0.007915716827938013,0.0006571114738815511
2.0,1672.0,11305.438614247214,11305.431034335661,0.007896522800365346,0.0006466188391602602
2.0,1673.0,11307.860452231258,11307.852845071271,0.007935636968340987,0.0006573724171415468
2.0,1674.0,11310.281835067488,11310.27465580688,0.007508264845455415,0.0006547603968066672
2.0,1675.0,11312.703942173712,11312.69646654249,0.007804552132256504,0.0006600570805702537
2.0,1676.0,11315.1261149481,11315.1182772781,0.008158400959018763,0.0006614956358104331
2.0,1677.0,11317.547771006048,11317.54008801371,0.008002797873814416,0.0006505788345240849
2.0,1678.0,11319.969597803656,11319.96189874932,0.008032048943277914,0.0006619011985309858
2.0,1679.0,11322.3911065987,11322.38370948493,0.0077271344443943235,0.0006592303991184734
2.0,1680.0,11324.813243511122,11324.80552022054,0.008052192800732882,0.0006639615966404453
2.0,1681.0,11327.23538724541,11327.22733095615,0.008377591651878902,0.0006655636519881731
2.0,1682.0,11329.656913248205,11329.64914169176,0.008094965020973177,0.000654827334508054
2.0,1683.0,11332.078766481121,11332.07095242737,0.008150700166879687,0.0006662518274401232
2.0,1684.0,11334.500366412703,11334.49276316298,0.007934619006846333,0.0006640864389172165
2.0,1685.0,11336.922544688612,11336.91457389859,0.008299036178868846,0.0006676851453679454
2.0,1686.0,11339.344643192322,11339.3363846342,0.008580691694078268,0.0006698103040143611
2.0,1687.0,11341.766083251394,11341.75819536981,0.008214729973587964,0.0006591749753428785
2.0,1688.0,11344.187908309888,11344.18000610542,0.008242457624874078,0.0006710598320129754
2.0,1689.0,11346.609635226388,11346.60181684103,0.008151073179305968,0.0006690664213738422
2.0,1690.0,11349.031832363427,11349.02362757664,0.008532380332781031,0.0006715819936967987
2.0,1691.0,11351.453912763991,11351.44543831225,0.008797763854545337,0.0006739180438748179
2.0,1692.0,11353.875222370621,11353.86724904786,0.008303583150336635,0.0006642121490779653
2.0,1693.0,11356.29706217398,11356.28905978347,0.008346270979927795,0.0006760730291364804
2.0,1694.0,11358.718912326462,11358.710870519079,0.008375740150768252,0.0006745709588824384
2.0,1695.0,11361.141123248271,11361.132681254689,0.008769702198151208,0.0006755259948505707
2.0,1696.0,11363.563144161519,11363.554491990299,0.008976694172815769,0.0006783628931411895
2.0,1697.0,11365.984359631562,11365.976302725909,0.008391187701818126,0.0006697022395118845
2.0,1698.0,11368.406233997495,11368.398113461519,0.008467341874165868,0.0006812750764705523
2.0,1699.0,11370.82818894452,11370.819924197129,0.00860091642880434,0.0006806122080624889
2.0,1700.0,11373.250390422136,11373.241734932737,0.008983274718957546,0.0006796532520192111
2.0,1701.0,11375.672359022581,11375.663545668347,0.009140202356320515,0.0006832638606209911
2.0,1702.0,11378.093526595883,11378.085356403957,0.008508035505656153,0.0006754151839736004
2.0,1703.0,11380.515396122031,11380.507167139567,0.008578978106925206,0.0006869237940464236
2.0,1704.0,11382.93746430094,11382.928977875177,0.008824707061648951,0.0006868228354678334
2.0,1705.0,11385.359632294494,11385.350788610787,0.00917237728026521,0.0006841247152655099
2.0,1706.0,11387.78158874954,11387.772599346397,0.009318876658653608,0.0006881370917592029
2.0,1707.0,11390.202670903469,11390.194410082007,0.00860230680245877,0.0006816685620796286
2.0,1708.0,11392.62457513959,11392.616220817617,0.008706974888809782,0.0006924956167568317
2.0,1709.0,11395.046734976382,11395.038031553227,0.009043910796208365,0.0006933933501916
2.0,1710.0,11397.468884566893,11397.459842288838,0.009372440774313873,0.0006884612239358682
2.0,1711.0,11399.890774408512,11399.881653024448,0.009453779047362332,0.0006933995684282285
2.0,1712.0,11402.311825605511,11402.303463760058,0.008706785722097266,0.0006877838251470579
2.0,1713.0,11404.733765542333,11404.725274495668,0.008845362903230125,0.0006979162507932802
2.0,1714.0,11407.156018628979,11407.147085231278,0.009276347609556979,0.0006997145290013707
2.0,1715.0,11409.578099910774,11409.568895966888,0.009535424947898719,0.0006928477455807922
2.0,1716.0,11411.999951823622,11411.990706702498,0.0095811141663944,0.0006986593779864741
2.0,1717.0,11414.421006202965,11414.412517438108,0.008835917160467943,0.000693519675660777
2.0,1718.0,11416.842968265219,11416.834328173716,0.0089957941108878,0.0007029479199604818
2.0,1719.0,11419.265288581586,11419.256138909326,0.009494047988482635,0.0007054883548710648
2.0,1720.0,11421.687293747913,11421.677949644936,0.009677508384811517,0.0006970739398152876
2.0,1721.0,11424.109142058347,11424.099760380546,0.009720712920170627,0.0007034549636062256
2.0,1722.0,11426.530180773867,11426.521571116156,0.008958672967310122,0.0006988988714964255
2.0,1723.0,11428.952185136992,11428.943381851766,0.00915898362381995,0.0007071461473772932
2.0,1724.0,11431.374548360542,11431.365192587376,0.00970123108527332,0.0007107328592937002
2.0,1725.0,11433.796503234435,11433.787003322985,0.009834903853516153,0.0007006407163007292
2.0,1726.0,11436.218296131432,11436.208814058595,0.009824143045079836,0.0007081063531948427
2.0,1727.0,11438.639371148594,11438.630624794205,0.00909612375380675,0.0007032871675572565
2.0,1728.0,11441.06140745485,11441.052435529815,0.009326556338237424,0.0007106091664764252
2.0,1729.0,11443.483829965899,11443.474246265425,0.009929447349350085,0.0007147398263620931
2.0,1730.0,11445.905672550996,11445.896057001035,0.009951790339073341,0.0007039053785075694
2.0,1731.0,11448.327452676105,11448.317867736645,0.00992985687298642,0.0007120925881956688
2.0,1732.0,11450.74857911401,11450.739678472255,0.009249823134268809,0.0007068362177341529
2.0,1733.0,11453.170659941516,11453.161489207865,0.009523697286567767,0.0007130291102588719
2.0,1734.0,11455.593085174633,11455.583299943475,0.010129946287634084,0.0007177222045873727
2.0,1735.0,11458.014831515091,11458.005110679085,0.010058606264465197,0.0007065950190783366
2.0,1736.0,11460.436618071191,11460.426921414695,0.010043464470982144,0.0007153655669909123
2.0,1737.0,11462.857799204106,11462.848732150305,0.00941547148522659,0.0007096212906514889
2.0,1738.0,11465.279914783663,11465.270542885915,0.009721935837660567,0.0007145422538853606
2.0,1739.0,11467.702330446798,11467.692353621525,0.010320420130483399,0.0007198262167716117
2.0,1740.0,11470.124005278876,11470.114164357135,0.010179615715060208,0.000708637614633073
2.0,1741.0,11472.545765888017,11472.535975092746,0.010139661292669189,0.0007183279044459548
2.0,1742.0,11474.967030018874,11474.957785828356,0.00959093072287942,0.0007115684013312042
2.0,1743.0,11477.389169094455,11477.379596563964,0.009919536056258949,0.0007155232121263818
2.0,1744.0,11479.811596258518,11479.801407299574,0.010530706709687365,0.0007207799431764013
2.0,1745.0,11482.233145696115,11482.223218035184,0.010267500875670521,0.0007106282366046573
2.0,1746.0,11484.654921925194,11484.645028770794,0.01024367987520236,0.0007207181960683482
2.0,1747.0,11487.076268042943,11487.066839506404,0.00977342061469244,0.0007132736609420012
2.0,1748.0,11489.498457340545,11489.488650242014,0.010150915896701918,0.0007157438798710807
2.0,1749.0,11491.920826109555,11491.910460977622,0.010704768525101827,0.0007213335453986799
2.0,1750.0,11494.342286281411,11494.332271713232,0.01035591981781181,0.0007123778660657129
2.0,1751.0,11496.764081735608,11496.754082448842,0.010351059766435355,0.0007229165263687474
2.0,1752.0,11499.185531627849,11499.175893184452,0.009982074772779015,0.0007147809261113676
2.0,1753.0,11501.607726626462,11501.597703920062,0.010363092209445313,0.000715742619144387
2.0,1754.0,11504.030048600664,11504.019514655673,0.010872287777601741,0.0007216329062625295
2.0,1755.0,11506.45143642346,11506.441325391283,0.01045367443748546,0.0007141427642613457
2.0,1756.0,11508.873246331434,11508.863136126893,0.010463831747983932,0.0007251783752486521
2.0,1757.0,11511.294792991515,11511.284946862503,0.010188410306909645,0.0007163701919834111
2.0,1758.0,11513.716986863328,11513.706757598113,0.010567207227722974,0.0007157828400232008
2.0,1759.0,11516.13928193436,11516.128568333723,0.01105066686614009,0.0007217092284552566
2.0,1760.0,11518.560569449728,11518.550379069333,0.010535100150264043,0.000716335203484622
2.0,1761.0,11520.982417276027,11520.972189804943,0.010582532245280163,0.0007273405631163327
2.0,1762.0,11523.404054360877,11523.394000540553,0.010395676738880866,0.0007184730592117132
2.0,1763.0,11525.826269213312,11525.815811276163,0.010793673367516021,0.0007156523583623681
2.0,1764.0,11528.248478839654,11528.237622011773,0.011193479331268463,0.0007222460197935303
2.0,1765.0,11530.66970858824,11530.659432747383,0.010622652565871249,0.0007185716102508836
2.0,1766.0,11533.091589213924,11533.081243482993,0.010702231594223122,0.0007297024265916707
2.0,1767.0,11535.513347533739,11535.503054218603,0.01063535342382238,0.0007207013812233373
2.0,1768.0,11537.935515498972,11537.924864954211,0.010984645723510766,0.0007159349016518483
2.0,1769.0,11540.35767103486,11540.346675689821,0.011332531941661728,0.0007229856852536736
2.0,1770.0,11542.778852357435,11542.768486425432,0.010714561228269304,0.0007209712190275946
2.0,1771.0,11545.200786662419,11545.190297161042,0.010847629939235048,0.0007319596128668925
2.0,1772.0,11547.62262457555,11547.612107896652,0.010858840811124537,0.0007232202959394784
2.0,1773.0,11550.04475291158,11550.033918632262,0.01116786952388793,0.0007164649678510823
2.0,1774.0,11552.466863007878,11552.45572936787,0.011471465915747103,0.000723897370139477
2.0,1775.0,11554.888001369847,11554.87754010348,0.010812033135152888,0.000723391120743902
2.0,1776.0,11557.309983526196,11557.29935083909,0.010991431572620058,0.0007338576053688865
2.0,1777.0,11559.73190089832,11559.7211615747,0.011082282298048085,0.0007258942596399797
2.0,1778.0,11562.154000763872,11562.14297231031,0.01136144183237775,0.0007168900912130627
2.0,1779.0,11564.576030308443,11564.56478304592,0.01158656782899925,0.0007251828336262151
2.0,1780.0,11566.997156721745,11566.98659378153,0.01091477036698052,0.0007252600333746479
2.0,1781.0,11569.419183842987,11569.40840451714,0.011138371726701735,0.0007354193104544378
2.0,1782.0,11571.841207053247,11571.83021525275,0.011335042825521668,0.0007280038079510578
2.0,1783.0,11574.26321254794,11574.25202598836,0.011519457733811578,0.0007175146123885871
2.0,1784.0,11576.685193932572,11576.67383672397,0.011697947598804603,0.0007262344701281229
2.0,1785.0,11579.106314895454,11579.09564745958,0.011019576935723308,0.000726604937969567
2.0,1786.0,11581.528422840864,11581.51745819519,0.011323112675199809,0.0007360096246286756
2.0,1787.0,11583.95048779577,11583.9392689308,0.011561756702576531,0.0007296917192881707
2.0,1788.0,11586.37242017567,11586.36107966641,0.011673591643557302,0.0007178723509686167
2.0,1789.0,11588.794350282902,11588.78289040202,0.011801724658653256,0.0007270811972668637
2.0,1790.0,11591.215499335103,11591.20470113763,0.01115013072740112,0.0007270849963864181
2.0,1791.0,11593.637651799616,11593.62651187324,0.011496402325064992,0.0007356936374517644
2.0,1792.0,11596.05976975284,11596.04832260885,0.011789533667979413,0.000730628140307093
2.0,1793.0,11598.481627012105,11598.47013334446,0.011826418079181167,0.000717828601616081
2.0,1794.0,11600.903502146859,11600.89194408007,0.011901343764293415,0.0007277067849088292
2.0,1795.0,11603.324683785222,11603.31375481568,0.011279126552835805,0.0007265731463298663
2.0,1796.0,11605.746889498183,11605.73556555129,0.011678046835186251,0.0007346257980965717
2.0,1797.0,11608.16907080801,11608.1573762869,0.012035217660923081,0.0007304632038515272
2.0,1798.0,11610.590810072186,11610.57918702251,0.011955954531913449,0.0007177081092748173
2.0,1799.0,11613.012647851803,11613.000997758118,0.011994013923867897,0.0007277356772413695
2.0,1800.0,11615.433871848556,11615.422808493728,0.011411330080591142,0.0007254534656182145
2.0,1801.0,11617.856165681238,11617.844619229338,0.01189708312995208,0.000732495287576896
3.0,1.0,7261.117576752046,7261.147903838879,-0.030148278084101143,0.0008868931043754455
3.0,2.0,7265.167350766926,7265.197403554615,-0.0298603917820639,0.0008887036241336133
3.0,3.0,7269.217224813134,7269.246903270352,-0.02949287984921689,0.0008923922981410835
3.0,4.0,7273.267164070828,7273.296402986089,-0.029041794094826656,0.0008874442919623531
3.0,5.0,7277.316945215849,7277.345902701825,-0.028751103123852317,0.0008883519740009951
3.0,6.0,7281.367143828607,7281.395402417561,-0.028065844731933964,0.000890277433932185
3.0,7.0,7285.416852664209,7285.444902133298,-0.02785291618516439,0.0008853581512031384
3.0,8.0,7289.466470674472,7289.494401849034,-0.02772599543263965,0.0008882579337899358
3.0,9.0,7293.5165463920075,7293.543901564771,-0.027159992052808946,0.0008939808680454576
3.0,10.0,7297.566210492865,7297.593401280507,-0.026988209698487253,0.0008924455624580808
3.0,11.0,7301.615921352384,7301.642900996244,-0.026763879094062304,0.0008968954627995463
3.0,12.0,7305.666261189871,7305.69240071198,-0.02593290852497887,0.0009029460296142637
3.0,13.0,7309.716223693701,7309.741900427716,-0.02546798248408777,0.0008997539537139234
3.0,14.0,7313.765838431129,7313.791400143453,-0.02534661160754581,0.0009026895080949832
3.0,15.0,7317.816372153843,7317.840899859189,-0.02432723716285068,0.0009083509195105939
3.0,16.0,7321.8659824938395,7321.890399574926,-0.024218852943988622,0.0009078892844946125
3.0,17.0,7325.915419292664,7325.939899290663,-0.02427371172468895,0.0009135951888897795
3.0,18.0,7329.965923578455,7329.989399006398,-0.023277470131901623,0.0009235145207410981
3.0,19.0,7334.015520303895,7334.038898722135,-0.02317891936068861,0.0009259797576886846
3.0,20.0,7338.065199793141,7338.088398437872,-0.022989771459791086,0.0009306835671214148
3.0,21.0,7342.115919279872,7342.137898153608,-0.021780035226370842,0.0009398817252638369
3.0,22.0,7346.165709308451,7346.187397869345,-0.021494504504985912,0.0009403456991688568
3.0,23.0,7350.215191462182,7350.236897585081,-0.021510082154563293,0.0009437439484758542
3.0,24.0,7354.265952691426,7354.286397300817,-0.02026164783706008,0.0009538598416756395
3.0,25.0,7358.315339256844,7358.335897016554,-0.020379180405470265,0.0009582552089946802
3.0,26.0,7362.364696539128,7362.38539673229,-0.02051579206440124,0.0009641751106745633
3.0,27.0,7366.415539419219,7366.434896448027,-0.019179073953253578,0.000976615836378463
3.0,28.0,7370.464950467851,7370.484396163763,-0.01926918150782342,0.00098146784903638
3.0,29.0,7374.514643679889,7374.5338958795,-0.019071626403302844,0.000984109463566786
3.0,30.0,7378.56557080541,7378.583395595236,-0.017654850085932594,0.0009943521953060235
3.0,31.0,7382.615055464487,7382.632895310972,-0.017677424777019723,0.0009963280666308446
3.0,32.0,7386.664472207007,7386.682395026709,-0.01776201909063957,0.0009984609186364792
3.0,33.0,7390.715296519401,7390.731894742446,-0.016448104637674987,0.0010097484689714296
3.0,34.0,7394.764432250024,7394.781394458182,-0.016814974760990253,0.0010146235584756668
3.0,35.0,7398.8138183423725,7398.830894173919,-0.016925027560176886,0.001018050120422384
3.0,36.0,7402.864817007037,7402.880393889654,-0.015431944493315086,0.001028253439943974
3.0,37.0,7406.914011131725,7406.929893605391,-0.015739634049253937,0.0010306523173521658
3.0,38.0,7410.963752289336,7410.979393321128,-0.01549863705369603,0.0010293752807905255
3.0,39.0,7415.014656045819,7415.028893036864,-0.014106322625707435,0.0010362213918862903
3.0,40.0,7419.0638198807765,7419.078392752601,-0.014449292812997783,0.0010354096384823381
3.0,41.0,7423.113242419324,7423.127892468337,-0.01452898920416601,0.0010346396995276194
3.0,42.0,7427.163946363376,7427.177392184073,-0.013333555052099655,0.0010420069293241912
3.0,43.0,7431.212914920096,7431.22689189981,-0.013865212324020604,0.001042256940385366
3.0,44.0,7435.262406341457,7435.276391615546,-0.013870650464923528,0.0010411825543779239
3.0,45.0,7439.313337641474,7439.325891331283,-0.012446044129774236,0.001044613787574036
3.0,46.0,7443.362374328575,7443.37539104702,-0.012911916236390653,0.0010409249898266427
3.0,47.0,7447.41216709165,7447.424890762756,-0.012621200022834955,0.0010348305501990001
3.0,48.0,7451.462822893217,7451.474390478492,-0.011478093222564212,0.0010350216013600402
3.0,49.0,7455.511761763709,7455.523890194228,-0.012045023408774114,0.0010292651385004007
3.0,50.0,7459.56124317924,7459.573389909965,-0.01206334518937524,0.001024582246816153
3.0,51.0,7463.611670458559,7463.622889625702,-0.011143426769308462,0.001024908758927957
3.0,52.0,7467.660625074313,7467.672389341438,-0.011688757256024473,0.0010187725682895955
3.0,53.0,7471.710246949714,7471.721889057175,-0.011562529065088256,0.0010124064857748268
3.0,54.0,7475.760908025158,7475.7713887729105,-0.01040991871198571,0.0010076844783095456
3.0,55.0,7479.809907103566,7479.820888488647,-0.01091625830662224,0.0009979746906806548
3.0,56.0,7483.8597137468005,7483.870388204384,-0.010610600979021001,0.0009874397672659425
3.0,57.0,7487.909967740759,7487.91988792012,-0.009869116868003402,0.0009811324987530608
3.0,58.0,7491.958849914355,7491.969387635857,-0.010493176904759594,0.0009714580720269998
3.0,59.0,7496.008399400615,7496.018887351594,-0.010438913980351572,0.0009627443078419819
3.0,60.0,7500.058476182004,7500.068387067329,-0.009867777611304973,0.0009565099277116533
3.0,61.0,7504.107585822051,7504.117886783066,-0.010261040070361105,0.0009456920572569721
3.0,62.0,7508.1572771978545,7508.167386498802,-0.010063522888628995,0.0009347620856469369
3.0,63.0,7512.207574134556,7512.216886214539,-0.009275281828593052,0.0009238382253049397
3.0,64.0,7516.256679674851,7516.266385930276,-0.009679941606236753,0.0009111283787792317
3.0,65.0,7520.306390662895,7520.315885646012,-0.009467260297356006,0.0008982108750034251
3.0,66.0,7524.356238858959,7524.365385361748,-0.009128120213688362,0.0008876700201033921
3.0,67.0,7528.405266894872,7528.4148850774845,-0.00960818359175164,0.0008768952540814621
3.0,68.0,7532.454815276331,7532.464384793221,-0.009550910526911593,0.0008659246621110417
3.0,69.0,7536.504593098313,7536.513884508958,-0.009275178549444263,0.0008550834931128115
3.0,70.0,7540.554011644963,7540.563384224694,-0.009364335524821854,0.0008429459447927063
3.0,71.0,7544.603642102134,7544.612883940431,-0.009226945730972602,0.0008304066558815924
3.0,72.0,7548.653601585889,7548.662383656167,-0.00877355516672651,0.0008160363915695223
3.0,73.0,7552.702951299375,7552.711883371903,-0.008938497657823063,0.0008039964253943624
3.0,74.0,7556.752452593193,7556.76138308764,-0.008932763004736444,0.0007920133155416578
3.0,75.0,7560.802003287413,7560.810882803376,-0.008884373799673995,0.0007794721321560401
3.0,76.0,7564.851355100957,7564.860382519113,-0.009042346856517725,0.0007699554009155328
3.0,77.0,7568.900831218143,7568.90988223485,-0.009055507636958282,0.0007594074337270661
3.0,78.0,7572.950423204883,7572.959381950585,-0.008960454574548748,0.0007463874171670372
3.0,79.0,7577.000239912434,7577.008881666322,-0.008655454242727956,0.0007354042946090751
3.0,80.0,7581.049709485375,7581.0583813820585,-0.008680265103180318,0.0007241894871432957
3.0,81.0,7585.09942160413,7585.107881097795,-0.00846905559563993,0.0007095195679711219
3.0,82.0,7589.149092999707,7589.157380813532,-0.008313719077364112,0.0006997015479434292
3.0,83.0,7593.198352744928,7593.206880529268,-0.008548337918341531,0.0006904205629539552
3.0,84.0,7597.247774061938,7597.256380245004,-0.008620996168360762,0.0006781761888669779
3.0,85.0,7601.297531170735,7601.305879960741,-0.008373266931528178,0.0006698258540345526
3.0,86.0,7605.346926722389,7605.355379676477,-0.008468627838453813,0.0006609954493888128
3.0,87.0,7609.396463917649,7609.404879392214,-0.008423074083680149,0.0006485232978053351
3.0,88.0,7613.446658961188,7613.45437910795,-0.007740714991030018,0.0006383820685014786
3.0,89.0,7617.495967210987,7617.503878823687,-0.00793068440850675,0.000629372775284517
3.0,90.0,7621.54554765653,7621.553378539423,-0.007844939455935673,0.0006170627254994223
3.0,91.0,7625.5955197040885,7625.602878255159,-0.007385834828710358,0.0006078813543168986
3.0,92.0,7629.644637645807,7629.652377970896,-0.007763783321138362,0.0006006539307872155
3.0,93.0,7633.694098322785,7633.7018776866325,-0.0077898211989690935,0.0005905273343336966
3.0,94.0,7637.744210858267,7637.751377402369,-0.007183394270725785,0.0005813492717386865
3.0,95.0,7641.793616587587,7641.800877118106,-0.007273828457982745,0.0005737668239275096
3.0,96.0,7645.843205983077,7645.850376833841,-0.007172576880236647,0.0005637329189310596
3.0,97.0,7649.893640142061,7649.899876549578,-0.006248425607680019,0.0005529961541127267
3.0,98.0,7653.94290018221,7653.949376265315,-0.006492392253903745,0.0005454434157218541
3.0,99.0,7657.992462467579,7657.998875981051,-0.006419678956092412,0.000536488522214162
3.0,100.0,7662.04262034705,7662.048375696788,-0.005767820090341047,0.0005266418615707372
3.0,101.0,7666.0917902752,7666.097875412524,-0.006098033071111786,0.0005203244437266702
3.0,102.0,7670.1414229968195,7670.14737512826,-0.00594817905613354,0.0005126425896879427
3.0,103.0,7674.191732150922,7674.196874843997,-0.005139979943180606,0.0005026834780528654
3.0,104.0,7678.24129157973,7678.246374559733,-0.005084353972108602,0.000496013827965868
3.0,105.0,7682.291003367487,7682.29587427547,-0.004860418138264322,0.0004881646581779065
3.0,106.0,7686.341466342771,7686.3453739912065,-0.003902242734795891,0.0004781315596166765
3.0,107.0,7690.3908439489605,7690.394873706943,-0.004034666482425564,0.0004720487645025516
3.0,108.0,7694.440484555684,7694.444373422679,-0.003881273564672938,0.0004650397908002745
3.0,109.0,7698.490677394775,7698.493873138415,-0.0031863248920558362,0.0004566923096019057
3.0,110.0,7702.54010003565,7702.543372854152,-0.003269256340274751,0.0004516666069183525
3.0,111.0,7706.589976961265,7706.592872569889,-0.0028757617561154802,0.0004445596744100501
3.0,112.0,7710.6402811258295,7710.642372285625,-0.002067712883160766,0.0004368902136376827
3.0,113.0,7714.690123769424,7714.691872001362,-0.001736479267208324,0.00043187659886410445
3.0,114.0,7718.739980460136,7718.7413717170975,-0.0013705164114412582,0.0004239902820557619
3.0,115.0,7722.790264209787,7722.790871432834,-0.0005859611943606069,0.0004178597578648745
3.0,116.0,7726.839912630402,7726.840371148571,-0.0004515614930369338,0.0004140149903986687
3.0,117.0,7730.889684226169,7730.889870864307,-0.00016806516373435443,0.00040639770024884195
3.0,118.0,7734.939782632803,7734.939370580044,0.00043888604176345325,0.00040243665899498683
3.0,119.0,7738.989599555666,7738.9888702957805,0.0007459197687467167,0.0003992298094018292
3.0,120.0,7743.039693022287,7743.038370011516,0.0013515001526798187,0.0003906769756052189
3.0,121.0,7747.089832831918,7747.087869727253,0.001997938626288942,0.0003876230591900889
3.0,122.0,7751.140026408791,7751.137369442989,0.002675198440613258,0.00038459153476133297
3.0,123.0,7755.189951958422,7755.186869158726,0.003105256943911172,0.00037590220624598384
3.0,124.0,7759.239950925343,7759.236368874463,0.003609411839022414,0.000375013147928528
3.0,125.0,7763.289972676049,7763.285868590199,0.004116853810103294,0.0003736249121714697
3.0,126.0,7767.339811023194,7767.335368305935,0.0044638445153850626,0.00036593632631953306
3.0,127.0,7771.389779664371,7771.3848680216715,0.004944117392710723,0.00036660666933281314
3.0,128.0,7775.440049014503,7775.434367737408,0.0057020786007342394,0.0003656811184995656
3.0,129.0,7779.490198518899,7779.483867453145,0.006357440301371753,0.0003582180827036876
3.0,130.0,7783.540118266246,7783.533367168881,0.006783728310324477,0.00035947562166737697
3.0,131.0,7787.590663469357,7787.582866884617,0.0078120135989365735,0.0003596920833040351
3.0,132.0,7791.640497776192,7791.632366600354,0.008146741937935076,0.0003547732360832809
3.0,133.0,7795.690220098859,7795.68186631609,0.008376341967505141,0.00035800569012041107
3.0,134.0,7799.740662408779,7799.731366031827,0.009307656106784634,0.0003607964577794673
3.0,135.0,7803.7904297509085,7803.780865747563,0.009580333358485404,0.00035847737518028707
3.0,136.0,7807.840287604923,7807.8303654633,0.009949128797074991,0.00036192693843378456
3.0,137.0,7811.890981580357,7811.879865179037,0.011132940516290546,0.0003658129741793776
3.0,138.0,7815.940985500592,7815.929364894772,0.01163750777027417,0.0003651215193598584
3.0,139.0,7819.990692476711,7819.978864610509,0.011848615919802796,0.0003687653955806202
3.0,140.0,7824.041519451497,7824.0283643262455,0.013161798584405915,0.00037486963000792577
3.0,141.0,7828.091111076571,7828.077864041982,0.013252578925062153,0.00037773461031981347
3.0,142.0,7832.140634513484,7832.127363757719,0.013283208045095307,0.00038241172412500695
3.0,143.0,7836.191458434781,7836.176863473454,0.014600969396497021,0.00039068430487392187
3.0,144.0,7840.241019966948,7840.226363189191,0.014666161839841152,0.000394940049446836
3.0,145.0,7844.2908116432445,7844.275862904928,0.014965508736167976,0.0003982724405396872
3.0,146.0,7848.341802539587,7848.325362620664,0.016448388439130213,0.0004070591314095982
3.0,147.0,7852.39149277367,7852.374862336401,0.016636715567642568,0.0004112423347483919
3.0,148.0,7856.44104114503,7856.424362052137,0.01668630980668695,0.0004143224895715802
3.0,149.0,7860.492005803143,7860.473861767874,0.018141730503089093,0.00042431748130383734
3.0,150.0,7864.541275988379,7864.52336148361,0.01791273870844634,0.0004295214359034873
3.0,151.0,7868.590712947797,7868.572861199346,0.017855879484045545,0.0004324611821308111
3.0,152.0,7872.641773477168,7872.622360915083,0.019413884095683898,0.00044228692949921014
3.0,153.0,7876.691061153203,7876.6718606308195,0.019205023413178424,0.0004459217683055282
3.0,154.0,7880.740834657439,7880.721360346556,0.01948245885216693,0.0004465425630123019
3.0,155.0,7884.791902494861,7884.770860062292,0.021043302479142767,0.00045533041940743195
3.0,156.0,7888.841213464198,7888.820359778028,0.020852142498483772,0.00045661261906080984
3.0,157.0,7892.890677361478,7892.869859493765,0.020815983075522126,0.0004567953953780317
3.0,158.0,7896.941579424167,7896.919359209502,0.022212427151202974,0.00046515936796659457
3.0,159.0,7900.99057132666,7900.968858925238,0.021707746772790415,0.00046507836167479006
3.0,160.0,7905.040022943368,7905.018358640975,0.021665214501922492,0.0004643456047375483
3.0,161.0,7909.091094276296,7909.067858356711,0.02323488228853421,0.0004706050781047334
3.0,162.0,7913.140140755984,7913.117358072447,0.022784310851307055,0.00046761744741419877
3.0,163.0,7917.189922550707,7917.166857788184,0.023067851520181648,0.0004644727410358429
3.0,164.0,7921.24081228901,7921.21635750392,0.024449920520396518,0.0004689708223146126
3.0,165.0,7925.2897984434785,7925.265857219657,0.02393423624539537,0.00046334249988533034
3.0,166.0,7929.33924315623,7929.3153569353935,0.023880581848516158,0.00045992671331589755
3.0,167.0,7933.389886272401,7933.364856651129,0.025019872150323863,0.0004631866918915647
3.0,168.0,7937.438739611174,7937.414356366866,0.02437743864982167,0.00045566063331457514
3.0,169.0,7941.488263879959,7941.463856082602,0.024408838184058368,0.00045117303023853956
3.0,170.0,7945.53910909655,7945.513355798339,0.025750888796324034,0.00045197777570450134
3.0,171.0,7949.588024802665,7949.562855514076,0.02516686546607616,0.00044251660949215645
3.0,172.0,7953.637802281051,7953.612355229812,0.02544646498211023,0.00043658750298900987
3.0,173.0,7957.688296543916,7957.661854945549,0.02643194905601831,0.00043624880301901833
3.0,174.0,7961.73710450404,7961.7113546612845,0.025737184728768625,0.0004257672523050482
3.0,175.0,7965.786563992122,7965.760854377021,0.02570261493031012,0.0004199680960686014
3.0,176.0,7969.836811161898,7969.810354092758,0.026446858792041894,0.0004185720937140556
3.0,177.0,7973.885705697224,7973.859853808494,0.02584322905568115,0.0004075193185739574
3.0,178.0,7977.9352909466925,7977.909353524231,0.025937892553770325,0.0004016759329705858
3.0,179.0,7981.985745285279,7981.958853239967,0.0268873367423339,0.00039935431143635396
3.0,180.0,7986.0346737687105,7986.008352955703,0.02631102014777298,0.00038943332015011915
3.0,181.0,7990.084369773913,7990.05785267144,0.026511406983900088,0.0003845107217638787
3.0,182.0,7994.134379886338,7994.107352387176,0.027013571376983236,0.0003823458721204139
3.0,183.0,7998.183201612095,7998.156852102913,0.02633029129606257,0.00037402878478990926
3.0,184.0,8002.2326385032275,8002.20635181865,0.026277923294742322,0.0003701175964893712
3.0,185.0,8006.282485502567,8006.255851534386,0.026623861300777207,0.0003678629079376525
3.0,186.0,8010.331594770917,8010.305351250122,0.026230198180201114,0.0003623235195745603
3.0,187.0,8014.381134755792,8014.3548509658585,0.026281183781975415,0.000361309208792112
3.0,188.0,8018.431177379392,8018.404350681595,0.02681910862395398,0.00036102751490762493
3.0,189.0,8022.480267014231,8022.453850397332,0.02639832390900665,0.0003602902345276287
3.0,190.0,8026.5297543389115,8026.503350113068,0.026392658080453657,0.00036259172746468864
3.0,191.0,8030.579343131277,8030.552849828804,0.026477514141220126,0.00036282684253750256
3.0,192.0,8034.628377555232,8034.602349544541,0.02600454312994316,0.00036489653994148304
3.0,193.0,8038.677718581193,8038.651849260277,0.0258593345480449,0.00036895216499372417
3.0,194.0,8042.727262879207,8042.701348976014,0.025906017416104987,0.00037057517101371165
3.0,195.0,8046.776718574415,8046.75084869175,0.025853929524487285,0.0003779276474967486
3.0,196.0,8050.826097573557,8050.800348407487,0.025743338835241047,0.00038665998815686723
3.0,197.0,8054.875797634054,8054.849848123224,0.02594140855569549,0.0003918571447646204
3.0,198.0,8058.925160257044,8058.899347838959,0.02579010066506271,0.00040272431574924796
3.0,199.0,8062.97436188122,8062.948847554696,0.025500048803110076,0.0004130613084026411
3.0,200.0,8067.023678494168,8066.9983472704325,0.02531924968070598,0.0004172355260724976
3.0,201.0,8071.073063869608,8071.047846986169,0.02519642946742806,0.0004284194942868869
3.0,202.0,8075.122273423445,8075.097346701906,0.02491923467266588,0.00044003370661339377
3.0,203.0,8079.171657299008,8079.146846417641,0.024809812493799654,0.0004464182903867994
3.0,204.0,8083.221500225214,8083.196346133378,0.025142262821191252,0.0004615066342299612
3.0,205.0,8087.270667802996,8087.245845849115,0.024816554213089148,0.00047604587996015257
3.0,206.0,8091.320146161027,8091.295345564851,0.024797469381610426,0.00048468452331154024
3.0,207.0,8095.369810481503,8095.344845280588,0.0249483649602098,0.000498715608639598
3.0,208.0,8099.418760606275,8099.394344996324,0.024405418555147662,0.0005116198525029293
3.0,209.0,8103.467994648738,8103.443844712061,0.024149100691261083,0.0005181562553324223
3.0,210.0,8107.5177520931,8107.493344427797,0.024400155183343486,0.0005308153329121059
3.0,211.0,8111.566884261942,8111.542844143533,0.024040872899263377,0.0005449617518943414
3.0,212.0,8115.61624521982,8115.59234385927,0.0239122334107833,0.0005537675471343731
3.0,213.0,8119.666396947237,8119.6418435750065,0.024554061829576312,0.0005685927514402355
3.0,214.0,8123.715422761866,8123.691343290743,0.024080060311575835,0.0005832390836537533
3.0,215.0,8127.764803134964,8127.740843006479,0.023967900322077185,0.0005920539613762342
3.0,216.0,8131.814695682699,8131.790342722215,0.024351742127691978,0.0006032150456507814
3.0,217.0,8135.86356109652,8135.839842437952,0.023719682375940465,0.0006148398255799489
3.0,218.0,8139.912878407984,8139.889342153689,0.02355196240080204,0.0006217356765443913
3.0,219.0,8143.962901517194,8143.938841869425,0.02407278646398936,0.0006320976983261764
3.0,220.0,8148.01209796884,8147.988341585162,0.023769829326852232,0.0006453161675607156
3.0,221.0,8152.061534688797,8152.037841300898,0.023718609942193325,0.0006536409454893968
3.0,222.0,8156.111812090291,8156.087341016634,0.02448966388340068,0.0006650901069868081
3.0,223.0,8160.160855742867,8160.136840732371,0.02402590109659286,0.0006767685322797077
3.0,224.0,8164.210246101447,8164.186340448107,0.023927365041004123,0.000683014619925056
3.0,225.0,8168.260223718246,8168.235840163844,0.024403665472846114,0.0006903360205360872
3.0,226.0,8172.309226953353,8172.2853398795805,0.023903393914338267,0.0006991388217441854
3.0,227.0,8176.358739799134,8176.334839595316,0.023933190437446683,0.0007042094233500407
3.0,228.0,8180.408843964889,8180.384339311053,0.024540027024954725,0.0007117851884078569
3.0,229.0,8184.458262262486,8184.433839026789,0.02445022110271111,0.0007220066471213928
3.0,230.0,8188.507824273428,8188.483338742526,0.024523268137841114,0.0007271011431144014
3.0,231.0,8192.558008455135,8192.532838458263,0.025206265816905216,0.0007345701058476554
3.0,232.0,8196.607244229748,8196.582338174,0.024928726512712274,0.0007415704485889998
3.0,233.0,8200.656722268452,8200.631837889736,0.024919211921314854,0.0007433974258861766
3.0,234.0,8204.706637714833,8204.681337605472,0.02534079220208696,0.0007473837087117615
3.0,235.0,8208.755967739067,8208.730837321209,0.02516216780736613,0.0007521875140957987
3.0,236.0,8212.80571101647,8212.780337036944,0.025420733063469925,0.0007537423084734145
3.0,237.0,8216.855706466678,8216.82983675268,0.0259228103774376,0.000758439960593474
3.0,238.0,8220.905455561671,8220.879336468417,0.026157426043369014,0.0007638884911386008
3.0,239.0,8224.955122312424,8224.928836184154,0.02633207008352656,0.0007641094971024406
3.0,240.0,8229.005043982826,8228.97833589989,0.026757687790905038,0.0007675665122104684
3.0,241.0,8233.054602828099,8233.027835615627,0.026801403648505584,0.0007688883329181219
3.0,242.0,8237.104166987467,8237.077335331363,0.02687696727241473,0.0007660030038282651
3.0,243.0,8241.15394207236,8241.1268350471,0.027163480638819237,0.000767371890755653
3.0,244.0,8245.203702904108,8245.176334762837,0.027413572067871428,0.0007676192934099681
3.0,245.0,8249.253581334235,8249.225834478573,0.02780295161221602,0.000765712269023011
3.0,246.0,8253.303368520334,8253.27533419431,0.02809848201263776,0.0007676508572654469
3.0,247.0,8257.3534783138,8257.324833910046,0.028691924319105055,0.0007680550429804602
3.0,248.0,8261.403122138614,8261.374333625783,0.028840061831147068,0.0007644722807420154
3.0,249.0,8265.452740036795,8265.423833341518,0.0289655357673837,0.0007644278104899336
3.0,250.0,8269.502692006721,8269.473333057254,0.029405312542508,0.0007614302313908204
3.0,251.0,8273.552238959688,8273.522832772991,0.029461511034469368,0.0007566150010182622
3.0,252.0,8277.601879512637,8277.572332488728,0.029615177588766528,0.0007561290634884398
3.0,253.0,8281.652086296408,8281.621832204464,0.030312699205978788,0.0007539069860384786
3.0,254.0,8285.701916808915,8285.6713319202,0.030649340690160898,0.0007516081464772068
3.0,255.0,8289.75147400265,8289.720831635937,0.030713810490851756,0.000751100218194997
3.0,256.0,8293.80190528292,8293.770331351674,0.03163152410388648,0.0007493422061924309
3.0,257.0,8297.851369382379,8297.81983106741,0.031597986824181135,0.0007458543892370504
3.0,258.0,8301.900724925588,8301.869330783147,0.031462387908732126,0.0007433644044800783
3.0,259.0,8305.95107599418,8305.918830498884,0.032307218020832806,0.0007405943859740717
3.0,260.0,8310.000475893557,8309.968330214619,0.032214637848937855,0.0007381868597267449
3.0,261.0,8314.050016943776,8314.017829930355,0.03226702841016049,0.0007366991877411614
3.0,262.0,8318.100592538456,8318.067329646092,0.03333676145007303,0.0007364939231723168
3.0,263.0,8322.150191490351,8322.116829361828,0.033438304441915534,0.0007369404187791672
3.0,264.0,8326.199547278451,8326.166329077565,0.03329862690475238,0.0007345211807567888
3.0,265.0,8330.250189993438,8330.215828793302,0.03443310301759084,0.0007351721695904584
3.0,266.0,8334.299357324355,8334.265328509038,0.034103216360335864,0.0007346238576009036
3.0,267.0,8338.348548418366,8338.314828224775,0.03380273993684568,0.0007309773408223303
3.0,268.0,8342.39921448476,8342.364327940511,0.034968327337765004,0.000733083468286958
3.0,269.0,8346.448365716684,8346.413827656248,0.03462622797360382,0.0007345627933642112
3.0,270.0,8350.497856957461,8350.463327371985,0.03462529543344317,0.0007326058079623371
3.0,271.0,8354.548631176785,8354.512827087721,0.03589631209047184,0.0007372500877592746
3.0,272.0,8358.59787391475,8358.562326803458,0.03563992676140515,0.0007399329205820216
3.0,273.0,8362.64709318792,8362.611826519194,0.035361449716219795,0.0007362097115864595
3.0,274.0,8366.697774934099,8366.66132623493,0.03653984560378376,0.000741252513852662
3.0,275.0,8370.74662271526,8370.710825950666,0.03589230996703918,0.0007427809929433534
3.0,276.0,8374.79576403585,8374.760325666402,0.03554141473432537,0.0007391477056540658
3.0,277.0,8378.846564245143,8378.809825382139,0.03684395120717454,0.0007466240812326162
3.0,278.0,8382.895447183935,8382.859325097876,0.03623283260867538,0.0007497085565289697
3.0,279.0,8386.944930273188,8386.908824813612,0.03622067391074779,0.0007477765875214571
3.0,280.0,8390.995662380572,8390.958324529349,0.03744978249119413,0.0007559296703261525
3.0,281.0,8395.044536416133,8395.007824245085,0.03682414403192524,0.0007582683741035384
3.0,282.0,8399.093693009068,8399.057323960822,0.03648305008027819,0.0007545330244399825
3.0,283.0,8403.144213106587,8403.106823676559,0.03750238422048824,0.0007623430734292644
3.0,284.0,8407.192832547149,8407.156323392293,0.03662786659219819,0.0007643079668198751
3.0,285.0,8411.242013309955,8411.20582310803,0.036316897593906106,0.0007622642848128557
3.0,286.0,8415.292716077922,8415.255322823767,0.03752121651746165,0.0007722245033201467
3.0,287.0,8419.341398677238,8419.304822539503,0.03670773473572808,0.0007755015465157457
3.0,288.0,8423.390885906587,8423.35432225524,0.03669867562621221,0.0007750604846722369
3.0,289.0,8427.441333495106,8427.403821970976,0.03764148598202155,0.0007835989741500945
3.0,290.0,8431.489932962417,8431.453321686713,0.036740581336971445,0.0007858783286998713
3.0,291.0,8435.539084062906,8435.50282140245,0.03639699658219797,0.0007846056902836904
3.0,292.0,8439.589271493925,8439.552321118186,0.037084089588006464,0.0007926818695334156
3.0,293.0,8443.637824869678,8443.601820833923,0.036142524888191474,0.00079664114441799
3.0,294.0,8447.687081333997,8447.65132054966,0.035909080263763826,0.000798438998665984
3.0,295.0,8451.737473388743,8451.700820265396,0.03679984247514767,0.000808099485239069
3.0,296.0,8455.786080138409,8455.750319981133,0.03590634430634054,0.0008137946161867328
3.0,297.0,8459.835536922626,8459.79981969687,0.03586805822305905,0.0008170457864025337
3.0,298.0,8463.885528729406,8463.849319412604,0.03635352786045587,0.0008240507643213638
3.0,299.0,8467.9340185603,8467.89881912834,0.03534124724342291,0.0008298799773541015
3.0,300.0,8471.983177256447,8471.948318844077,0.03500988983046227,0.0008335869596714931
3.0,301.0,8476.032949113052,8475.997818559814,0.03528144966367108,0.0008405619031610864
3.0,302.0,8480.081611135403,8480.04731827555,0.034444811107050555,0.00085003887890897
3.0,303.0,8484.130894495289,8484.096817991287,0.034240141519376266,0.0008573433647135022
3.0,304.0,8488.180870745577,8488.146317707024,0.03471281243332669,0.000865101808014045
3.0,305.0,8492.22954050664,8492.19581742276,0.03387669159496909,0.0008762368406883729
3.0,306.0,8496.278863447555,8496.245317138497,0.03370687342862766,0.0008845686916127206
3.0,307.0,8500.328381436304,8500.294816854233,0.03371944150944728,0.0008889552105201236
3.0,308.0,8504.376954890362,8504.344316569968,0.03278830464660132,0.0009009105032256609
3.0,309.0,8508.426065755331,8508.393816285705,0.032413049188789955,0.000910611756319491
3.0,310.0,8512.475470910587,8512.443316001441,0.032319048429599206,0.0009152582292231653
3.0,311.0,8516.524393774685,8516.492815717178,0.03173812175805324,0.0009309809961449081
3.0,312.0,8520.573585783855,8520.542315432915,0.03144245854946348,0.0009434853451100688
3.0,313.0,8524.623168194727,8524.591815148651,0.03152106154152534,0.0009479550909712598
3.0,314.0,8528.672030954307,8528.641314864388,0.03087288425308543,0.0009636204149002583
3.0,315.0,8532.721108709335,8532.690814580124,0.030459744093377594,0.0009759358077660376
3.0,316.0,8536.770256085838,8536.740314295861,0.030105451016652296,0.0009771557593826507
3.0,317.0,8540.819090617408,8540.789814011598,0.02943334293559019,0.000992990817795853
3.0,318.0,8544.868095113803,8544.839313727334,0.028952830931530116,0.0010065761903443168
3.0,319.0,8548.917249388505,8548.88881344307,0.028610287744413654,0.0010085829523740243
3.0,320.0,8552.966526283926,8552.938313158807,0.0283788893621022,0.0010264715992867684
3.0,321.0,8557.015532551452,8556.987812874544,0.02789493836917245,0.001040768824716523
3.0,322.0,8561.064807950246,8561.037312590279,0.02766866845649929,0.0010420375451233724
3.0,323.0,8565.113943809438,8565.086812306015,0.02729124993811638,0.0010573327541465395
3.0,324.0,8569.162741082664,8569.136312021752,0.02659720724886938,0.0010699790319442654
3.0,325.0,8573.211685888722,8573.185811737489,0.026045994022751984,0.001069056634408889
3.0,326.0,8577.260878055731,8577.235311453225,0.02573109631043735,0.001083536885992742
3.0,327.0,8581.309768864547,8581.284811168962,0.025133659236644235,0.0010970191128298473
3.0,328.0,8585.358809883512,8585.334310884698,0.02468079622667574,0.001097291759916886
3.0,329.0,8589.408436250062,8589.383810600435,0.02479663963799794,0.0011117285951883144
3.0,330.0,8593.45724507305,8593.433310316172,0.024109258705721004,0.001123733285254701
3.0,331.0,8597.506331536662,8597.482810031908,0.02369802012094624,0.0011228464878690213
3.0,332.0,8601.555735789292,8601.532309747643,0.023590479829181277,0.0011330502383591445
3.0,333.0,8605.604337516466,8605.58180946338,0.022697141649814512,0.0011427966644207224
3.0,334.0,8609.653258076007,8609.631309179116,0.022127465785388267,0.0011410641111692333
3.0,335.0,8613.702784545465,8613.680808894853,0.022148560221012303,0.0011502702025891587
3.0,336.0,8617.751642519424,8617.73030861059,0.02151081506826813,0.0011605679601877264
3.0,337.0,8621.800683142994,8621.779808326326,0.02105997282978933,0.0011596906566995223
3.0,338.0,8625.850542618558,8625.829308042063,0.021409631338883628,0.001167550670360633
3.0,339.0,8629.899252785734,8629.8788077578,0.020615319204125626,0.0011748156952349235
3.0,340.0,8633.948263358188,8633.928307473536,0.020132638927634616,0.0011723229378185153
3.0,341.0,8637.997841970651,8637.977807189272,0.02020437722853785,0.0011761250526944175
3.0,342.0,8642.046433934169,8642.027306905009,0.019294861595653856,0.001181504318162332
3.0,343.0,8646.095472445788,8646.076806620746,0.018847119238444066,0.0011791125168263729
3.0,344.0,8650.14519656941,8650.126306336482,0.01906917514907036,0.0011825311606292151
3.0,345.0,8654.19415740807,8654.175806052219,0.01852460677127965,0.0011880699167148292
3.0,346.0,8658.243273362496,8658.225305767954,0.018149819126847433,0.001185279273344096
3.0,347.0,8662.293167706102,8662.27480548369,0.018537664001541998,0.001186925204152236
3.0,348.0,8666.34193554513,8666.324305199427,0.017793088872394947,0.001188643072543365
3.0,349.0,8670.390970436507,8670.373804915163,0.01733795594577714,0.0011839259790193315
3.0,350.0,8674.440583302136,8674.4233046309,0.01745064293527321,0.0011829181697590825
3.0,351.0,8678.489364804282,8678.472804346637,0.016723867486689414,0.0011834078587044637
3.0,352.0,8682.538604132646,8682.522304062373,0.01647773290483201,0.0011791120061778397
3.0,353.0,8686.5883337827,8686.57180377811,0.016709030442598305,0.0011780907508056127
3.0,354.0,8690.637521917923,8690.621303493846,0.016383003320015632,0.0011779029787763115
3.0,355.0,8694.686742410955,8694.670803209583,0.016111351135577934,0.00117164232067691
3.0,356.0,8698.736463971103,8698.720302925318,0.016331178255768464,0.0011687768666519464
3.0,357.0,8702.785438982206,8702.769802641054,0.015789036461910655,0.001164681950017145
3.0,358.0,8706.834565184377,8706.819302356791,0.015426149165705283,0.0011565483769100712
3.0,359.0,8710.88408131954,8710.868802072528,0.015448277681571199,0.0011526584475312631
3.0,360.0,8714.933196644872,8714.918301788264,0.015050738344825731,0.0011477006497772702
3.0,361.0,8718.982635789778,8718.967801504,0.015001867856426543,0.0011397025546118831
3.0,362.0,8723.032195815176,8723.017301219737,0.015066260538787901,0.0011355861504812994
3.0,363.0,8727.081677080569,8727.066800935474,0.015028394166620274,0.0011290449257782302
3.0,364.0,8731.130958540605,8731.11630065121,0.014814776580351463,0.0011180519597687477
3.0,365.0,8735.18037534512,8735.165800366947,0.014734565874505279,0.0011124404158212664
3.0,366.0,8739.229658729335,8739.215300082684,0.014500876335205248,0.0011028334196217428
3.0,367.0,8743.278853106523,8743.26479979842,0.014204784842377194,0.0010907778225465745
3.0,368.0,8747.328216744274,8747.314299514157,0.014078180151500419,0.0010853285772435323
3.0,369.0,8751.377722883683,8751.363799229894,0.014070569475507,0.0010752706899713055
3.0,370.0,8755.427237151347,8755.413298945628,0.014092110516230605,0.0010634517775456487
3.0,371.0,8759.476550869293,8759.462798661365,0.013910809806247926,0.0010569973598138175
3.0,372.0,8763.526319295272,8763.512298377102,0.01416031999497136,0.0010454766059325412
3.0,373.0,8767.57553101511,8767.561798092838,0.013874163545096962,0.0010314721128337
3.0,374.0,8771.624635458391,8771.611297808575,0.013484534552162586,0.0010241162931376212
3.0,375.0,8775.674274074967,8775.660797524311,0.013610572496418172,0.001011696311651147
3.0,376.0,8779.723427173738,8779.710297240048,0.01327087842810215,0.0009984737581934708
3.0,377.0,8783.77264678013,8783.759796955785,0.013000320836454193,0.000991835143572719
3.0,378.0,8787.822520671096,8787.809296671521,0.013362952174247766,0.0009800744071728573
3.0,379.0,8791.871926697799,8791.858796387258,0.013271480716639417,0.0009679058460421712
3.0,380.0,8795.920986047196,8795.908296102993,0.012834030472276936,0.0009597659726279511
3.0,381.0,8799.97098183906,8799.95779581873,0.01331550615782362,0.0009483776511109115
3.0,382.0,8804.019988164182,8804.007295534466,0.0128227942286685,0.0009363163363614621
3.0,383.0,8808.068845227584,8808.056795250202,0.012186292449996472,0.0009284573059929435
3.0,384.0,8812.118822631523,8812.106294965939,0.01265757547434987,0.0009193883521882135
3.0,385.0,8816.167812563448,8816.155794681676,0.012152669458146192,0.0009099310434743828
3.0,386.0,8820.216920205214,8820.205294397412,0.011767191945182276,0.0009030917831750488
3.0,387.0,8824.267059961327,8824.254794113149,0.012399418148106633,0.0008963368890067057
3.0,388.0,8828.31619081358,8828.304293828885,0.012029435571548674,0.0008886861230716986
3.0,389.0,8832.36503934983,8832.353793544622,0.011378488667560305,0.0008808496514988351
3.0,390.0,8836.415152711566,8836.403293260359,0.011983814153154526,0.0008771655170712047
3.0,391.0,8840.463869294317,8840.452792976095,0.011202057694617906,0.0008718097184931003
3.0,392.0,8844.512588882351,8844.502292691832,0.010427147330574371,0.000865837571683392
3.0,393.0,8848.562805674313,8848.551792407567,0.011143050150394629,0.0008667511273835052
3.0,394.0,8852.611546006054,8852.601292123303,0.010387117103618948,0.0008642874194894788
3.0,395.0,8856.660587796949,8856.65079183904,0.009931878488032453,0.0008595709468477743
3.0,396.0,8860.710821098615,8860.700291554776,0.010660126875563947,0.0008631851692978916
3.0,397.0,8864.759580121974,8864.749791270513,0.00991699010432967,0.0008622331067427856
3.0,398.0,8868.808297894098,8868.79929098625,0.009133875279530912,0.0008579688000519638
3.0,399.0,8872.858380052985,8872.848790701986,0.009712985047599432,0.0008655778529651945
3.0,400.0,8876.906817276778,8876.898290417723,0.008653528413560707,0.0008673747943625731
3.0,401.0,8880.955514589241,8880.94779013346,0.007855683311163375,0.0008660914318256616
3.0,402.0,8885.005791905583,8884.997289849196,0.008633949994646173,0.0008773021567653409
3.0,403.0,8889.054276970577,8889.046789564933,0.0076215140070416965,0.000880499817052076
3.0,404.0,8893.103294911436,8893.096289280667,0.007139833149722108,0.0008804507211946834
3.0,405.0,8897.153407208181,8897.145788996404,0.007747217062160416,0.0008924452409193066
3.0,406.0,8901.201811384215,8901.19528871214,0.006649433619031697,0.0008962350600233864
3.0,407.0,8905.2504895963,8905.244788427877,0.005828191436421548,0.0008978658087280912
3.0,408.0,8909.300383995253,8909.294288143614,0.006221836816166615,0.0009120753007462542
3.0,409.0,8913.348647330053,8913.34378785935,0.004989509678807735,0.000917827342291269
3.0,410.0,8917.397411120388,8917.393287575087,0.004259001387254102,0.000922242499462285
3.0,411.0,8921.447542616961,8921.442787290824,0.004889973456329244,0.0009368353179957911
3.0,412.0,8925.495846630021,8925.49228700656,0.0036944784706065548,0.0009425995485199732
3.0,413.0,8929.54486168789,8929.541786722297,0.003210090866559767,0.000947765090724999
3.0,414.0,8933.594660900446,8933.591286438033,0.003503157546674629,0.0009606280224161589
3.0,415.0,8937.64282963291,8937.64078615377,0.0021703763559344225,0.0009667029977840462
3.0,416.0,8941.691548091283,8941.690285869507,0.0013937176831859688,0.0009736136566550617
3.0,417.0,8945.74113333381,8945.739785585241,0.0014783993672153883,0.0009862435664414265
3.0,418.0,8949.78938094247,8949.789285300978,0.0002293463928708661,0.0009934995517167796
3.0,419.0,8953.838251701864,8953.838785016715,-0.00039180312273856543,0.0010019101813794578
3.0,420.0,8957.88806574077,8957.888284732451,-8.12284210951475e-5,0.0010122836033937
3.0,421.0,8961.936314706483,8961.937784448188,-0.0013351571312796295,0.0010190511818917918
3.0,422.0,8965.985314645888,8965.987284163924,-0.0018317126600777556,0.0010273142861429686
3.0,423.0,8970.034690249367,8970.036783879661,-0.0019627672197657375,0.0010346303291547325
3.0,424.0,8974.082806282535,8974.086283595398,-0.0033487305074686446,0.001041853239640125
3.0,425.0,8978.131605712088,8978.135783311134,-0.004038779896063716,0.00105089450540597
3.0,426.0,8982.180841729289,8982.18528302687,-0.00430341615810903,0.001056490178653792
3.0,427.0,8986.229233659633,8986.234782742607,-0.005411499901356365,0.0010641996533818747
3.0,428.0,8990.278177479066,8990.284282458342,-0.005956974971695672,0.0010732034537678612
3.0,429.0,8994.327613026288,8994.333782174079,-0.006026833783380425,0.001075330055452227
3.0,430.0,8998.375945332189,8998.383281889815,-0.007201648837963148,0.0010822701522908752
3.0,431.0,9002.424865261457,9002.432781605552,-0.007773971301048732,0.0010903959782849334
3.0,432.0,9006.47385556852,9006.482281321289,-0.00828843079489161,0.0010893153456171677
3.0,433.0,9010.522117417851,9010.531781037025,-0.009530067826744926,0.0010965294438806355
3.0,434.0,9014.570965726813,9014.581280752762,-0.010166703906861585,0.0011044998667265587
3.0,435.0,9018.619934653325,9018.630780468498,-0.010697533087977718,0.0011012714041064092
3.0,436.0,9022.6686047745,9022.680280184235,-0.011531980167546863,0.001107973370020131
3.0,437.0,9026.717525122707,9026.729779899972,-0.01209977201278889,0.0011148001766651608
3.0,438.0,9030.766643587962,9030.779279615708,-0.012486352279211133,0.0011082472602044274
3.0,439.0,9034.81518872441,9034.828779331445,-0.013451723457365006,0.0011136425125259728
3.0,440.0,9038.863963374446,9038.878279047181,-0.014165892944902225,0.001119274182948844
3.0,441.0,9042.912715355913,9042.927778762916,-0.014914462937440476,0.001110855157019819
3.0,442.0,9046.961290885203,9046.977278478653,-0.015843923683405592,0.0011160741471816348
3.0,443.0,9051.01014979529,9051.02677819439,-0.01646872815149436,0.001120866607909225
3.0,444.0,9055.058979021185,9055.076277910126,-0.017137288504954995,0.0011113879343264098
3.0,445.0,9059.108006354649,9059.125777625863,-0.017618416898130818,0.0011151308846316852
3.0,446.0,9063.156842391247,9063.1752773416,-0.018272378361189112,0.00111809505519926
3.0,447.0,9067.20574565585,9067.224777057336,-0.018871237252596984,0.0011070791398773792
3.0,448.0,9071.25458873338,9071.274276773072,-0.019539494047421613,0.0011096011952746044
3.0,449.0,9075.303235864649,9075.323776488809,-0.02038093773444416,0.0011118358711924283
3.0,450.0,9079.351919357125,9079.373276204546,-0.021192370940298133,0.0011015684202912387
3.0,451.0,9083.400893035781,9083.422775920282,-0.021723991696035228,0.0011041741188409144
3.0,452.0,9087.449776088351,9087.472275636017,-0.022328357366404816,0.0011055397403020241
3.0,453.0,9091.498579315872,9091.521775351754,-0.023020145793452684,0.0010959530044732373
3.0,454.0,9095.547957084587,9095.57127506749,-0.023152496276679813,0.001097262036524062
3.0,455.0,9099.596727125685,9099.620774783227,-0.023878026352576853,0.0010972086402421617
3.0,456.0,9103.645524655507,9103.670274498963,-0.02457761981099793,0.0010886627999619068
3.0,457.0,9107.694676975547,9107.7197742147,-0.024934160840302866,0.0010907315223047643
3.0,458.0,9111.743302814928,9111.769273930437,-0.025801011815929087,0.0010914110625115697
3.0,459.0,9115.792069778607,9115.818773646173,-0.026523359380007605,0.0010858421001690341
3.0,460.0,9119.841415684332,9119.86827336191,-0.026681357908728387,0.001089432379193533
3.0,461.0,9123.89038809138,9123.917773077646,-0.027204658626942546,0.0010895115699782046
3.0,462.0,9127.939254954668,9127.967272793383,-0.02783016449347997,0.0010855400013345265
3.0,463.0,9131.988878866698,9132.01677250912,-0.02771516225675441,0.0010896187957632932
3.0,464.0,9136.037668590468,9136.066272224856,-0.028428972867686753,0.0010896255677382645
3.0,465.0,9140.086475319109,9140.115771940591,-0.029113962448718667,0.0010886408859843368
3.0,466.0,9144.135868945717,9144.165271656328,-0.029224101041791073,0.0010964807251192545
3.0,467.0,9148.184619051364,9148.214771372064,-0.029973961364476054,0.0010982308170277837
3.0,468.0,9152.233589260122,9152.2642710878,-0.030489380496192098,0.0010999193436184891
3.0,469.0,9156.283175782883,9156.313770803537,-0.030404103416685757,0.0011101833015009967
3.0,470.0,9160.332317709941,9160.363270519274,-0.030768234073775602,0.0011107934817888969
3.0,471.0,9164.38131703934,9164.41277023501,-0.03126009151492326,0.001113118584436315
3.0,472.0,9168.431010771408,9168.462269950747,-0.031071593568867684,0.0011254773233051409
3.0,473.0,9172.479929897154,9172.511769666484,-0.03166357034410794,0.0011270520027004058
3.0,474.0,9176.52885600593,9176.56126938222,-0.03222555938782534,0.001132078876441637
3.0,475.0,9180.57837180727,9180.610769097957,-0.032207504373673146,0.0011486881057465247
3.0,476.0,9184.627372840623,9184.660268813692,-0.03271409324429442,0.0011507426661456466
3.0,477.0,9188.676611558532,9188.709768529428,-0.03296076628816991,0.0011553086098983545
3.0,478.0,9192.726252647488,9192.759268245165,-0.03281807583130103,0.00117256466313722
3.0,479.0,9196.775621629364,9196.808767960902,-0.03296412465965659,0.0011718315100538062
3.0,480.0,9200.824785447672,9200.858267676638,-0.03329243981693253,0.0011753028299276633
3.0,481.0,9204.874364828336,9204.907767392375,-0.03321347872133629,0.0011942306189803283
3.0,482.0,9208.923510507248,9208.957267108111,-0.0335833685921898,0.001194058599550082
3.0,483.0,9212.972630684595,9213.006766823848,-0.03395069278690244,0.0011981747398315677
3.0,484.0,9217.022138490236,9217.056266539585,-0.033935802810219684,0.0012183384863286065
3.0,485.0,9221.071463662423,9221.105766255321,-0.03412358120021963,0.0012155897536545147
3.0,486.0,9225.120963490788,9225.155265971058,-0.03411243045593437,0.0012157092730270135
3.0,487.0,9229.170482093135,9229.204765686794,-0.03409050616710374,0.0012336871885801838
3.0,488.0,9233.220089366527,9233.254265402531,-0.034003017105987965,0.0012267585005012827
3.0,489.0,9237.269392273138,9237.303765118266,-0.034194815794535316,0.0012248963953543509
3.0,490.0,9241.318736750722,9241.353264834002,-0.03434653800331944,0.0012434227329515713
3.0,491.0,9245.368170866657,9245.402764549739,-0.03442801647770466,0.0012357195389953806
3.0,492.0,9249.417469247102,9249.452264265476,-0.034619368014546126,0.0012320733538376978
3.0,493.0,9253.466892550801,9253.501763981212,-0.03468693108266052,0.0012482922369142647
3.0,494.0,9257.516546605199,9257.551263696949,-0.0345473513516481,0.0012355865207919249
3.0,495.0,9261.566187131197,9261.600763412685,-0.034400967954525186,0.0012261883026902785
3.0,496.0,9265.615502568846,9265.650263128422,-0.034582488422756796,0.0012388346250157382
3.0,497.0,9269.66531480922,9269.699762844159,-0.034289326544239884,0.0012224515956115074
3.0,498.0,9273.714643027251,9273.749262559895,-0.03445849700938197,0.0012119520088247529
3.0,499.0,9277.76375749004,9277.798762275632,-0.03483825638681992,0.001224093451183043
3.0,500.0,9281.813504742615,9281.848261991367,-0.03460261217765037,0.0012061163554737298
3.0,501.0,9285.862864192934,9285.897761707103,-0.0347362774496105,0.0011927112372141291
3.0,502.0,9289.91219972551,9289.94726142284,-0.034893197467908976,0.001199886670601399
3.0,503.0,9293.962138444756,9293.996761138576,-0.034466900616735074,0.001176940611168022
3.0,504.0,9298.011733861405,9298.046260854313,-0.034370869338772536,0.0011588658555608158
3.0,505.0,9302.060850525613,9302.09576057005,-0.034753462279468295,0.0011628614210407162
3.0,506.0,9306.110817765395,9306.145260285786,-0.03430011394675603,0.0011389727851981067
3.0,507.0,9310.160043042468,9310.194760001523,-0.03457348416804962,0.00112194279625731
3.0,508.0,9314.209006464029,9314.24425971726,-0.03510488279607671,0.0011246574504867018
3.0,509.0,9318.259050186165,9318.293759432996,-0.03456695145496269,0.0010995753277479418
3.0,510.0,9322.30833534091,9322.343259148733,-0.034777875915551704,0.0010798819894038492
3.0,511.0,9326.357613087901,9326.39275886447,-0.034996692647837335,0.0010767017781129898
3.0,512.0,9330.40775148454,9330.442258580206,-0.03436707680384643,0.0010493039091510907
3.0,513.0,9334.457133719163,9334.491758295942,-0.034487463415644015,0.0010279224687563778
3.0,514.0,9338.506113665204,9338.541258011677,-0.03500933915756832,0.0010237199529044233
3.0,515.0,9342.556171466478,9342.590757727414,-0.03445864838704438,0.000999326577144712
3.0,516.0,9346.605213025961,9346.64025744315,-0.03491525661320338,0.0009808504426801162
3.0,517.0,9350.654140063018,9350.689757158887,-0.03548466509755599,0.0009753023264898091
3.0,518.0,9354.704405845281,9354.739256874624,-0.034719956182016176,0.0009510244175536405
3.0,519.0,9358.753515979563,9358.78875659036,-0.03510783667616124,0.0009308473291100798
3.0,520.0,9362.802786490527,9362.838256306097,-0.03533801384446633,0.0009206412376763889
3.0,521.0,9366.853001120577,9366.887756021833,-0.03462934066146772,0.0008980727926092479
3.0,522.0,9370.902076376124,9370.93725573757,-0.03505732219036872,0.0008796028968764059
3.0,523.0,9374.951018949481,9374.986755453305,-0.035617140875274345,0.0008716704131838686
3.0,524.0,9379.001084064977,9379.036255169041,-0.035053867647093284,0.0008550684107554088
3.0,525.0,9383.049946264518,9383.085754884778,-0.035688361657321366,0.0008399998945892522
3.0,526.0,9387.098952373895,9387.135254600515,-0.036179319296024914,0.0008315816335415046
3.0,527.0,9391.149305064479,9391.184754316251,-0.035326156287283084,0.0008159769436417206
3.0,528.0,9395.198222600688,9395.234254031988,-0.03590785571577726,0.0008003367759704059
3.0,529.0,9399.247536543882,9399.283753747724,-0.03609633601445239,0.0007903196099471727
3.0,530.0,9403.297677396551,9403.333253463461,-0.035460600481656,0.0007793603979156365
3.0,531.0,9407.346470961453,9407.382753179198,-0.036169036275168764,0.0007675196755950616
3.0,532.0,9411.395484193701,9411.432252894934,-0.036655481001162116,0.000762386231775017
3.0,533.0,9415.44546233023,9415.48175261067,-0.03617687864971231,0.000757004900942455
3.0,534.0,9419.49423723809,9419.531252326407,-0.036897732989928045,0.000747385617126951
3.0,535.0,9423.543408579786,9423.580752042144,-0.0372219730343204,0.0007427290446488037
3.0,536.0,9427.593690304773,9427.63025175788,-0.03644136273123877,0.0007374251458402792
3.0,537.0,9431.64248396847,9431.679751473617,-0.0371485390764974,0.0007281159707377863
3.0,538.0,9435.691871633313,9435.729251189352,-0.0372615074161331,0.0007244707860448028
3.0,539.0,9439.741807566219,9439.778750905089,-0.03683113458555454,0.000723238775867896
3.0,540.0,9443.79045035903,9443.828250620825,-0.03768905073729911,0.0007176177127640662
3.0,541.0,9447.83962359915,9447.877750336562,-0.038009940741631,0.000718416514449769
3.0,542.0,9451.889434627798,9451.927250052298,-0.037698522312894056,0.000719205725554118
3.0,543.0,9455.938265760298,9455.976749768035,-0.0383643027398648,0.0007141029409047265
3.0,544.0,9459.987636619093,9460.026249483772,-0.038485825463794754,0.0007152082875654796
3.0,545.0,9464.03771280427,9464.075749199508,-0.03791377189645573,0.0007141886946140381
3.0,546.0,9468.086507577525,9468.125248915245,-0.038622722177024116,0.0007098842744519457
3.0,547.0,9472.135967492432,9472.17474863098,-0.03865875223527837,0.0007121276980231334
3.0,548.0,9476.185627290706,9476.224248346716,-0.03850455919609885,0.0007127211674145954
3.0,549.0,9480.234307710203,9480.273748062453,-0.03932508896332365,0.0007107628506573789
3.0,550.0,9484.283680648741,9484.32324777819,-0.03943998541944893,0.0007148952726225612
3.0,551.0,9488.33329762456,9488.372747493926,-0.039323381757185416,0.0007148536960398391
3.0,552.0,9492.382329196907,9492.422247209663,-0.03979243190133275,0.0007125099934982113
3.0,553.0,9496.431859295375,9496.4717469254,-0.03975159034052922,0.0007163599599565639
3.0,554.0,9500.481682951731,9500.521246641136,-0.0394342144145412,0.0007140040516260105
3.0,555.0,9504.530615199528,9504.570746356872,-0.04000948564089413,0.0007126121177024324
3.0,556.0,9508.580092060802,9508.620246072609,-0.0400232751690055,0.0007168207056015507
3.0,557.0,9512.629526363407,9512.669745788346,-0.04009286481095842,0.000715009018701447
3.0,558.0,9516.678434616862,9516.719245504082,-0.040687389106551564,0.0007150023822144883
3.0,559.0,9520.72796153323,9520.768745219819,-0.04064412421485031,0.0007196906372190191
3.0,560.0,9524.777452905537,9524.818244935555,-0.04065328694196069,0.0007174553444778538
3.0,561.0,9528.826802235,9528.867744651292,-0.04080957090764059,0.0007170078523966862
3.0,562.0,9532.876387966508,9532.917244367027,-0.04071225990901439,0.0007217289668598737
3.0,563.0,9536.926008917495,9536.966744082763,-0.04059752117427706,0.0007186196594940729
3.0,564.0,9540.975203134156,9541.0162437985,-0.0409138282884669,0.0007193002819599191
3.0,565.0,9545.024640013919,9545.065743514237,-0.04096458861113206,0.0007247219094269159
3.0,566.0,9549.073973741457,9549.115243229973,-0.04113125576350285,0.0007236497087605332
3.0,567.0,9553.123256464667,9553.16474294571,-0.0413533882469892,0.0007259241171706665
3.0,568.0,9557.172884575986,9557.214242661446,-0.04120945558133826,0.0007322167809111504
3.0,569.0,9561.222332485155,9561.263742377183,-0.04126112440599172,0.0007329852415633394
3.0,570.0,9565.272060665924,9565.31324209292,-0.041042720073164674,0.0007355008798899615
3.0,571.0,9569.3216358094,9569.362741808654,-0.040959361560453544,0.0007428147527751739
3.0,572.0,9573.37112085112,9573.412241524391,-0.040977635927902156,0.0007453135082079775
3.0,573.0,9577.420652016548,9577.461741240128,-0.04095749009047722,0.0007502268997925864
3.0,574.0,9581.47006013825,9581.511240955864,-0.041038892987671716,0.0007596574094146032
3.0,575.0,9585.519418460346,9585.5607406716,-0.041176087529947836,0.0007660667260450877
3.0,576.0,9589.569131635815,9589.610240387337,-0.040968659735881374,0.0007738694941541623
3.0,577.0,9593.618841545886,9593.659740103074,-0.040749478559973795,0.0007847088382003579
3.0,578.0,9597.668316591027,9597.70923981881,-0.04077180537478853,0.0007937341489610553
3.0,579.0,9601.718394873144,9601.758739534547,-0.04020496242310401,0.0008030787453376601
3.0,580.0,9605.767949335772,9605.808239250284,-0.040149947457393864,0.0008155530230945235
3.0,581.0,9609.817386031582,9609.85773896602,-0.04021139645738003,0.0008270711192748503
3.0,582.0,9613.86724830979,9613.907238681757,-0.03985755807889291,0.0008405050027411066
3.0,583.0,9617.91669281178,9617.956738397494,-0.039909448615162546,0.0008553248969990632
3.0,584.0,9621.966193196487,9622.00623811323,-0.03989970983911917,0.0008691484357510285
3.0,585.0,9626.016275367589,9626.055737828967,-0.03932248445971709,0.0008856382162401009
3.0,586.0,9630.066082037585,9630.105237544702,-0.03901741197159936,0.0009003651233578677
3.0,587.0,9634.115650638803,9634.154737260438,-0.038943815977745544,0.0009142154643968065
3.0,588.0,9638.165947867188,9638.204236976175,-0.03815667066101014,0.0009325426147189876
3.0,589.0,9642.215528337594,9642.253736691911,-0.03808502156243776,0.0009479910355689948
3.0,590.0,9646.26502212296,9646.303236407648,-0.038084045213508944,0.0009623548687054513
3.0,591.0,9650.315121729682,9650.352736123385,-0.03748810805245739,0.0009840777441278068
3.0,592.0,9654.364697349385,9654.402235839121,-0.03741800722582411,0.0009994812126481413
3.0,593.0,9658.414429704608,9658.451735554858,-0.03717349002363335,0.0010119985194755132
3.0,594.0,9662.464711468685,9662.501235270594,-0.036394634900261735,0.0010343010063415868
3.0,595.0,9666.514653554052,9666.55073498633,-0.035965484488770016,0.001046632271475715
3.0,596.0,9670.564364734944,9670.600234702066,-0.03574827936790825,0.001056078211874277
3.0,597.0,9674.614681416402,9674.649734417802,-0.03493787004663318,0.0010787763349083507
3.0,598.0,9678.664370942251,9678.699234133539,-0.03476456911630521,0.0010898231706273622
3.0,599.0,9682.714014073055,9682.748733849276,-0.0346110655495977,0.0010972849109588203
3.0,600.0,9686.76420242474,9686.798233565012,-0.03392110988988861,0.0011201262316569798
3.0,601.0,9690.814000839693,9690.847733280749,-0.03363589757509544,0.0011275071383181961
3.0,602.0,9694.86399542408,9694.897232996485,-0.03312974141954328,0.0011298171756530088
3.0,603.0,9698.914262594004,9698.946732712222,-0.03236324140107172,0.001149710982255215
3.0,604.0,9702.964377070664,9702.996232427959,-0.031769487823112286,0.0011514322303859453
3.0,605.0,9707.014238656042,9707.045732143695,-0.031402706024437066,0.001149391424626591
3.0,606.0,9711.06437998038,9711.095231859432,-0.03076288346301226,0.0011676653551201646
3.0,607.0,9715.114267989544,9715.144731575168,-0.030393746447771264,0.00116584536712678
3.0,608.0,9719.164100101729,9719.194231290905,-0.030051125498630427,0.0011600120324786439
3.0,609.0,9723.214227133027,9723.243731006642,-0.029418635499496304,0.0011750286377307467
3.0,610.0,9727.264305112954,9727.293230722376,-0.02885740422834715,0.0011665271220683907
3.0,611.0,9731.31450668174,9731.342730438113,-0.028147879428615852,0.0011539477926976198
3.0,612.0,9735.36458268163,9735.39223015385,-0.02757129777728551,0.001164055025462593
3.0,613.0,9739.414878826457,9739.441729869586,-0.02679765947004853,0.0011488884150417141
3.0,614.0,9743.464820916663,9743.491229585323,-0.026352254819357768,0.001132116438961577
3.0,615.0,9747.514689494104,9747.54072930106,-0.025981283320561488,0.0011396165601259283
3.0,616.0,9751.56484218459,9751.590229016796,-0.025344717643292825,0.0011193674766197999
3.0,617.0,9755.614786062812,9755.639728732533,-0.024892414548958186,0.0010979348465801541
3.0,618.0,9759.66478669982,9759.68922844827,-0.024385330046243325,0.0011003381134611723
3.0,619.0,9763.715148036123,9763.738728164004,-0.023539471813819546,0.0010724571457610972
3.0,620.0,9767.76538238993,9767.78822787974,-0.022801914671163104,0.0010449227643433772
3.0,621.0,9771.815211721929,9771.837727595477,-0.022472569285127975,0.001042320798996969
3.0,622.0,9775.865671240705,9775.887227311214,-0.021531285346554796,0.0010089730971373438
3.0,623.0,9779.915544688003,9779.93672702695,-0.021155827992515697,0.0009790012312621927
3.0,624.0,9783.9651703179,9783.986226742687,-0.021026281885497156,0.0009732636583466076
3.0,625.0,9788.015620039436,9788.035726458424,-0.02008613853422503,0.0009349150894953619
3.0,626.0,9792.065521776616,9792.08522617416,-0.019678546730119706,0.0009010949213422938
3.0,627.0,9796.115398861393,9796.134725889897,-0.01929717257462471,0.0008896613736574382
3.0,628.0,9800.16600487501,9800.184225605633,-0.01820210787718679,0.0008452283679821672
3.0,629.0,9804.21606772651,9804.23372532137,-0.01763983866521812,0.0008080482278897317
3.0,630.0,9808.265672470847,9808.283225037107,-0.01753684897448693,0.0007928341005862078
3.0,631.0,9812.316258850067,9812.332724752843,-0.01646095805836012,0.000745838327951376
3.0,632.0,9816.36593272746,9816.38222446858,-0.01628496624653053,0.0007085316357002097
3.0,633.0,9820.415405500458,9820.431724184316,-0.016308615985508368,0.0006901415634791658
3.0,634.0,9824.466126389507,9824.481223900051,-0.015090340817096148,0.0006398361377073477
3.0,635.0,9828.515844185367,9828.530723615788,-0.014868830670366151,0.0006003598896556281
3.0,636.0,9832.565632393555,9832.580223331524,-0.014579746845811314,0.0005770300266388981
3.0,637.0,9836.616390715804,9836.629723047261,-0.01332770794215321,0.0005240877961293929
3.0,638.0,9840.666125710735,9840.679222762998,-0.013095114647512673,0.0004845961565654127
3.0,639.0,9844.71558140239,9844.728722478734,-0.01314199066882793,0.0004597134744594681
3.0,640.0,9848.766225272911,9848.77822219447,-0.012001351010894723,0.0004077590809879001
3.0,641.0,9852.815639836843,9852.827721910207,-0.012083600101504999,0.00036981298390732385
3.0,642.0,9856.865073290475,9856.877221625944,-0.012146835540079337,0.000342535380675235
3.0,643.0,9860.915958926033,9860.926721341679,-0.010759882862203085,0.00029020352285299034
3.0,644.0,9864.96541451243,9864.976221057415,-0.010802269384839747,0.0002520995016342966
3.0,645.0,9869.015163289023,9869.025720773152,-0.010554739639701438,0.0002225919527121036
3.0,646.0,9873.065922159158,9873.075220488889,-0.009300022402840114,0.0001735385956698898
3.0,647.0,9877.115278742014,9877.124720204625,-0.009445773760944576,0.00014010172059865044
3.0,648.0,9881.16468735276,9881.174219920362,-0.009537799904592248,0.00011512760196972069
3.0,649.0,9885.21527517362,9885.223719636098,-0.008449468293292739,8.240614061684946e-5
3.0,650.0,9889.264473189325,9889.273219351835,-0.008747334110466909,7.014125291279213e-5
3.0,651.0,9893.313969045956,9893.322719067572,-0.008746896261982329,7.50093372535181e-5
3.0,652.0,9897.364838776251,9897.372218783308,-0.007376436339200154,0.00010348440062512193
3.0,653.0,9901.41405500771,9901.421718499045,-0.007660031033992709,0.00013098314555872725
3.0,654.0,9905.463803938119,9905.471218214781,-0.00741163721841076,0.00015972785755119016
3.0,655.0,9909.51438021539,9909.520717930518,-0.006340309646475362,0.0002013968624922788
3.0,656.0,9913.563435182656,9913.570217646255,-0.006786904545606376,0.00023142622702542034
3.0,657.0,9917.612893741738,9917.619717361991,-0.006824215437518433,0.0002604697304042207
3.0,658.0,9921.663293992548,9921.669217077726,-0.005923566006458714,0.0003003266761239291
3.0,659.0,9925.712399391503,9925.718716793463,-0.006314709643902461,0.00033075469111256057
3.0,660.0,9929.762016134007,9929.7682165092,-0.006190626163970592,0.00036103967391881974
3.0,661.0,9933.81267382772,9933.817716224936,-0.005036062822000531,0.00039953870924244603
3.0,662.0,9937.861754984946,9937.867215940672,-0.005457661786294921,0.00043052069383084477
3.0,663.0,9941.91151206689,9941.916715656409,-0.005197733330533083,0.00045947492818816736
3.0,664.0,9945.961750714685,9945.966215372146,-0.004465995637474407,0.0004929181167465955
3.0,665.0,9950.010673435507,9950.015715087882,-0.005044981093760725,0.0005211758285951675
3.0,666.0,9954.060241434236,9954.065214803619,-0.004966933253399475,0.0005473482237360966
3.0,667.0,9958.110348559829,9958.114714519354,-0.00436153550799645,0.0005776564340832877
3.0,668.0,9962.159517065686,9962.16421423509,-0.004692780359619064,0.0006062967527429839
3.0,669.0,9966.209242615456,9966.213713950827,-0.004457046458355762,0.0006326892062544239
3.0,670.0,9970.259548019041,9970.263213666563,-0.003659109073396394,0.0006609542227605319
3.0,671.0,9974.308632540244,9974.3127133823,-0.004081589551333309,0.0006893848288929062
3.0,672.0,9978.358351463989,9978.362213098037,-0.003855418584862491,0.0007131432250052529
3.0,673.0,9982.408202598805,9982.411712813773,-0.0035119488056807313,0.0007365996325138398
3.0,674.0,9986.457189783825,9986.46121252951,-0.004028329239645245,0.0007629886315287499
3.0,675.0,9990.506841222412,9990.510712245246,-0.003862336649945064,0.0007847726877030463
3.0,676.0,9994.556655410737,9994.560211960983,-0.0035517296350917604,0.0008067750852398027
3.0,677.0,9998.60602258243,9998.60971167672,-0.0036895423127134563,0.000833782629912547
3.0,678.0,10002.655749455262,10002.659211392456,-0.003451492611930007,0.000855816163779077
3.0,679.0,10006.705698020329,10006.708711108193,-0.003012728598605463,0.0008762057735825177
3.0,680.0,10010.75491939786,10010.75821082393,-0.003302661171346699,0.0009021633741421144
3.0,681.0,10014.804501152315,10014.807710539666,-0.003210587338799087,0.0009218600337360103
3.0,682.0,10018.854058727076,10018.8572102554,-0.0031590697180945426,0.0009391963364687818
3.0,683.0,10022.903284985852,10022.906709971137,-0.0034390586906738463,0.0009637721261901367
3.0,684.0,10026.952933262042,10026.956209686874,-0.0032754972039583663,0.0009828991167840598
3.0,685.0,10031.002543206101,10031.00570940261,-0.003169517819515022,0.0010004683703005483
3.0,686.0,10035.05220094717,10035.055209118347,-0.0030220317657949636,0.0010251826959059374
3.0,687.0,10039.10181148579,10039.104708834084,-0.0029028099197603296,0.0010446454172185534
3.0,688.0,10043.151473243634,10043.15420854982,-0.0027499700327098253,0.0010612150201409717
3.0,689.0,10047.20093125463,10047.203708265557,-0.0028056161031599913,0.0010843247765576613
3.0,690.0,10051.250329754483,10051.253207981294,-0.0028973874073017214,0.001102432426456853
3.0,691.0,10055.29973329984,10055.302707697028,-0.0029959008129480935,0.0011175657248209633
3.0,692.0,10059.349300964033,10059.352207412765,-0.0029363232488321955,0.0011398368803569154
3.0,693.0,10063.398898000905,10063.401707128502,-0.00282864542941752,0.0011581259718175592
3.0,694.0,10067.44839331047,10067.451206844238,-0.002835620908626879,0.0011737138481412994
3.0,695.0,10071.498355079359,10071.500706559975,-0.0023872955125625595,0.001195620818539872
3.0,696.0,10075.547805369444,10075.550206275711,-0.0024349831678591727,0.0012140109046853212
3.0,697.0,10079.597268719184,10079.599705991448,-0.0024761075205788075,0.0012283890276813768
3.0,698.0,10083.646991956924,10083.649205707185,-0.0022655613661299867,0.001248941240353802
3.0,699.0,10087.69625180262,10087.698705422921,-0.0025012763417180395,0.0012665322625867602
3.0,700.0,10091.745637619064,10091.748205138658,-0.0026117908219021047,0.0012793231485521907
3.0,701.0,10095.795539312354,10095.797704854394,-0.0022180763680808013,0.0012993270004415388
3.0,702.0,10099.845098521793,10099.847204570131,-0.0021576859417109517,0.001316402909696001
3.0,703.0,10103.894557750873,10103.896704285868,-0.002197357731347438,0.0013281463658760216
3.0,704.0,10107.944735190618,10107.946204001604,-0.0015332797279370425,0.0013475401679791175
3.0,705.0,10111.994066804666,10111.99570371734,-0.0017087540963984793,0.0013637681286636394
3.0,706.0,10116.043434674588,10116.045203433076,-0.0018386931342320167,0.0013733304148101169
3.0,707.0,10120.093363318018,10120.094703148812,-0.0014185679274305585,0.0013916684188829684
3.0,708.0,10124.142599042487,10124.144202864549,-0.0016866001578819123,0.0014061451010529255
3.0,709.0,10128.1920807498,10128.193702580285,-0.0016956710237536754,0.0014126827497096099
3.0,710.0,10132.242190764187,10132.243202296022,-0.0010915719967670157,0.0014299302687235246
3.0,711.0,10136.291776177699,10136.292702011759,-0.0010159969724554685,0.0014417759670902394
3.0,712.0,10140.34126448247,10140.342201727495,-0.0010231067039967456,0.0014455523081841554
3.0,713.0,10144.391477659832,10144.391701443232,-0.00031997263795346953,0.0014617288365238552
3.0,714.0,10148.44079415552,10148.441201158968,-0.0005185256695767748,0.001471116073337228
3.0,715.0,10152.49017367408,10152.490700874703,-0.0006305734218585712,0.001471817877308347
3.0,716.0,10156.540175451093,10156.54020059044,-0.00013128611590218497,0.0014862525281969638
3.0,717.0,10160.58952247702,10160.589700306176,-0.00029556284334830707,0.001491718932800186
3.0,718.0,10164.639169847878,10164.639200021913,-0.00013583857526100473,0.001488081469507648
3.0,719.0,10168.689285830118,10168.68869973765,0.000477461653190403,0.0015000064365090758
3.0,720.0,10172.738974725416,10172.738199453386,0.0006480782017206366,0.0015005301287013446
3.0,721.0,10176.788526184562,10176.787699169123,0.0007061328128656896,0.0014935983373851904
3.0,722.0,10180.838568351122,10180.83719888486,0.0012437607551873953,0.0015036025575495045
3.0,723.0,10184.88799256471,10184.886698600596,0.0011494075652080937,0.0015000552456090731
3.0,724.0,10188.937459199786,10188.936198316333,0.0011281216484348988,0.0014898071306267693
3.0,725.0,10192.98738227149,10192.98569803207,0.0015546437234661425,0.0014966265737493462
3.0,726.0,10197.036950637714,10197.035197747806,0.0016078628891591507,0.0014871214187174582
3.0,727.0,10201.086762715373,10201.084697463542,0.001932065091750701,0.001472136099829086
3.0,728.0,10205.136683622863,10205.134197179279,0.002353371384742786,0.0014754066662890865
3.0,729.0,10209.186527746144,10209.183696895016,0.0026762924476315675,0.0014599675158256337
3.0,730.0,10213.236123163784,10213.23319661075,0.002778667353140918,0.0014423329295414292
3.0,731.0,10217.285843655143,10217.282696326487,0.0030003693350408867,0.001443502910520094
3.0,732.0,10221.335477637691,10221.332196042224,0.003117941471373342,0.0014233673039417407
3.0,733.0,10225.385026681284,10225.38169575796,0.0031797890951565932,0.0014026191246619035
3.0,734.0,10229.434770366479,10229.431195473697,0.0034307616774640337,0.0014000323661452594
3.0,735.0,10233.484608089297,10233.480695189433,0.003754273588583601,0.00137375606083414
3.0,736.0,10237.534476879639,10237.53019490517,0.004132506694077165,0.0013491620415237067
3.0,737.0,10241.584099709678,10241.579694620907,0.004257340293861489,0.0013437562500904696
3.0,738.0,10245.634101775742,10245.629194336643,0.004741413798456051,0.0013132581064636457
3.0,739.0,10249.683634122583,10249.678694052378,0.004780484728144074,0.0012881623349792661
3.0,740.0,10253.733020407795,10253.728193768115,0.004671972059441032,0.0012813614659256726
3.0,741.0,10257.782920031956,10257.777693483851,0.005061831361217628,0.0012479248040566339
3.0,742.0,10261.832442179264,10261.827193199588,0.005095681645798322,0.0012214908182114801
3.0,743.0,10265.881998662519,10265.876692915324,0.005160011084171856,0.0012114206496315692
3.0,744.0,10269.932088992053,10269.926192631061,0.005740808846439904,0.0011752944415596316
3.0,745.0,10273.981833952666,10273.975692346798,0.005991860023641493,0.0011483986858293897
3.0,746.0,10278.031157376794,10278.025192062534,0.00581708395793612,0.0011380069152907995
3.0,747.0,10282.081286292498,10282.07469177827,0.0064356103548561805,0.0011031678335795732
3.0,748.0,10286.130630071115,10286.124191494007,0.006286271624958317,0.0010795357532918377
3.0,749.0,10290.179756079526,10290.173691209744,0.005919068893035728,0.0010696175779220122
3.0,750.0,10294.229924607249,10294.22319092548,0.006586032010091003,0.0010373081130402547
3.0,751.0,10298.279292530813,10298.272690641217,0.00646379887848525,0.0010158589379353823
3.0,752.0,10302.328690557988,10302.322190356954,0.006367754794155189,0.0010052320730307132
3.0,753.0,10306.37896191304,10306.37169007269,0.007135305063002306,0.0009784472011374048
3.0,754.0,10310.428421396651,10310.421189788425,0.007098231555573875,0.0009615891341695725
3.0,755.0,10314.47750276138,10314.470689504162,0.006680868531020678,0.0009552321209724532
3.0,756.0,10318.527697564974,10318.520189219898,0.007373734457814862,0.0009384136721616609
3.0,757.0,10322.576777601702,10322.569688935635,0.006961285078432411,0.0009282055771592287
3.0,758.0,10326.625758157454,10326.619188651372,0.006449102088026848,0.0009256181685182083
3.0,759.0,10330.676126052374,10330.668688367108,0.007321574021716515,0.0009185117247093623
3.0,760.0,10334.725246618425,10334.718188082845,0.006949841746518359,0.000913372548031763
3.0,761.0,10338.77453924347,10338.767687798581,0.006746277095317055,0.0009141163482871469
3.0,762.0,10342.824865050226,10342.817187514318,0.007572048854854074,0.0009196695771903408
3.0,763.0,10346.873945724354,10346.866687230053,0.007154856075430871,0.0009209431163095702
3.0,764.0,10350.922885936587,10350.91618694579,0.006597492546916328,0.0009287924618299735
3.0,765.0,10354.973053946167,10354.965686661526,0.007269285575148388,0.0009462191936757707
3.0,766.0,10359.021874603095,10359.015186377263,0.006598030940494937,0.0009522328138708555
3.0,767.0,10363.07083305658,10363.064686093,0.006064771448563988,0.0009644225045743523
3.0,768.0,10367.121256052193,10367.114185808736,0.006993916879309836,0.0009894963494222694
3.0,769.0,10371.170110623418,10371.163685524472,0.006353881356517377,0.0009985274058632353
3.0,770.0,10375.219357016822,10375.213185240209,0.0061037252908136,0.0010139902332704208
3.0,771.0,10379.269568160693,10379.262684955946,0.006815120575993205,0.001046683287960204
3.0,772.0,10383.318289838673,10383.312184671682,0.0060388470910766046,0.0010581083785189162
3.0,773.0,10387.367205678187,10387.361684387419,0.005460763882638275,0.0010774474861585143
3.0,774.0,10391.417229217248,10391.411184103155,0.005989412186409027,0.0011138379769498785
3.0,775.0,10395.46588335522,10395.460683818892,0.0051513528342184145,0.0011254595541819138
3.0,776.0,10399.514920236224,10399.510183534629,0.0046986607835606264,0.0011461985086332832
3.0,777.0,10403.565215532835,10403.559683250363,0.005497121396274451,0.0011827099505117354
3.0,778.0,10407.613871945985,10407.6091829661,0.004656111178974243,0.0011946854451668873
3.0,779.0,10411.663115210591,10411.658682681837,0.004404797709867125,0.0012158307257260947
3.0,780.0,10415.713051718047,10415.708182397573,0.004839251878365758,0.001252409616327205
3.0,781.0,10419.761540884458,10419.75768211331,0.0038305262387439143,0.0012638784012579168
3.0,782.0,10423.810535337716,10423.807181829046,0.0033362989388479036,0.001285131105164455
3.0,783.0,10427.86031001677,10427.856681544783,0.003613955664604873,0.0013194814414987752
3.0,784.0,10431.90894288009,10431.90618126052,0.002752473655164067,0.0013293554397002852
3.0,785.0,10435.958108366227,10435.955680976256,0.002430879235816974,0.0013498975225578432
3.0,786.0,10440.008117706593,10440.005180691991,0.0029380590249274974,0.001380436639173542
3.0,787.0,10444.056701237967,10444.054680407728,0.0020203437220516207,0.0013899942877364083
3.0,788.0,10448.105951432504,10448.104180123464,0.001779434879153996,0.0014089669242698874
3.0,789.0,10452.155518261568,10452.1536798392,0.0018415884746900701,0.0014363181687263638
3.0,790.0,10456.203963893004,10456.203179554937,0.0007882071786298184,0.001444878960385077
3.0,791.0,10460.25309201457,10460.252679270674,0.00043246285895293113,0.0014620525293903884
3.0,792.0,10464.302572641263,10464.30217898641,0.0004127572001380031,0.0014858078104772652
3.0,793.0,10468.351332273467,10468.351678702147,-0.0003264211450186849,0.0014927874634576633
3.0,794.0,10472.40060301072,10472.401178417884,-0.0005413815424617496,0.0015084342860176095
3.0,795.0,10476.450261753529,10476.45067813362,-0.00038956200251050177,0.0015280864429872744
3.0,796.0,10480.498908001646,10480.500177849357,-0.0012491838197092875,0.0015350347177773395
3.0,797.0,10484.548123606583,10484.549677565094,-0.0015214311715681106,0.0015485945103795012
3.0,798.0,10488.597358010778,10488.59917728083,-0.0017926079995049804,0.0015653648917688199
3.0,799.0,10492.645949599362,10492.648676996567,-0.0027026426828342665,0.0015719270122682585
3.0,800.0,10496.695182412679,10496.698176712303,-0.0029515128326238482,0.0015833719586791466
3.0,801.0,10500.744436550298,10500.747676428038,-0.0032002278135223605,0.0015975570983660424
3.0,802.0,10504.7934392645,10504.797176143775,-0.0037021147049927094,0.0016030238200720065
3.0,803.0,10508.842721544017,10508.846675859511,-0.003906772465143149,0.0016132903578540904
3.0,804.0,10512.892086312213,10512.896175575248,-0.004051080872159218,0.0016247552943145839
3.0,805.0,10516.940917749951,10516.945675290985,-0.004729464958472818,0.001630823407781259
3.0,806.0,10520.990043747137,10520.995175006721,-0.005090417278552195,0.0016399034166189373
3.0,807.0,10525.039086130051,10525.044674722458,-0.005552069444092922,0.0016501039373559045
3.0,808.0,10529.087974544633,10529.094174438194,-0.006168233937387413,0.0016565239053042602
3.0,809.0,10533.137264227216,10533.143674153931,-0.006362575240927981,0.0016638220000823197
3.0,810.0,10537.186395234137,10537.193173869666,-0.006735043646131089,0.001672833299572559
3.0,811.0,10541.235708234,10541.242673585402,-0.006931758794053167,0.0016786646438518226
3.0,812.0,10545.284940423408,10545.292173301139,-0.0071915800817805575,0.0016854704269430505
3.0,813.0,10549.334094305146,10549.341673016876,-0.007545190568635007,0.0016934917395931795
3.0,814.0,10553.383194482378,10553.391172732612,-0.007956418553931144,0.0017009029441098322
3.0,815.0,10557.432249885367,10557.440672448349,-0.008391373268750613,0.0017075564893647551
3.0,816.0,10561.481239595852,10561.490172164085,-0.008901607598545525,0.0017151831444454874
3.0,817.0,10565.530497566728,10565.539671879822,-0.009150089279501117,0.0017233924105171331
3.0,818.0,10569.579837933346,10569.589171595559,-0.00930151981265226,0.0017281292546573108
3.0,819.0,10573.628925539808,10573.638671311295,-0.009715477852751064,0.0017347948972158084
3.0,820.0,10577.678539962842,10577.688171027032,-0.009613464775611646,0.0017430640313805782
3.0,821.0,10581.727722270258,10581.737670742768,-0.009931931122991955,0.0017477296994251332
3.0,822.0,10585.776756766883,10585.787170458505,-0.010399629465155158,0.0017541403850415138
3.0,823.0,10589.82614335905,10589.836670174242,-0.010522934776872717,0.0017648533304332479
3.0,824.0,10593.875202667956,10593.886169889978,-0.010961666362163669,0.0017692633477593197
3.0,825.0,10597.924265003321,10597.935669605713,-0.011393656365271454,0.001774199663972499
3.0,826.0,10601.973862231182,10601.98516932145,-0.01130300964723574,0.0017854004778842013
3.0,827.0,10606.023273787949,10606.034669037186,-0.011394676349937072,0.0017866827806197417
3.0,828.0,10610.072390415236,10610.084168752923,-0.011776067036407767,0.0017897621545201118
3.0,829.0,10614.122207971492,10614.13366846866,-0.01147047703670978,0.0018015016398662239
3.0,830.0,10618.171387493676,10618.183168184396,-0.011801486221429514,0.0018023312174222784
3.0,831.0,10622.220413500947,10622.232667900133,-0.012270799061752768,0.0018049099875545622
3.0,832.0,10626.270027920067,10626.28216761587,-0.012162320041625208,0.001818658718652455
3.0,833.0,10630.319186087076,10630.331667331606,-0.012511368596278771,0.0018174277460360447
3.0,834.0,10634.368423624739,10634.38116704734,-0.012763391779571975,0.001816490181361563
3.0,835.0,10638.418226697771,10638.430666763077,-0.012465529278415488,0.0018293156373187652
3.0,836.0,10642.46774306327,10642.480166478814,-0.012463545245736896,0.001823133164977897
3.0,837.0,10646.516952610995,10646.52966619455,-0.012748841512348008,0.001819661520467698
3.0,838.0,10650.566804656588,10650.579165910287,-0.012405512766235915,0.0018328172631776598
3.0,839.0,10654.616056084804,10654.628665626024,-0.012671657992086693,0.0018251914098909063
3.0,840.0,10658.66518545975,10658.67816534176,-0.0130321571841705,0.001820614717224994
3.0,841.0,10662.714909293267,10662.727665057497,-0.012809305174414476,0.0018336415838621507
3.0,842.0,10666.76425055331,10666.777164773233,-0.01298232158387691,0.0018214225847692435
3.0,843.0,10670.813718303745,10670.82666448897,-0.013002442690776661,0.0018118202442391996
3.0,844.0,10674.863538713333,10674.876164204707,-0.012685107257311756,0.0018219411039406852
3.0,845.0,10678.913186345186,10678.925663920443,-0.012558875259855995,0.0018036735282317845
3.0,846.0,10682.96252251293,10682.97516363618,-0.012716218421246595,0.0017920718965817848
3.0,847.0,10687.012234203768,10687.024663351916,-0.012508369891293114,0.001801701751371112
3.0,848.0,10691.06163663208,10691.074163067653,-0.012625284585283225,0.0017810406993609322
3.0,849.0,10695.110943017957,10695.123662783388,-0.0128065645208153,0.0017679093735359368
3.0,850.0,10699.160642649033,10699.173162499124,-0.012603697577105777,0.0017746547150970665
3.0,851.0,10703.210216397196,10703.222662214861,-0.012546809930881864,0.0017477489055365077
3.0,852.0,10707.25990263565,10707.272161930598,-0.012350183619219024,0.0017292602750176792
3.0,853.0,10711.309565172627,10711.321661646334,-0.012188954567136534,0.0017321712740867637
3.0,854.0,10715.359345553406,10715.37116136207,-0.011930786442007957,0.0017000147552751106
3.0,855.0,10719.408793009841,10719.420661077807,-0.011977081080658536,0.0016808264289968832
3.0,856.0,10723.458254354075,10723.470160793544,-0.0120149969875456,0.0016830499907362526
3.0,857.0,10727.507868797393,10727.51966050928,-0.0119161907259695,0.0016485004783521752
3.0,858.0,10731.557339478451,10731.569160225015,-0.011933835924992309,0.0016274895846192957
3.0,859.0,10735.606932615206,10735.618659940752,-0.011835603428153263,0.0016254132533140484
3.0,860.0,10739.656738124368,10739.668159656489,-0.011544827399575297,0.0015854381831277035
3.0,861.0,10743.70652941102,10743.717659372225,-0.011246813420711987,0.0015603331397343603
3.0,862.0,10747.75596018289,10747.767159087962,-0.011316912673464685,0.0015554987286001561
3.0,863.0,10751.805849494944,10751.816658803698,-0.010944768533590832,0.0015137728421634826
3.0,864.0,10755.85531126535,10755.866158519435,-0.010977289294714865,0.0014902278544748635
3.0,865.0,10759.904540942556,10759.915658235172,-0.011244231103773927,0.0014850428140235517
3.0,866.0,10763.954399659471,10763.965157950908,-0.010893860734540795,0.0014430500531787674
3.0,867.0,10768.003923264385,10768.014657666645,-0.010860696389954683,0.0014187430821308135
3.0,868.0,10772.053407738289,10772.064157382381,-0.01087215712732359,0.0014093071458527616
3.0,869.0,10776.10341144895,10776.113657098118,-0.01037798008928803,0.0013662486827123244
3.0,870.0,10780.15313337426,10780.163156813855,-0.010152982505587715,0.0013413264230763007
3.0,871.0,10784.20235053997,10784.212656529591,-0.01043734542281527,0.001331724788157337
3.0,872.0,10788.252326326128,10788.262156245328,-0.009970323439574713,0.0012929554576091174
3.0,873.0,10792.301693302245,10792.311655961063,-0.010097688627865864,0.0012722542341969685
3.0,874.0,10796.350779435415,10796.3611556768,-0.010507461431643605,0.0012634227811432488
3.0,875.0,10800.400883020222,10800.410655392536,-0.009904595578973385,0.0012288142911338785
3.0,876.0,10804.450332129538,10804.460155108272,-0.009948502853148966,0.0012093536272378528
3.0,877.0,10808.499739502684,10808.509654824009,-0.010039575701739523,0.0011985287500359681
3.0,878.0,10812.549883470994,10812.559154539746,-0.00939983433636371,0.001169800469092876
3.0,879.0,10816.599384135416,10816.608654255482,-0.009398572192367283,0.001153475956019568
3.0,880.0,10820.648462073332,10820.658153971219,-0.009822196828736196,0.0011460938454854936
3.0,881.0,10824.698499568367,10824.707653686955,-0.00928558367104415,0.0011275171283371683
3.0,882.0,10828.747707631603,10828.75715340269,-0.009571626344950346,0.0011163598203910313
3.0,883.0,10832.796766719748,10832.806653118427,-0.010008113097683236,0.0011116482495153587
3.0,884.0,10836.847064180778,10836.856152834163,-0.009206893807458982,0.0011008556281205905
3.0,885.0,10840.896343574566,10840.9056525499,-0.009423235503163596,0.0010919523217283176
3.0,886.0,10844.945727537779,10844.955152265637,-0.00953944534103357,0.0010886039722393906
3.0,887.0,10848.99592358483,10849.004651981373,-0.008845042191751418,0.0010872840343755452
3.0,888.0,10853.045123454565,10853.05415169711,-0.009145590733623976,0.0010822320865916464
3.0,889.0,10857.0941733781,10857.103651412846,-0.009595083634394541,0.0010841262306411793
3.0,890.0,10861.144228968515,10861.153151128583,-0.009036384008595633,0.001092222657010893
3.0,891.0,10865.193284838218,10865.20265084432,-0.009474772571138601,0.0010901745556886793
3.0,892.0,10869.242432466017,10869.252150560056,-0.009821491901675472,0.0010952402961195166
3.0,893.0,10873.292812256643,10873.301650275793,-0.008938618774664064,0.0011086507119116408
3.0,894.0,10877.341903380984,10877.35114999153,-0.009346137613647443,0.0011077131884383187
3.0,895.0,10881.391320236984,10881.400649707266,-0.009428979803033144,0.00111495078701796
3.0,896.0,10885.441450817867,10885.450149423003,-0.008801209435205237,0.0011337828563688804
3.0,897.0,10889.490385132187,10889.499649138737,-0.009367450129957433,0.0011344872303111766
3.0,898.0,10893.539526410548,10893.549148854474,-0.009721250533402781,0.001145224967332632
3.0,899.0,10897.589530278863,10897.59864857021,-0.00921515067875589,0.0011675330912390806
3.0,900.0,10901.638517316143,10901.648148285947,-0.009723849585043354,0.0011687518082640822
3.0,901.0,10905.687838171783,10905.697648001684,-0.009895282732941268,0.001181393976158026
3.0,902.0,10909.738158426142,10909.74714771742,-0.009077015552975354,0.0012042671900270598
3.0,903.0,10913.787125419838,10913.796647433157,-0.009612274724531744,0.0012055885996487834
3.0,904.0,10917.836613069274,10917.846147148894,-0.009621759351375658,0.0012191440081867448
3.0,905.0,10921.886569760107,10921.89564686463,-0.009171373870231037,0.0012428065629369182
3.0,906.0,10925.935372729986,10925.945146580365,-0.00986963575678601,0.001244651789248528
3.0,907.0,10929.984701097617,10929.994646296102,-0.010031358010564873,0.0012598372012626094
3.0,908.0,10934.034581734279,10934.044146011838,-0.00965259527129092,0.0012836645413142403
3.0,909.0,10938.083626321362,10938.093645727575,-0.010107493644682108,0.0012856396285469529
3.0,910.0,10942.133151950287,10942.143145443311,-0.010072369724184682,0.0013020125546926355
3.0,911.0,10946.18328567435,10946.192645159048,-0.00944732941707116,0.0013247091968766767
3.0,912.0,10950.23224446384,10950.242144874785,-0.00999552079156274,0.001327110989576698
3.0,913.0,10954.281811894172,10954.291644590521,-0.009921789184772933,0.0013438690613232114
3.0,914.0,10958.331534138502,10958.341144306258,-0.009709206628485845,0.0013667595772973433
3.0,915.0,10962.38038650892,10962.390644021994,-0.010360481335283112,0.0013704008368989101
3.0,916.0,10966.42994260456,10966.440143737731,-0.010290854877439415,0.0013883171862032796
3.0,917.0,10970.479666221592,10970.489643453468,-0.010073876144360838,0.0014118337971900923
3.0,918.0,10974.528890183215,10974.539143169204,-0.010355446978792315,0.0014162743537411123
3.0,919.0,10978.578582794431,10978.58864288494,-0.010153147030450782,0.0014352069439454833
3.0,920.0,10982.628477399405,10982.638142600677,-0.009772547353804839,0.0014586686528078765
3.0,921.0,10986.677551024295,10986.687642316412,-0.010211128500941413,0.001464634745519875
3.0,922.0,10990.72716084467,10990.737142032149,-0.010092523714320123,0.0014842791173606544
3.0,923.0,10994.77669409186,10994.786641747885,-0.010070244050893962,0.0015094768006991726
3.0,924.0,10998.825765683661,10998.836141463622,-0.010506142173198896,0.0015178267347450323
3.0,925.0,11002.875505784084,11002.885641179359,-0.010252302937715285,0.0015383630442615465
3.0,926.0,11006.925117761293,11006.935140895095,-0.010150250753213186,0.0015650032656859276
3.0,927.0,11010.974615714307,11010.984640610832,-0.010164570422148245,0.0015745539732667363
3.0,928.0,11015.024380000217,11015.034140326568,-0.009893494701373129,0.001595854525519631
3.0,929.0,11019.074068611015,11019.083640042305,-0.009720614431444119,0.0016233326710856973
3.0,930.0,11023.123369886813,11023.13313975804,-0.009935465210219263,0.0016354883542854968
3.0,931.0,11027.172981996748,11027.182639473776,-0.009815435682867246,0.0016576167967421724
3.0,932.0,11031.222431099643,11031.232139189513,-0.009875554569134692,0.0016867609154229471
3.0,933.0,11035.271847320791,11035.28163890525,-0.009970482043627271,0.0017015668502189957
3.0,934.0,11039.32171454921,11039.331138620986,-0.009594535263659054,0.0017231880261943952
3.0,935.0,11043.37126729146,11043.380638336723,-0.009552013350912603,0.0017526202199931557
3.0,936.0,11047.42108622417,11047.43013805246,-0.00925053034825396,0.001768618214226915
3.0,937.0,11051.470856739426,11051.479637768196,-0.008980223456092062,0.0017900705644211877
3.0,938.0,11055.52039041208,11055.529137483933,-0.008959279562077427,0.001819814336353606
3.0,939.0,11059.569991785587,11059.57863719967,-0.008875056162651163,0.0018388920891380229
3.0,940.0,11063.619613831983,11063.628136915406,-0.008750787877033872,0.0018599177977199131
3.0,941.0,11067.66908125555,11067.677636631142,-0.008787819014287379,0.0018889041344613351
3.0,942.0,11071.718885772516,11071.727136346879,-0.0084964824745839,0.0019097833949069166
3.0,943.0,11075.768838151469,11075.776636062616,-0.008045546821904281,0.0019279625670211246
3.0,944.0,11079.818384004973,11079.826135778352,-0.00800704356015558,0.001954892968127601
3.0,945.0,11083.868493452052,11083.875635494087,-0.007417067217375006,0.001976819856523474
3.0,946.0,11087.918242391132,11087.925135209824,-0.007178194494372292,0.0019937225593031054
3.0,947.0,11091.9677072167,11091.97463492556,-0.007219383685878711,0.002019522547008831
3.0,948.0,11096.01761161689,11096.024134641297,-0.006829920343079721,0.0020436970202260384
3.0,949.0,11100.067278670129,11100.073634357033,-0.006669784007044655,0.0020580612825009514
3.0,950.0,11104.116867500854,11104.12313407277,-0.006579470905762719,0.002079996224988876
3.0,951.0,11108.166996640168,11108.172633788507,-0.005963434329260053,0.0021041766375635455
3.0,952.0,11112.217014064017,11112.222133504243,-0.005459664755107951,0.0021136761263339937
3.0,953.0,11116.266615307537,11116.27163321998,-0.005361496997920767,0.00213198712405903
3.0,954.0,11120.316894676263,11120.321132935715,-0.00460003478156068,0.0021566267853663995
3.0,955.0,11124.366642716106,11124.370632651451,-0.004371191121663287,0.002163923929056026
3.0,956.0,11128.416151348569,11128.420132367188,-0.004361182122920582,0.0021798734034381663
3.0,957.0,11132.466278269663,11132.469632082924,-0.0037446666178766463,0.002204380033050291
3.0,958.0,11136.516046424036,11136.519131798661,-0.0034922917520816554,0.00220705281519445
3.0,959.0,11140.565838344615,11140.568631514398,-0.0031945889254529902,0.0022172207381931253
3.0,960.0,11144.616128909382,11144.618131230134,-0.002415254592506244,0.0022395242122033392
3.0,961.0,11148.666217239206,11148.66763094587,-0.0018503501128179778,0.0022365541601373352
3.0,962.0,11152.715928051175,11152.717130661607,-0.0016392204533985932,0.0022432193901452467
3.0,963.0,11156.766197769804,11156.766630377344,-0.00088283672948819,0.002264871547637228
3.0,964.0,11160.816006809453,11160.81613009308,-0.0005976670854579424,0.002259027940223063
3.0,965.0,11164.865660011776,11164.865629808817,-0.0004380286468403938,0.00226283901361116
3.0,966.0,11168.915871631696,11168.915129524554,0.00026855996020458406,0.002281351850872695
3.0,967.0,11172.965801027445,11172.96462924029,0.000677153733704472,0.002269784845566583
3.0,968.0,11177.015824619803,11177.014128956027,0.0012074595583726477,0.0022678751962193658
3.0,969.0,11181.066075308509,11181.063628671762,0.0019497725706969504,0.002282540673057796
3.0,970.0,11185.11625089194,11185.113128387498,0.0025980499731304008,0.002266276005705522
3.0,971.0,11189.166092504718,11189.162628103235,0.002941618147360714,0.002262392411520814
3.0,972.0,11193.216183030254,11193.212127818972,0.0035248090580353164,0.0022753054330505156
3.0,973.0,11197.266133733816,11197.261627534708,0.003953121957692929,0.002256059835649839
3.0,974.0,11201.315979623669,11201.311127250445,0.0043074041263935214,0.002249416087949606
3.0,975.0,11205.366132589297,11205.360626966181,0.0049596300709708885,0.0022574354792130546
3.0,976.0,11209.416262429151,11209.410126681918,0.005568959624724812,0.00223334420260466
3.0,977.0,11213.466472372504,11213.459626397655,0.006284053019953717,0.0022223324268113263
3.0,978.0,11217.516521344682,11217.50912611339,0.006826979245488474,0.00222710632476878
3.0,979.0,11221.56679128545,11221.558625829126,0.007572471813091397,0.0022011811101087437
3.0,980.0,11225.616718630155,11225.608125544863,0.00800287174888581,0.0021897404690382084
3.0,981.0,11229.666554285193,11229.6576252606,0.008336179128946242,0.002192938375663213
3.0,982.0,11233.716715538249,11233.707124976336,0.008981552761724743,0.0021653609712638175
3.0,983.0,11237.766691493334,11237.756624692072,0.009466081529353687,0.002151807826814565
3.0,984.0,11241.81672212001,11241.806124407809,0.009997491546528181,0.0021506793960090398
3.0,985.0,11245.867057070405,11245.855624123546,0.010816477307798777,0.0021218725409630347
3.0,986.0,11249.91729920435,11249.905123839282,0.011561602789242897,0.0021068048583421867
3.0,987.0,11253.96710606708,11253.954623555019,0.011863420802455948,0.0021046054194111775
3.0,988.0,11258.01747129713,11258.004123270755,0.012711913122984697,0.0020784275047779008
3.0,989.0,11262.067364257513,11262.053622986492,0.013109313529639621,0.0020646364125587106
3.0,990.0,11266.116991134055,11266.103122702229,0.013236748344752414,0.0020616006956944814
3.0,991.0,11270.167407487981,11270.152622417965,0.014145629574159102,0.0020368077667333004
3.0,992.0,11274.21737488615,11274.202122133702,0.014620717510752002,0.0020226196359461918
3.0,993.0,11278.267289334166,11278.251621849437,0.015035172506941308,0.0020175432354281124
3.0,994.0,11282.317811144418,11282.301121565173,0.016046960215135186,0.0019967217288907537
3.0,995.0,11286.367903431845,11286.35062128091,0.01664040371269948,0.001984173598155136
3.0,996.0,11290.417507557058,11290.400120996646,0.016740229360493686,0.001980708488285704
3.0,997.0,11294.467969239771,11294.449620712383,0.01769394564689719,0.001966296835934689
3.0,998.0,11298.517723030298,11298.49912042812,0.01795346686412813,0.0019555569058151722
3.0,999.0,11302.567239566131,11302.548620143856,0.01797222364348272,0.0019526354481070446
3.0,1000.0,11306.617907041273,11306.598119859593,0.019138553952871007,0.0019424876826784486
3.0,1001.0,11310.667735816462,11310.64761957533,0.01947313641449,0.0019326879194126604
3.0,1002.0,11314.717574571368,11314.697119291064,0.019810742163372197,0.0019307965863798494
3.0,1003.0,11318.768226670465,11318.7466190068,0.020956701901468477,0.0019279967888353956
3.0,1004.0,11322.818033719355,11322.796118722537,0.021263615597945318,0.0019209824985733505
3.0,1005.0,11326.86752743572,11326.845618438274,0.021255159694192116,0.0019223014235156984
3.0,1006.0,11330.91806268903,11330.89511815401,0.022288178635790246,0.001926086882854838
3.0,1007.0,11334.967630959683,11334.944617869747,0.0223624618474787,0.0019198907600207844
3.0,1008.0,11339.01715467625,11338.994117585484,0.02239018878162824,0.001922838028443383
3.0,1009.0,11343.067995452413,11343.04361730122,0.023731054137442698,0.0019310345585402237
3.0,1010.0,11347.117611967062,11347.093117016957,0.023850357636547415,0.0019262034438151522
3.0,1011.0,11351.167433561488,11351.142616732694,0.024170989712274604,0.0019319263077169596
3.0,1012.0,11355.218106855533,11355.19211644843,0.025337936254800297,0.0019465847483734707
3.0,1013.0,11359.267593302411,11359.241616164167,0.02532326345681213,0.0019438086721446264
3.0,1014.0,11363.317094940132,11363.291115879903,0.025326824302283057,0.0019522832769045075
3.0,1015.0,11367.36763208413,11367.34061559564,0.026362313337813248,0.001970573154352911
3.0,1016.0,11371.417053732042,11371.390115311375,0.026288532745638804,0.0019676744509083584
3.0,1017.0,11375.466689496805,11375.439615027111,0.026430590201925952,0.0019780217599591715
3.0,1018.0,11379.517552827576,11379.489114742848,0.02778990468232223,0.0019989790169521343
3.0,1019.0,11383.566977016471,11383.538614458585,0.027712723745935364,0.0019977642792436694
3.0,1020.0,11387.6168330139,11387.588114174321,0.02806966434673086,0.0020108414116365636
3.0,1021.0,11391.667384506307,11391.637613890058,0.029111329761690286,0.0020356653488308673
3.0,1022.0,11395.716633677494,11395.687113605793,0.028858069376838102,0.0020358779595752493
3.0,1023.0,11399.766253901864,11399.73661332153,0.028985246598494996,0.0020505512078930178
3.0,1024.0,11403.816689266094,11403.786113037266,0.029915560432527855,0.00207656132306749
3.0,1025.0,11407.866072019031,11407.835612753002,0.029799226926115807,0.002077039639897274
3.0,1026.0,11411.915880113414,11411.885112468739,0.030115616194962058,0.0020938329990624377
3.0,1027.0,11415.966594848698,11415.934612184476,0.03131967611716391,0.0021212716348173372
3.0,1028.0,11420.015922365717,11419.984111900212,0.031140530922129983,0.0021243722345542964
3.0,1029.0,11424.065835313531,11424.033611615949,0.03155731153219676,0.0021435397277186578
3.0,1030.0,11428.116139005873,11428.083111331685,0.032347389306778496,0.002173408770923242
3.0,1031.0,11432.165316140981,11432.132611047422,0.03201964172603766,0.002178251801620063
3.0,1032.0,11436.21512221227,11436.182110763159,0.03233695791641367,0.002198413100909639
3.0,1033.0,11440.265361433867,11440.231610478895,0.03306675222120248,0.002228956217895148
3.0,1034.0,11444.314838810798,11444.281110194632,0.033039219561942446,0.0022349920617705282
3.0,1035.0,11448.364812564045,11448.330609910368,0.033522198466926056,0.002257461198093146
3.0,1036.0,11452.415250072676,11452.380109626105,0.03444327240049461,0.002289477363326004
3.0,1037.0,11456.464607521833,11456.429609341842,0.03428821500074264,0.0022990808077187545
3.0,1038.0,11460.51455164481,11460.479109057578,0.03473923293950065,0.0023232203613804065
3.0,1039.0,11464.56456773609,11464.528608773313,0.03524006079260289,0.002357488111498494
3.0,1040.0,11468.613855080186,11468.57810848905,0.0350188968141083,0.002369229531016426
3.0,1041.0,11472.663825995452,11472.627608204786,0.035503394034094526,0.0023931630131675615
3.0,1042.0,11476.713860765773,11476.677107920523,0.03602572296313156,0.002428200602912884
3.0,1043.0,11480.763548374252,11480.72660763626,0.036201631884068775,0.0024415388976289564
3.0,1044.0,11484.813589265734,11484.776107351996,0.03675084634414816,0.00246711506023403
3.0,1045.0,11488.863740573393,11488.82560706773,0.037383386386864004,0.002503436785371779
3.0,1046.0,11492.913252759514,11492.875106783467,0.037378276673734945,0.0025206708665375574
3.0,1047.0,11496.963148591974,11496.924606499204,0.037782445760967676,0.0025466540845530705
3.0,1048.0,11501.012962029845,11500.97410621494,0.03808258562003175,0.0025836402922946324
3.0,1049.0,11505.062516822165,11505.023605930677,0.03812537439989683,0.0026025919412649024
3.0,1050.0,11509.112567982433,11509.073105646414,0.03868850796789047,0.002626472360054256
3.0,1051.0,11513.162461454602,11513.12260536215,0.03906976539565221,0.0026628033668261394
3.0,1052.0,11517.212439819295,11517.172105077887,0.03953087806894473,0.0026830268833980407
3.0,1053.0,11521.262440733899,11521.221604793624,0.04003586230464862,0.0027073075881873343
3.0,1054.0,11525.31235689417,11525.27110450936,0.04043603397622064,0.0027435019166567425
3.0,1055.0,11529.362121534874,11529.320604225097,0.04068156259836542,0.0027670672145840972
3.0,1056.0,11533.41193584997,11533.370103940833,0.04100182951242459,0.002789648403969612
3.0,1057.0,11537.461658244336,11537.41960365657,0.04121680769821978,0.0028233368860175324
3.0,1058.0,11541.511570769748,11541.469103372307,0.04161558442046953,0.0028474149760738684
3.0,1059.0,11545.561648083265,11545.518603088043,0.04219818008277798,0.0028655861506274617
3.0,1060.0,11549.61146039124,11549.56810280378,0.04250225384384976,0.002896626501668702
3.0,1061.0,11553.661740597721,11553.617602519516,0.0432627758164017,0.002921457312165192
3.0,1062.0,11557.711654137755,11557.667102235253,0.04367268199712271,0.002938682577439905
3.0,1063.0,11561.76140966689,11561.716601950988,0.043919805972109316,0.002967792547066884
3.0,1064.0,11565.811459803514,11565.766101666724,0.04445290925195877,0.002994381133690915
3.0,1065.0,11569.861221783816,11569.815601382461,0.04471440965517104,0.003007636198956049
3.0,1066.0,11573.910968489874,11573.865101098198,0.04496205991745228,0.00303098596473554
3.0,1067.0,11577.961225369365,11577.914600813934,0.04570599504404527,0.0030564107297964566
3.0,1068.0,11582.011314812808,11581.96410052967,0.046290495141875,0.0030637079121060497
3.0,1069.0,11586.061114538372,11586.013600245406,0.04658835897498648,0.0030832340886808294
3.0,1070.0,11590.111611838678,11590.063099961142,0.04756749311763997,0.00310863794728846
3.0,1071.0,11594.161455472737,11594.112599676879,0.0478989460189041,0.003113989632517678
3.0,1072.0,11598.211157028567,11598.162099392615,0.04810188758892764,0.0031303053129188006
3.0,1073.0,11602.261439273167,11602.211599108352,0.04887262174815987,0.003154645957700002
3.0,1074.0,11606.311225149868,11606.261098824089,0.04915039509342023,0.0031541960636203964
3.0,1075.0,11610.361103168701,11610.310598539825,0.04953719764853304,0.003163079917205537
3.0,1076.0,11614.41157626699,11614.360098255562,0.05050056382151524,0.003184417019091461
4.0,1.0,7263.92769169257,7263.891955746992,0.03572450341192823,0.0007866322730656462
4.0,2.0,7270.026096910663,7269.99150638247,0.03457271883076274,0.0007851057202189298
4.0,3.0,7276.124149162569,7276.091057017949,0.03307583418142457,0.0007811019531032339
4.0,4.0,7282.2228288841,7282.190607653428,0.03219757812683355,0.0007803818311532773
4.0,5.0,7288.321829246478,7288.290158288906,0.031645074009798435,0.0007808677285450697
4.0,6.0,7294.41912447051,7294.389708924385,0.029389058578040306,0.0007763116423859698
4.0,7.0,7300.51803960587,7300.489259559864,0.028747781210078927,0.0007785771401495294
4.0,8.0,7306.616280451819,7306.588810195342,0.027436245875861687,0.0007784055988985981
4.0,9.0,7312.714220653682,7312.688360830821,0.025824884785393465,0.0007771734800641419
4.0,10.0,7318.812081046391,7318.7879114663,0.02413061294370067,0.0007780081402947581
4.0,11.0,7324.9110960567905,7324.8874621017785,0.023592294542424952,0.0007823902336419006
4.0,12.0,7331.008296879081,7330.987012737257,0.021243217762986433,0.0007789328357004968
4.0,13.0,7337.106633645968,7337.086563372736,0.02002418830136321,0.0007837804189398735
4.0,14.0,7343.2049212096035,7343.186114008215,0.01876233704129504,0.0007849092597071975
4.0,15.0,7349.302879285401,7349.285664643693,0.01716712176978774,0.0007866969726365946
4.0,16.0,7355.400393604977,7355.385215279172,0.015130285676107746,0.0007868413111319027
4.0,17.0,7361.4994431503055,7361.484765914651,0.01462798450614855,0.0007936299601574531
4.0,18.0,7367.596902366406,7367.584316550129,0.012536097412635172,0.0007910100266878362
4.0,19.0,7373.6949525392665,7373.683867185608,0.011034221675771505,0.0007953894808021272
4.0,20.0,7379.793509684098,7379.783417821087,0.010042820166319189,0.000796353662220986
4.0,21.0,7385.891659833286,7385.882968456565,0.00863980650572671,0.0007991907454357667
4.0,22.0,7391.989305053463,7391.982519092044,0.006735391830289927,0.0007968322373770086
4.0,23.0,7398.088408648064,7398.082069727523,0.006290691093084888,0.0008029665515621755
4.0,24.0,7404.186519372435,7404.1816203630015,0.004846848285296801,0.0008000475413179433
4.0,25.0,7410.284542966676,7410.28117099848,0.003323396207605356,0.0008014287735657125
4.0,26.0,7416.383520704412,7416.380721633959,0.0027514672098618576,0.0008003386755873554
4.0,27.0,7422.482148885488,7422.480272269438,0.0018278205605497533,0.0008019890315180083
4.0,28.0,7428.580225960362,7428.579822904916,0.0003545469669177237,0.0007963272265365816
4.0,29.0,7434.679418034631,7434.679373540395,2.579648850087324e-6,0.0007988319153542829
4.0,30.0,7440.778539541906,7440.778924175874,-0.0004349209276881538,0.0007952382726747994
4.0,31.0,7446.876701186933,7446.878474811352,-0.0018157397629465777,0.000791916964482072
4.0,32.0,7452.976151937721,7452.9780254468305,-0.0019167661655501433,0.0007878374972833215
4.0,33.0,7459.075543748901,7459.07757608231,-0.002075105820836143,0.0007870849772008872
4.0,34.0,7465.174171216186,7465.177126717788,-0.0029996583163551804,0.0007783055058995807
4.0,35.0,7471.2734664970285,7471.276677353267,-0.0032455184902460132,0.0007757764039540806
4.0,36.0,7477.373793738868,7477.376227988746,-0.0024799805657949037,0.0007715907644311114
4.0,37.0,7483.472181590779,7483.475778624224,-0.0036323258723882645,0.0007633854963975016
4.0,38.0,7489.5720377412945,7489.575329259703,-0.003330041079863122,0.0007566456933131998
4.0,39.0,7495.672352815144,7495.674879895182,-0.0025630348992251584,0.0007528450170088717
4.0,40.0,7501.771490620492,7501.7744305306605,-0.0029788830830455026,0.0007420602995621968
4.0,41.0,7507.870879942312,7507.873981166139,-0.00313048492910184,0.0007350180780540757
4.0,42.0,7513.972343072773,7513.973531801617,-0.0012274965403662463,0.0007297279099280953
4.0,43.0,7520.071006933266,7520.073082437097,-0.002104714722179324,0.0007180852711502043
4.0,44.0,7526.1710752534955,7526.172633072575,-0.0015911754840658432,0.0007099222519499333
4.0,45.0,7532.272305122997,7532.2721837080535,9.35531714389981e-5,0.0007025192431917337
4.0,46.0,7538.371785616648,7538.371734343533,1.9793620140262647e-5,0.0006913244752663706
4.0,47.0,7544.47124506935,7544.471284979011,-6.39115430089987e-5,0.0006817357792651311
4.0,48.0,7550.573521044322,7550.57083561449,0.0026580842293810747,0.0006741242306524305
4.0,49.0,7556.672477675006,7556.670386249969,0.002070044218271505,0.0006614366573627526
4.0,50.0,7562.772501310166,7562.769936885447,0.0025398013535777864,0.0006531169503615976
4.0,51.0,7568.874448153574,7568.869487520926,0.004944262920957954,0.0006419739938910218
4.0,52.0,7574.97406134743,7574.969038156405,0.0050039239661145984,0.0006314397844999445
4.0,53.0,7581.073520211514,7581.0685887918835,0.004915755083857221,0.0006216936302765936
4.0,54.0,7587.176147080881,7587.168139427362,0.007996757120054099,0.000610539479245015
4.0,55.0,7593.275340306407,7593.267690062841,0.007640065838529608,0.0005989860554331062
4.0,56.0,7599.375094045384,7599.36724069832,0.007842496542423305,0.0005910828891664786
4.0,57.0,7605.477374419679,7605.466791333798,0.01058109709464361,0.0005769962021498852
4.0,58.0,7611.576948951774,7611.566341969276,0.010603901255763049,0.00056738767510402
4.0,59.0,7617.676273293358,7617.665892604756,0.010376999378536311,0.0005589824009533412
4.0,60.0,7623.778772349732,7623.765443240234,0.013336483074567695,0.0005446648886841386
4.0,61.0,7629.878068156818,7629.864993875713,0.013077005837999423,0.0005349795216050886
4.0,62.0,7635.977419015759,7635.964544511192,0.012879922815670852,0.0005277246227688203
4.0,63.0,7642.079538370376,7642.06409514667,0.015454619148101756,0.0005122610275731919
4.0,64.0,7648.178981491576,7648.163645782149,0.015347982476782818,0.0005033904875045472
4.0,65.0,7654.2780056063475,7654.263196417628,0.014817599073410292,0.0004963447789582906
4.0,66.0,7660.379971887729,7660.362747053106,0.017245844128467525,0.0004810152483329898
4.0,67.0,7666.4792013879905,7666.462297688585,0.016916243512071105,0.0004723785682575453
4.0,68.0,7672.578118747906,7672.561848324064,0.016288445504073934,0.0004660073738350971
4.0,69.0,7678.679592720226,7678.661398959543,0.018212444865980615,0.00045089027810238966
4.0,70.0,7684.778892936752,7684.760949595021,0.017964199319692398,0.0004426806747971291
4.0,71.0,7690.87747617062,7690.860500230499,0.016991909797980043,0.0004363368987825469
4.0,72.0,7696.978648461854,7696.960050865979,0.018623090405185394,0.0004229645421212521
4.0,73.0,7703.077667305095,7703.059601501457,0.01808204245651268,0.0004145193004665733
4.0,74.0,7709.17622017866,7709.1591521369355,0.01709099694477345,0.0004097812201708207
4.0,75.0,7715.2767033170885,7715.258702772415,0.018019444592823675,0.00039710300200348895
4.0,76.0,7721.375916833583,7721.358253407893,0.017684589527902972,0.0003902307512946367
4.0,77.0,7727.474013493191,7727.457804043372,0.01622716422252779,0.00038521854850552675
4.0,78.0,7733.5743001431965,7733.557354678851,0.016967267892312066,0.00037651927517388196
4.0,79.0,7739.673063796703,7739.656905314329,0.016173346653260978,0.0003694146708438794
4.0,80.0,7745.771374278707,7745.756455949808,0.014938918237135113,0.0003675455221979909
4.0,81.0,7751.870773108628,7751.856006585287,0.014781514740889179,0.00036020244609643004
4.0,82.0,7757.969978810794,7757.9555572207655,0.01443774252129515,0.00035585664692239206
4.0,83.0,7764.067680026849,7764.055107856244,0.012587629733445738,0.0003546468842829528
4.0,84.0,7770.167155314412,7770.154658491723,0.012511676716144393,0.0003516769515085929
4.0,85.0,7776.265735371342,7776.254209127202,0.01153825796768615,0.00034889694867357466
4.0,86.0,7782.363949993018,7782.35375976268,0.01020527605692223,0.00035007150030729394
4.0,87.0,7788.462434335968,7788.453310398159,0.009135331597462937,0.0003503387856757945
4.0,88.0,7794.561708450104,7794.552861033638,0.008858594533080577,0.0003486135098087021
4.0,89.0,7800.65922432255,7800.652411669116,0.006825155724982324,0.00035294291120584355
4.0,90.0,7806.758093355752,7806.751962304595,0.006140929594266709,0.00035388183574150655
4.0,91.0,7812.85665484552,7812.851512940074,0.005152613002223916,0.0003568007446873112
4.0,92.0,7818.954906740834,7818.951063575552,0.00385366303680712,0.00035909464379637766
4.0,93.0,7825.052860369042,7825.050614211031,0.0022562094238764985,0.0003655146669486756
4.0,94.0,7831.152239786596,7831.15016484651,0.002084264586869722,0.0003649132429934937
4.0,95.0,7837.249871164636,7837.2497154819885,0.00016597452383848577,0.00037269354358245076
4.0,96.0,7843.34840073425,7843.349266117467,-0.0008569234636297551,0.0003743307931080218
4.0,97.0,7849.4471594916595,7849.448816752945,-0.0016462159126149345,0.0003804942229025751
4.0,98.0,7855.545577470332,7855.548367388425,-0.00278142494119038,0.0003815609143067426
4.0,99.0,7861.64348121238,7861.647918023903,-0.004426856321629202,0.00038963835321315077
4.0,100.0,7867.742971582655,7867.747468659381,-0.004486599282699899,0.00038876774649783093
4.0,101.0,7873.841084397323,7873.847019294861,-0.005926521368451176,0.0003956745337581305
4.0,102.0,7879.939532442628,7879.946569930339,-0.00702833586478846,0.0003962274176317721
4.0,103.0,7886.038684895815,7886.046120565818,-0.00742459479624813,0.00040177748214664425
4.0,104.0,7892.137470880111,7892.145671201297,-0.008192839925982298,0.0004005800149618124
4.0,105.0,7898.235714278683,7898.245221836775,-0.009499392498128145,0.0004063893230239593
4.0,106.0,7904.335330688359,7904.344772472254,-0.009430506587818854,0.0004048219478346925
4.0,107.0,7910.434297851414,7910.444323107733,-0.010021510469755412,0.00040765817695627676
4.0,108.0,7916.5328545579105,7916.543873743211,-0.011011485101562357,0.0004069666067348242
4.0,109.0,7922.632503411918,7922.64342437869,-0.010914055851230842,0.00040931839824706015
4.0,110.0,7928.731930185542,7928.742975014169,-0.011041767619076381,0.00040624854861836705
4.0,111.0,7934.830710846989,7934.8425256496475,-0.011813696786020955,0.0004080338574693482
4.0,112.0,7940.9304651322145,7940.942076285126,-0.011604439422512769,0.00040602299688825643
4.0,113.0,7947.030566693055,7947.041626920605,-0.011066427285982172,0.0004042880409370683
4.0,114.0,7953.129332218161,7953.141177556084,-0.011845264055068583,0.0004028954511606058
4.0,115.0,7959.229471665419,7959.240728191562,-0.011260681396151995,0.0004015525665105201
4.0,116.0,7965.329746625766,7965.3402788270405,-0.010539596284957042,0.0003980051496234962
4.0,117.0,7971.429096682019,7971.43982946252,-0.010745216545501535,0.00039606027958891745
4.0,118.0,7977.52896913429,7977.539380097998,-0.010416965232820985,0.00039415838778309104
4.0,119.0,7983.630273367395,7983.638930733477,-0.008678426132291861,0.00038964733002135315
4.0,120.0,7989.729287493596,7989.738481368956,-0.009208573546743537,0.00038806140346871215
4.0,121.0,7995.829778070625,7995.838032004434,-0.008275594814335818,0.00038453015658391533
4.0,122.0,8001.930965060945,8001.937582639913,-0.006640458747142475,0.0003816836244132924
4.0,123.0,8008.030763313244,8008.037133275392,-0.006400013009510985,0.0003779212706150432
4.0,124.0,8014.130711387484,8014.1366839108705,-0.005997332539550371,0.0003764995280479067
4.0,125.0,8020.233019363273,8020.236234546349,-0.003251813450788177,0.0003718809004943842
4.0,126.0,8026.332292377669,8026.335785181827,-0.003525158779211779,0.00037026765480529513
4.0,127.0,8032.432876895634,8032.435335817307,-0.002498731590776515,0.0003668689197679701
4.0,128.0,8038.53487837398,8038.534886452785,-4.5559821046481375e-5,0.0003649636813758077
4.0,129.0,8044.634898664697,8044.634437088263,0.0004169323900669042,0.000361389069777324
4.0,130.0,8050.734857746073,8050.733987723743,0.0008281410048311955,0.0003605092932378603
4.0,131.0,8056.837762494795,8056.833538359221,0.004178351615792053,0.0003573036085040456
4.0,132.0,8062.937260624319,8062.9330889947,0.0041266220549687205,0.00035573960788764115
4.0,133.0,8069.037654859937,8069.032639630179,0.004965000069546477,0.0003535681486136008
4.0,134.0,8075.140191298452,8075.132190265657,0.007956621862490465,0.000352556858811881
4.0,135.0,8081.240200998259,8081.231740901136,0.008410710296629986,0.00034980090590153363
4.0,136.0,8087.340053410948,8087.331291536615,0.008712493903885843,0.00034951916227562204
4.0,137.0,8093.443061519207,8093.430842172093,0.012175285512512346,0.0003478125052598416
4.0,138.0,8099.542677664905,8099.530392807572,0.01223781577778027,0.0003467116454102915
4.0,139.0,8105.6426583033535,8105.629943443051,0.012667039613802444,0.0003452763164501323
4.0,140.0,8111.745290357057,8111.72949407853,0.015755618817365757,0.00034579589120840924
4.0,141.0,8117.845123674469,8117.829044714008,0.016037008720786616,0.00034353521083044334
4.0,142.0,8123.94469669376,8123.928595349487,0.016057352014854587,0.0003440170030570427
4.0,143.0,8130.047344712823,8130.028145984966,0.019166676777217617,0.0003438233822625089
4.0,144.0,8136.146906255354,8136.127696620444,0.01917169144212494,0.00034385158354772777
4.0,145.0,8142.246365358641,8142.2272472559225,0.01908451896213137,0.0003425961364674596
4.0,146.0,8148.348577814999,8148.326797891402,0.021751627885578273,0.00034567465241792727
4.0,147.0,8154.448165852742,8154.42634852688,0.021791459718542683,0.0003442281037383391
4.0,148.0,8160.547278307481,8160.525899162359,0.02135067080268982,0.0003457376870699537
4.0,149.0,8166.649206166495,8166.625449797838,0.023741514144148823,0.0003479108802938996
4.0,150.0,8172.748533455393,8172.725000433316,0.023511361940563802,0.0003497971719284059
4.0,151.0,8178.847478445202,8178.824551068795,0.022914209581131217,0.0003495579512244739
4.0,152.0,8184.948809446289,8184.924101704273,0.024696273629501775,0.0003556224761088838
4.0,153.0,8191.048174833694,8191.0236523397525,0.02451606589363564,0.00035651770959494963
4.0,154.0,8197.146704466411,8197.123202975232,0.023493903761163892,0.0003595835208353149
4.0,155.0,8203.247708570001,8203.22275361071,0.024958346542575782,0.0003649207739726134
4.0,156.0,8209.346687371999,8209.322304246189,0.024381401294590432,0.0003695201446349657
4.0,157.0,8215.445215406646,8215.421854881668,0.02336899123895364,0.00037161325015248057
4.0,158.0,8221.545395935405,8221.521405517145,0.023997928960397985,0.0003804035432017781
4.0,159.0,8227.644612810956,8227.620956152625,0.02366979317332607,0.0003846302510056901
4.0,160.0,8233.742572602201,8233.720506788104,0.02208054128175263,0.00039007210919972016
4.0,161.0,8239.842610565996,8239.820057423582,0.022574132420118076,0.00039772787528976765
4.0,162.0,8245.941255639653,8245.919608059061,0.021666953993076277,0.00040549476257908343
4.0,163.0,8252.039504956063,8252.019158694538,0.020374475350308785,0.0004098734044093763
4.0,164.0,8258.13853832308,8258.118709330018,0.019856155544289322,0.00042030772244449244
4.0,165.0,8264.237696399221,8264.218259965497,0.019467971622248115,0.0004270732917849307
4.0,166.0,8270.3352397209,8270.317810600975,0.01746457853744232,0.00043457281504418247
4.0,167.0,8276.434430061932,8276.417361236454,0.017106499204714964,0.00044259337303043165
4.0,168.0,8282.532870970035,8282.516911871933,0.0159986533810752,0.0004523552618368864
4.0,169.0,8288.6309902519,8288.61646250741,0.014572453954770026,0.0004577434058407173
4.0,170.0,8294.729139188496,8294.71601314289,0.013171436036600426,0.00046787968360467486
4.0,171.0,8300.828308393568,8300.81556377837,0.012792313587851822,0.000475442442615208
4.0,172.0,8306.925698792624,8306.915114413847,0.010635902179274126,0.00048335418729108354
4.0,173.0,8313.024273522344,8313.014665049326,0.009660082585696728,0.0004900837888928649
4.0,174.0,8319.122717236789,8319.114215684805,0.008556641367931661,0.0004996751142077188
4.0,175.0,8325.22083702829,8325.213766320283,0.007126366147303997,0.0005048279895321809
4.0,176.0,8331.31854966193,8331.313316955762,0.005290315678166735,0.0005128024159559836
4.0,177.0,8337.417759904843,8337.41286759124,0.004950702565793108,0.0005198197462798346
4.0,178.0,8343.515335013773,8343.51241822672,0.0029757633192275534,0.000526483082062542
4.0,179.0,8349.613578657121,8349.611968862198,0.0016685719244833308,0.0005314050239822305
4.0,180.0,8355.712253066375,8355.711519497676,0.0007949234161515051,0.0005390908688862881
4.0,181.0,8361.810526565676,8361.811070133155,-0.00048552793350609136,0.0005436448555418064
4.0,182.0,8367.908288809032,8367.910620768635,-0.0022729466161308665,0.0005486894262558844
4.0,183.0,8374.007554464628,8374.010171404112,-0.0025572272609224456,0.0005547719688213208
4.0,184.0,8380.10569737427,8380.109722039591,-0.003970382223769775,0.0005595204923438958
4.0,185.0,8386.203873433711,8386.20927267507,-0.005344263423239681,0.000563230379850934
4.0,186.0,8392.302944671463,8392.308823310548,-0.005824314854180557,0.0005683407509905872
4.0,187.0,8398.401630176275,8398.408373946027,-0.006695509723613213,0.0005727915344134046
4.0,188.0,8404.499773773849,8404.507924581507,-0.00810489026457617,0.0005753410951660811
4.0,189.0,8410.599122900392,8410.607475216984,-0.008304762601255788,0.0005804918410298245
4.0,190.0,8416.698198109443,8416.707025852464,-0.008792863218332059,0.0005841817005892059
4.0,191.0,8422.796481776497,8422.806576487943,-0.010057823355509754,0.0005869639530773588
4.0,192.0,8428.896011915216,8428.90612712342,-0.010083359652753643,0.0005902761305399396
4.0,193.0,8434.995397475104,8435.0056777589,-0.010255840587660714,0.0005946890714153727
4.0,194.0,8441.094063075901,8441.105228394379,-0.011147293467956843,0.0005961305346708947
4.0,195.0,8447.193503145463,8447.204779029857,-0.011255428816184576,0.0005996804797836111
4.0,196.0,8453.293739637,8453.304329665336,-0.010587358018483428,0.0006037652366899421
4.0,197.0,8459.392218453966,8459.403880300815,-0.011656604055588105,0.0006047142314360368
4.0,198.0,8465.492151709364,8465.503430936293,-0.01128307356930236,0.000607748870401549
4.0,199.0,8471.592417006757,8471.602981571772,-0.01057500662932398,0.0006104098484170053
4.0,200.0,8477.691582233301,8477.702532207251,-0.010970297835228848,0.0006120179080275257
4.0,201.0,8483.791089744618,8483.802082842729,-0.011011411623712775,0.0006128002789963073
4.0,202.0,8489.892464145549,8489.901633478208,-0.009205465633158383,0.0006168860749119155
4.0,203.0,8495.991176912003,8496.001184113687,-0.010041797486564974,0.0006148421136625047
4.0,204.0,8502.091325421428,8502.100734749165,-0.009455270158696294,0.0006181020001789215
4.0,205.0,8508.19248328193,8508.200285384644,-0.007851299250660304,0.0006162412946440117
4.0,206.0,8514.291985631184,8514.299836020124,-0.00791099455159383,0.0006178250941494933
4.0,207.0,8520.39152057875,8520.399386655601,-0.007926214015242294,0.0006152789551648215
4.0,208.0,8526.49373862536,8526.49893729108,-0.005270793326872081,0.0006164774700870265
4.0,209.0,8532.592695069385,8532.59848792656,-0.005865813945774789,0.0006113308525464626
4.0,210.0,8538.692787139453,8538.698038562037,-0.0053350547304944484,0.000613530537085736
4.0,211.0,8544.794663816048,8544.797589197517,-0.003007657567195565,0.0006055427297674313
4.0,212.0,8550.894277602345,8550.897139832996,-0.002954869309633068,0.0006056478418629122
4.0,213.0,8556.99376702872,8556.996690468473,-0.003017739465349223,0.0006002729104466237
4.0,214.0,8563.096364726285,8563.096241103953,2.638122782627761e-5,0.0005958052247139842
4.0,215.0,8569.195515339874,8569.19579173943,-0.0003775816692268563,0.0005886978949831369
4.0,216.0,8575.295299615209,8575.29534237491,-0.00015118236819944286,0.0005880522488264181
4.0,217.0,8581.39752931883,8581.394893010389,0.0025323502231913153,0.0005752037630005833
4.0,218.0,8587.497060337391,8587.494443645866,0.0025055615460587433,0.0005726096404021794
4.0,219.0,8593.596375595238,8593.593994281346,0.00226656005543191,0.0005658899334621729
4.0,220.0,8599.698849875183,8599.693544916825,0.005195339075271477,0.0005558313164935403
4.0,221.0,8605.798069535396,8605.793095552302,0.004857497862076343,0.0005489370383209266
4.0,222.0,8611.897391801192,8611.892646187782,0.004627170420008042,0.000544653785685862
4.0,223.0,8617.999475357377,8617.992196823261,0.007163976355741397,0.0005313089443257627
4.0,224.0,8624.098820804198,8624.091747458739,0.006956000499940274,0.0005261769459106883
4.0,225.0,8630.197796441309,8630.191298094218,0.006376207301400427,0.0005202248468570967
4.0,226.0,8636.299718304046,8636.290848729697,0.00875651282308354,0.0005081546598633113
4.0,227.0,8642.398841021106,8642.390399365175,0.008319948543658029,0.00050369761208078
4.0,228.0,8648.497666918189,8648.489950000654,0.0075987209709182935,0.0004971011391412141
4.0,229.0,8654.599097748298,8654.589500636133,0.009478968594748949,0.0004882016455543689
4.0,230.0,8660.698248435427,8660.68905127161,0.009080502381948463,0.000482694029950639
4.0,231.0,8666.796742726598,8666.78860190709,0.008019801929322057,0.00047892948115687363
4.0,232.0,8672.897828314119,8672.888152542568,0.009563472812260443,0.0004703780598096462
4.0,233.0,8678.996710364409,8678.987703178047,0.008886899803883352,0.0004690026278368463
4.0,234.0,8685.095115844364,8685.087253813526,0.007749522223093663,0.00046347444798221145
4.0,235.0,8691.195519909426,8691.186804449004,0.008599363851089947,0.0004611480795053774
4.0,236.0,8697.29454602683,8697.286355084483,0.008079631798182163,0.0004582330165378026
4.0,237.0,8703.392509276371,8703.385905719962,0.006490516199619378,0.0004568848906814783
4.0,238.0,8709.492661082217,8709.48545635544,0.007098060568750952,0.00045523683577015033
4.0,239.0,8715.591257445722,8715.58500699092,0.006139435468185184,0.0004560332777876955
4.0,240.0,8721.68938374163,8721.684557626399,0.004724870506834122,0.0004542239298007278
4.0,241.0,8727.788653641957,8727.784108261876,0.004440474081775392,0.0004568817889031539
4.0,242.0,8733.88765309662,8733.883658897355,0.0038959129783506796,0.00045740300155536353
4.0,243.0,8739.985187811384,8739.983209532835,0.0018824057090114366,0.0004579455639016617
4.0,244.0,8746.084486821394,8746.082760168312,0.0016355485702206352,0.0004616434052564652
4.0,245.0,8752.182885063923,8752.182310803792,0.00048454964803568146,0.0004629939165746665
4.0,246.0,8758.2808984142,8758.28186143927,-0.0010431655473439605,0.0004647081604493895
4.0,247.0,8764.37921897044,8764.381412074748,-0.002272603919436733,0.00046875094020949
4.0,248.0,8770.478288490493,8770.480962710228,-0.0027461313984531444,0.0004711201828872529
4.0,249.0,8776.575628129687,8776.580513345707,-0.0049506452864989114,0.0004725352860610844
4.0,250.0,8782.674306703513,8782.680063981185,-0.005817241464228573,0.0004777134180360134
4.0,251.0,8788.772693489736,8788.779614616664,-0.006973728027332982,0.00047839455754363484
4.0,252.0,8794.870756181308,8794.879165252143,-0.008453494684317775,0.00048183759590534307
4.0,253.0,8800.96854190617,8800.97871588762,-0.010211530687456616,0.0004847527244339903
4.0,254.0,8807.067744874255,8807.0782665231,-0.01055056348832295,0.00048729798654150987
4.0,255.0,8813.165214597419,8813.17781715858,-0.01262276962938813,0.0004888750105375142
4.0,256.0,8819.263580613862,8819.277367794057,-0.013799404326846343,0.0004933066379772121
4.0,257.0,8825.362188648922,8825.376918429536,-0.014730294153196155,0.0004932536535641631
4.0,258.0,8831.460461435036,8831.476469065015,-0.016001249738792467,0.0004973849392076799
4.0,259.0,8837.558225535926,8837.576019700493,-0.01777610734279733,0.0004988894595654641
4.0,260.0,8843.657587167441,8843.675570335972,-0.0179544664081277,0.0005017458081317214
4.0,261.0,8849.755581283023,8849.775120971452,-0.019502681854874027,0.0005034469510342812
4.0,262.0,8855.85392117736,8855.874671606929,-0.020702144931647126,0.0005076688672792487
4.0,263.0,8861.952964552383,8861.974222242408,-0.02119585274590463,0.0005078614518667523
4.0,264.0,8868.051672797064,8868.073772877888,-0.022031850264966124,0.0005131501487554814
4.0,265.0,8874.149834291473,8874.173323513365,-0.02340780568806622,0.0005143037976236658
4.0,266.0,8880.249372560087,8880.272874148844,-0.02340657464060314,0.0005189412357690857
4.0,267.0,8886.348299849202,8886.372424784324,-0.024024918987606725,0.0005213565024554673
4.0,268.0,8892.446812259363,8892.471975419801,-0.025048569948239674,0.0005265859142265277
4.0,269.0,8898.546406392152,8898.57152605528,-0.024992566525043003,0.000528205441683463
4.0,270.0,8904.645844729583,8904.671076690758,-0.02509842169069998,0.0005351528192135654
4.0,271.0,8910.744611373524,8910.770627326237,-0.025870873694429974,0.0005368071178369624
4.0,272.0,8916.844343112116,8916.870177961717,-0.02567353849713072,0.0005434053759213006
4.0,273.0,8922.944499544587,8922.969728597194,-0.0250672123872846,0.0005472572311823896
4.0,274.0,8929.043289886326,8929.069279232674,-0.025810793886194006,0.0005525833327069884
4.0,275.0,8935.143431118038,8935.168829868153,-0.025210962088976885,0.0005560740719431439
4.0,276.0,8941.243815168706,8941.26838050363,-0.024370167876668347,0.0005633910882627451
4.0,277.0,8947.343220619063,8947.36793113911,-0.02450760784176964,0.0005654639880878698
4.0,278.0,8953.443126735561,8953.467481774589,-0.024135160666673983,0.0005717497097612705
4.0,279.0,8959.54457815958,8959.567032410067,-0.022236636846855617,0.0005772335711304447
4.0,280.0,8965.643682763866,8965.666583045546,-0.02266645311533466,0.0005799729662558415
4.0,281.0,8971.744231406024,8971.766133681025,-0.021663678651520968,0.0005843316769469033
4.0,282.0,8977.845606884377,8977.865684316503,-0.01982953287597411,0.0005902215997797549
4.0,283.0,8983.945525544286,8983.965234951982,-0.019458588875068017,0.0005915348407923395
4.0,284.0,8990.045553603259,8990.064785587461,-0.01896626904999721,0.000594711392942354
4.0,285.0,8996.148074306753,8996.164336222939,-0.015997878429516277,0.0006016190896002886
4.0,286.0,9002.247489426878,9002.263886858418,-0.016120729083240803,0.0005999669183777245
4.0,287.0,9008.34817640307,9008.363437493896,-0.014983693842168577,0.0006032172898842797
4.0,288.0,9014.4504073472,9014.462988129375,-0.01229183870941597,0.0006080890501231219
4.0,289.0,9020.55059212961,9020.562538764854,-0.011658942399435546,0.000607425963453904
4.0,290.0,9026.650666781403,9026.662089400332,-0.011124451456680617,0.0006067103078384884
4.0,291.0,9032.753795559023,9032.761640035811,-0.007544346695340209,0.0006156340843356038
4.0,292.0,9038.853474060623,9038.86119067129,-0.007409783553612215,0.0006106012355602146
4.0,293.0,9044.953991506874,9044.960741306768,-0.006444443807367861,0.0006115054465588011
4.0,294.0,9051.056752094752,9051.060291942247,-0.003222564874931777,0.0006185752320527948
4.0,295.0,9057.156949140228,9057.159842577727,-0.0025796590828122135,0.0006163066111472545
4.0,296.0,9063.25693321608,9063.259393213204,-0.0021417901850782073,0.0006133575702101681
4.0,297.0,9069.360137027637,9069.358943848683,0.0015176424731180305,0.000626090411464202
4.0,298.0,9075.459943668362,9075.458494484163,0.0017729767469063518,0.0006209282860195126
4.0,299.0,9081.56006751898,9081.55804511964,0.0023451255058262177,0.0006202337536717146
4.0,300.0,9087.662866436945,9087.65759575512,0.005601866884944684,0.0006329506877485146
4.0,301.0,9093.76291033229,9093.757146390599,0.006091795263273525,0.0006314312604090224
4.0,302.0,9099.862610602613,9099.856697026076,0.006239662615371344,0.0006289651763894153
4.0,303.0,9105.965412424073,9105.956247661556,0.009499529499862547,0.0006467219730570639
4.0,304.0,9112.065159194359,9112.055798297035,0.009688169221590215,0.000644600940104401
4.0,305.0,9118.164784315668,9118.155348932512,0.009763945878148661,0.0006444742123235042
4.0,306.0,9124.2670933292,9124.254899567992,0.012523901331860543,0.0006625510791721488
4.0,307.0,9130.366911226607,9130.354450203471,0.01278960579975319,0.0006643015885893236
4.0,308.0,9136.466150429049,9136.454000838949,0.012471849217945419,0.0006635110780470264
4.0,309.0,9142.568188281426,9142.553551474428,0.014966999370699341,0.0006844568269204862
4.0,310.0,9148.66770150397,9148.653102109907,0.014917912505552522,0.0006857952780843968
4.0,311.0,9154.766830168413,9154.752652745385,0.014500090025649115,0.0006874838704729527
4.0,312.0,9160.868210409593,9160.852203380864,0.016324126126619376,0.0007061914525650749
4.0,313.0,9166.967817032377,9166.951754016343,0.016380912126805924,0.000711345681964744
4.0,314.0,9173.066485630798,9173.05130465182,0.015491304804527317,0.0007112567040195125
4.0,315.0,9179.167574633935,9179.1508552873,0.017035004097579076,0.0007305530617947842
4.0,316.0,9185.266748411543,9185.25040592278,0.016646676084974388,0.0007335589815230825
4.0,317.0,9191.365479025118,9191.349956558257,0.015832938573566935,0.0007355501261001056
4.0,318.0,9197.465699262986,9197.449507193736,0.016493699128432127,0.0007496411151676477
4.0,319.0,9203.565169571832,9203.549057829216,0.016416169891272148,0.0007553957391085833
4.0,320.0,9209.663293122827,9209.648608464693,0.014983945259700704,0.0007542198382565309
4.0,321.0,9215.763426723988,9215.748159100172,0.015569841422575337,0.0007665811435108783
4.0,322.0,9221.862289955321,9221.84770973565,0.014875395308308725,0.0007690928084115718
4.0,323.0,9227.96076283839,9227.94726037113,0.013804379201474148,0.0007682240813050486
4.0,324.0,9234.0598803564,9234.046811006609,0.013364725477686079,0.0007749135928460998
4.0,325.0,9240.159302633343,9240.146361642086,0.0132403695447465,0.0007777442634692925
4.0,326.0,9246.257056813301,9246.245912277565,0.011443292976764496,0.0007744812147088434
4.0,327.0,9252.356386805577,9252.345462913045,0.011224983974443603,0.000776769152248681
4.0,328.0,9258.455087569462,9258.445013548522,0.010374731337606136,0.0007781937892910753
4.0,329.0,9264.553456089485,9264.544564184002,0.009198277002951727,0.0007719311396554405
4.0,330.0,9270.651778874675,9270.64411481948,0.007970118839011775,0.0007721012865282781
4.0,331.0,9276.75122727561,9276.743665454958,0.007872625154277557,0.0007701539703081643
4.0,332.0,9282.848892186063,9282.843216090438,0.005990343359599137,0.0007656405391064137
4.0,333.0,9288.947677188007,9288.942766725917,0.005228211216717682,0.0007585011077549021
4.0,334.0,9295.046429664042,9295.042317361394,0.004435724379845851,0.0007601643740534244
4.0,335.0,9301.144835698517,9301.141867996874,0.0032948094763014524,0.0007491257505386666
4.0,336.0,9307.24282499792,9307.241418632351,0.0017393713251294685,0.0007462288256869418
4.0,337.0,9313.3423335893,9313.34096926783,0.0017027936878548644,0.0007414750892374599
4.0,338.0,9319.440251352476,9319.44051990331,7.481856573576806e-5,0.0007378111543014948
4.0,339.0,9325.538776161824,9325.540070538787,-0.0009456831967327162,0.0007265402220854301
4.0,340.0,9331.637799302833,9331.639621174267,-0.0014641593629676208,0.0007303187718843898
4.0,341.0,9337.736403431914,9337.739171809746,-0.00240893796490127,0.0007193107578210405
4.0,342.0,9343.83452174338,9343.838722445224,-0.003832407745449018,0.0007170462237272441
4.0,343.0,9349.934094342496,9349.938273080703,-0.0038037694716877013,0.0007144306787487724
4.0,344.0,9356.032645529147,9356.037823716182,-0.004800501871159213,0.0007137523522791872
4.0,345.0,9362.131136918928,9362.13737435166,-0.005852642318131984,0.0007052183252520641
4.0,346.0,9368.230579368388,9368.236924987139,-0.005952242690000276,0.0007115370853659865
4.0,347.0,9374.32962789293,9374.336475622618,-0.006454257280893216,0.00070637565640687
4.0,348.0,9380.428161976093,9380.436026258096,-0.007463349601039226,0.000706067584857423
4.0,349.0,9386.52780877286,9386.535576893575,-0.007359314515724691,0.0007084474918700956
4.0,350.0,9392.627325659998,9392.635127529054,-0.007395781635750609,0.0007117414859451213
4.0,351.0,9398.725924264076,9398.734678164532,-0.008339673887803656,0.0007081798492109696
4.0,352.0,9404.825812462217,9404.834228800011,-0.007997588457328675,0.0007150078941572936
4.0,353.0,9410.925567318009,9410.93377943549,-0.0077944061458765646,0.0007170898514786852
4.0,354.0,9417.024604406468,9417.033330070968,-0.00830533315320281,0.0007168744191589894
4.0,355.0,9423.124316986228,9423.132880706447,-0.008135510108786548,0.0007213443384914899
4.0,356.0,9429.224970840205,9429.232431341927,-0.007040880704153096,0.0007276086766322689
4.0,357.0,9435.32373701993,9435.331981977404,-0.007817937844265543,0.0007249716818740744
4.0,358.0,9441.423974746202,9441.431532612884,-0.007132654030556296,0.0007289770487933757
4.0,359.0,9447.524577331767,9447.531083248363,-0.006081737840304413,0.0007343707399234433
4.0,360.0,9453.62404773284,9453.63063388384,-0.0061660945357289165,0.0007312903576986888
4.0,361.0,9459.72378132027,9459.73018451932,-0.005977432575946295,0.0007317828476498067
4.0,362.0,9465.825490656136,9465.829735154799,-0.0038307503336909576,0.0007390071647758979
4.0,363.0,9471.924433212707,9471.929285790276,-0.0044347007374199165,0.0007316384120623945
4.0,364.0,9478.024795307883,9478.028836425756,-0.0036317488306849555,0.0007302981263106231
4.0,365.0,9484.126214090194,9484.128387061235,-0.001763497603860742,0.0007342479937644088
4.0,366.0,9490.225914183065,9490.227937696713,-0.001624730076855485,0.0007265067054737647
4.0,367.0,9496.325601667386,9496.327488332192,-0.0014863841643091291,0.0007190991519776962
4.0,368.0,9502.42802164201,9502.427038967671,0.001371410379306326,0.0007256134519614753
4.0,369.0,9508.527119151391,9508.526589603149,0.0009170900361823442,0.0007114082714073564
4.0,370.0,9514.62730123724,9514.626140238628,0.0015354459865193348,0.0007041952347942555
4.0,371.0,9520.72932158883,9520.725690874107,0.004006315220067336,0.0007051627288569388
4.0,372.0,9526.828996076878,9526.825241509585,0.004115434495361114,0.0006934811845303328
4.0,373.0,9532.928532985019,9532.924792145064,0.004097727089629188,0.000679170994126457
4.0,374.0,9539.031175747787,9539.024342780544,0.0071818779338173044,0.0006849767520293342
4.0,375.0,9545.130339780662,9545.123893416021,0.006787502047245653,0.0006671002098916722
4.0,376.0,9551.230091156594,9551.2234440515,0.006974327923217061,0.0006564451362309017
4.0,377.0,9557.332301566232,9557.32299468698,0.009633812514039164,0.0006570741861689194
4.0,378.0,9563.431771101772,9563.422545322457,0.00953763454390355,0.000645265651639761
4.0,379.0,9569.53099013642,9569.522095957936,0.009196431059535826,0.0006301726125139159
4.0,380.0,9575.633375529444,9575.621646593416,0.012027325656163157,0.0006371474290546488
4.0,381.0,9581.732453902798,9581.721197228893,0.011541059905539441,0.0006232301449256094
4.0,382.0,9587.831642435895,9587.820747864373,0.01116798659950291,0.0006143056839158456
4.0,383.0,9593.933536908913,9593.92029849985,0.01350690148638023,0.0006196936924228032
4.0,384.0,9600.032716368116,9600.01984913533,0.013123601493134629,0.0006133651451660331
4.0,385.0,9606.131457540174,9606.119399770809,0.01230051728680337,0.0006056663277148396
4.0,386.0,9612.233174759953,9612.218950406286,0.014465577687587938,0.0006160698277298505
4.0,387.0,9618.332021913811,9618.318501041766,0.01374413133089547,0.0006128697110169227
4.0,388.0,9624.430619695024,9624.418051677243,0.012785402163899562,0.0006110512420543417
4.0,389.0,9630.53172877996,9630.517602312722,0.014332771094359487,0.0006231759416886061
4.0,390.0,9636.63061516836,9636.617152948202,0.013661102568221395,0.0006255961671270281
4.0,391.0,9642.728769892656,9642.71670358368,0.01225048353899183,0.0006284479100797594
4.0,392.0,9648.829548676938,9648.816254219159,0.013477444467298483,0.0006420612933377601
4.0,393.0,9654.928058597638,9654.915804854638,0.012418624057772831,0.0006488814354218005
4.0,394.0,9661.026146242933,9661.015355490115,0.010955143817227508,0.0006547017813482009
4.0,395.0,9667.126140232423,9667.114906125595,0.011383555530301237,0.0006700702618468075
4.0,396.0,9673.224814301477,9673.214456761074,0.010504571621368086,0.000678391902278724
4.0,397.0,9679.322363732437,9679.314007396551,0.00849129904736401,0.0006879607051679146
4.0,398.0,9685.422126629503,9685.41355803203,0.00870235895854421,0.0007014772012371865
4.0,399.0,9691.52028426596,9691.51310866751,0.007295559401427454,0.0007122043713723747
4.0,400.0,9697.618016355183,9697.612659302988,0.005480455037741194,0.0007212187187172502
4.0,401.0,9703.716821380018,9703.712209938467,0.004721444800907193,0.0007353565502196317
4.0,402.0,9709.815397042372,9709.811760573946,0.0037479675115719147,0.000743840000175281
4.0,403.0,9715.912470829015,9715.911311209424,0.001264501135210594,0.0007548801241115473
4.0,404.0,9722.011316074353,9722.010861844903,0.0005588793428614736,0.0007650557176171518
4.0,405.0,9728.10923852198,9728.110412480382,-0.0010757439772532962,0.0007746634762872843
4.0,406.0,9734.206792421855,9734.20996311586,-0.003067559963255917,0.0007824742630801335
4.0,407.0,9740.304622318416,9740.30951375134,-0.0047950100642992766,0.0007934169431631333
4.0,408.0,9746.40320945352,9746.409064386818,-0.005754644948865462,0.000798486452273104
4.0,409.0,9752.500063877194,9752.508615022296,-0.008451474788216728,0.0008080392935780585
4.0,410.0,9758.5982385197,9758.608165657775,-0.00982548380852677,0.0008141257702754792
4.0,411.0,9764.696131705157,9764.707716293255,-0.011481503535378579,0.0008207087497146256
4.0,412.0,9770.79368588058,9770.807266928732,-0.013473765508479119,0.000825795609889007
4.0,413.0,9776.890968664988,9776.906817564211,-0.015739930457584705,0.000833604613155592
4.0,414.0,9782.989649087049,9783.00636819969,-0.016605147987775126,0.000835362223090032
4.0,415.0,9789.08661743678,9789.105918835168,-0.019184053497610876,0.0008421899098234675
4.0,416.0,9795.184448277363,9795.205469470648,-0.020899604129681393,0.0008460576515013097
4.0,417.0,9801.282546285329,9801.305020106127,-0.022345131610109092,0.0008494289391332167
4.0,418.0,9807.38028168279,9807.404570741604,-0.024158234725746297,0.0008527452722267158
4.0,419.0,9813.477526840768,9813.504121377084,-0.02645621420833777,0.0008578015443949238
4.0,420.0,9819.576342429573,9819.603672012563,-0.02718572189223778,0.0008585998959006692
4.0,421.0,9825.673814673948,9825.70322264804,-0.029260310522658983,0.0008614420571382368
4.0,422.0,9831.771601556502,9831.80277328352,-0.031018450201372616,0.000865558353751646
4.0,423.0,9837.870110603038,9837.902323919,-0.032050929762590386,0.0008655713720456419
4.0,424.0,9843.968263786785,9844.001874554477,-0.03344860222796342,0.0008677170738147762
4.0,425.0,9850.065884209786,9850.101425189956,-0.0353701594967788,0.000869561937746628
4.0,426.0,9856.164854208973,9856.200975825435,-0.03594465570449756,0.0008708449745750565
4.0,427.0,9862.263239073362,9862.300526460913,-0.037110168832896306,0.0008676313924354885
4.0,428.0,9868.36117984874,9868.400077096392,-0.03871369813077763,0.0008722568726060896
4.0,429.0,9874.460209465713,9874.499627731871,-0.03922769706514373,0.0008680411267403693
4.0,430.0,9880.559081392357,9880.599178367349,-0.039908532519802975,0.0008673495949566082
4.0,431.0,9886.657277732822,9886.698729002828,-0.04125742374526453,0.0008645341924822116
4.0,432.0,9892.756422273898,9892.798279638308,-0.04165707519632633,0.0008647316934598614
4.0,433.0,9898.856013625458,9898.897830273785,-0.04162183613789239,0.0008537290535478937
4.0,434.0,9904.954218901557,9904.997380909264,-0.04296100962847049,0.0008556148809272714
4.0,435.0,9911.053760028182,9911.096931544742,-0.04296882980179362,0.000846236499797865
4.0,436.0,9917.153576485445,9917.196482180221,-0.042705485211172345,0.0008388832183769077
4.0,437.0,9923.252381554417,9923.2960328157,-0.043451810360238596,0.0008300615475092528
4.0,438.0,9929.351687978951,9929.395583451178,-0.043690313987099216,0.0008250018309962857
4.0,439.0,9935.452558928378,9935.495134086657,-0.04238011069537606,0.0008059489064005006
4.0,440.0,9941.551070567157,9941.594684722137,-0.04341458251428776,0.0008001438942030222
4.0,441.0,9947.650997238728,9947.694235357614,-0.043043665665663866,0.0007852643522723364
4.0,442.0,9953.751806710276,9953.793785993093,-0.0417857032948632,0.0007675983320334414
4.0,443.0,9959.85111478069,9959.893336628571,-0.04203620389398566,0.0007522694463811096
4.0,444.0,9965.950534404252,9965.99288726405,-0.04216387852193293,0.0007380717101019954
4.0,445.0,9972.052478312668,9972.09243789953,-0.039782212206318945,0.0007120896261272402
4.0,446.0,9978.151295284806,9978.191988535007,-0.040514859354516375,0.0006952662050748872
4.0,447.0,9984.251367238647,9984.291539170486,-0.04000469190214062,0.0006751969018204678
4.0,448.0,9990.353028460271,9990.391089805966,-0.03789251850002984,0.0006462967349062477
4.0,449.0,9996.452621227545,9996.490640441443,-0.03786409482381714,0.0006249407988705712
4.0,450.0,10002.552088100278,10002.590191076923,-0.03794814372758992,0.0006006931358526945
4.0,451.0,10008.65465591488,10008.689741712402,-0.034940698164518835,0.0005698607614468397
4.0,452.0,10014.753748094708,10014.78929234788,-0.035402843746396684,0.0005424687183143383
4.0,453.0,10020.853678108759,10020.888842983359,-0.03503746252590645,0.0005185412405248958
4.0,454.0,10026.95587576338,10026.988393618838,-0.03238777565275086,0.000481158677318484
4.0,455.0,10033.055515937325,10033.087944254316,-0.03231420264728513,0.0004558161702796434
4.0,456.0,10039.15492672988,10039.187494889795,-0.032458525392030424,0.0004244244813478359
4.0,457.0,10045.257583603132,10045.287045525274,-0.029358363464780268,0.0003919663649107725
4.0,458.0,10051.356855365098,10051.386596160752,-0.029646066270743177,0.00035850480088827843
4.0,459.0,10057.456432755234,10057.486146796231,-0.02963186910346849,0.0003333878191525348
4.0,460.0,10063.558702191318,10063.58569743171,-0.026912774819265906,0.0002936922212191773
4.0,461.0,10069.658238266436,10069.685248067188,-0.02694128918710703,0.00026772183819970377
4.0,462.0,10075.757440742049,10075.784798702667,-0.027297755135805346,0.00023576948357319425
4.0,463.0,10081.859713910086,10081.884349338146,-0.02457760538072762,0.00020556506256910411
4.0,464.0,10087.959016085704,10087.983899973624,-0.02483907306987021,0.0001741083929634507
4.0,465.0,10094.058155495506,10094.083450609103,-0.025257566316213342,0.0001518698655087484
4.0,466.0,10100.159997235267,10100.183001244583,-0.022971340208641777,0.00011933578920050664
4.0,467.0,10106.25937928358,10106.28255188006,-0.023148424977534887,9.862929764816041e-5
4.0,468.0,10112.358229876087,10112.38210251554,-0.023858867352373636,7.817431934459713e-5
4.0,469.0,10118.459780080018,10118.481653151019,-0.021858878267721593,6.149511912410486e-5
4.0,470.0,10124.55896872358,10124.581203786496,-0.022235492288473324,5.305903839713542e-5
4.0,471.0,10130.657696110895,10130.680754421976,-0.02305898878194057,5.524713030615387e-5
4.0,472.0,10136.758700785887,10136.780305057455,-0.021614653076085233,6.321385612986709e-5
4.0,473.0,10142.857965585245,10142.879855692932,-0.021902116434830532,7.352303227572404e-5
4.0,474.0,10148.956373866062,10148.979406328412,-0.02305404530488886,8.515438367774447e-5
4.0,475.0,10155.057050373793,10155.078956963891,-0.021925382489826006,9.77686305709277e-5
4.0,476.0,10161.156028639638,10161.178507599368,-0.02251006582946502,0.00010621648441851369
4.0,477.0,10167.254468797,10167.278058234848,-0.023614329598785844,0.00011536475893621822
4.0,478.0,10173.354420806094,10173.377608870327,-0.023223169560878887,0.00012147732442025806
4.0,479.0,10179.453670027631,10179.477159505805,-0.023519887024576747,0.0001267882324705602
4.0,480.0,10185.551654971363,10185.576710141284,-0.025090944582188968,0.00012726984374526103
4.0,481.0,10191.6514986243,10191.676260776763,-0.024792510191218753,0.0001304126402375988
4.0,482.0,10197.750285320977,10197.77581141224,-0.02556249639201269,0.0001257889298797369
4.0,483.0,10203.848602560483,10203.87536204772,-0.02678581365989885,0.00012480794496548837
4.0,484.0,10209.947576691475,10209.9749126832,-0.027367408264581172,0.0001176638539656748
4.0,485.0,10216.04691366551,10216.074463318677,-0.027572238218454004,0.00011310656974701381
4.0,486.0,10222.144651930344,10222.174013954156,-0.02938385117568032,0.00010400348396411272
4.0,487.0,10228.243849570903,10228.273564589635,-0.029728821202297695,9.92999804672902e-5
4.0,488.0,10234.342592622299,10234.373115225113,-0.030534230006196594,9.211599090231437e-5
4.0,489.0,10240.440952961375,10240.472665860592,-0.03171392251215366,9.113789380847841e-5
4.0,490.0,10246.539280133653,10246.57221649607,-0.03293411671211288,9.344097383465192e-5
4.0,491.0,10252.638788528791,10252.67176713155,-0.03296581791209974,0.00010315288070188453
4.0,492.0,10258.736563965409,10258.771317767028,-0.0347347984852604,0.00011737196878298696
4.0,493.0,10264.835404923604,10264.870868402506,-0.03543466745486512,0.0001372025910411114
4.0,494.0,10270.93431506499,10270.970419037985,-0.03606571904856537,0.000162588987260794
4.0,495.0,10277.032881948497,10277.069969673465,-0.037041085204691626,0.00018845726204180563
4.0,496.0,10283.131030083434,10283.169520308942,-0.038433146050920186,0.00021848700295449102
4.0,497.0,10289.230758170615,10289.269070944421,-0.03824531322788971,0.0002522560985454717
4.0,498.0,10295.328915873046,10295.368621579899,-0.039629794829124876,0.0002839578594405815
4.0,499.0,10301.427699675876,10301.468172215378,-0.04038671595026244,0.00032007637702572393
4.0,500.0,10307.52698839507,10307.567722850858,-0.04063540038850988,0.000356462682790395
4.0,501.0,10313.625943185612,10313.667273486335,-0.041226657477182016,0.0003937122985859496
4.0,502.0,10319.724363086154,10319.766824121814,-0.04234422642230129,0.00042909468757217604
4.0,503.0,10325.824315353579,10325.866374757294,-0.04193317349108838,0.0004712605588600654
4.0,504.0,10331.92324813553,10331.965925392771,-0.042544820855709986,0.0005055614967958588
4.0,505.0,10338.022178118874,10338.06547602825,-0.0431565162057268,0.0005457396193942075
4.0,506.0,10344.122000747848,10344.16502666373,-0.042872026406257646,0.0005825540832076123
4.0,507.0,10350.221578542074,10350.264577299207,-0.042844182490625826,0.000621840853315301
4.0,508.0,10356.320551512783,10356.364127934687,-0.04341099311614016,0.0006542813765676455
4.0,509.0,10362.420717745534,10362.463678570166,-0.04278698416192128,0.0006960191357493337
4.0,510.0,10368.520765203692,10368.563229205643,-0.04229003585760438,0.0007268386250503302
4.0,511.0,10374.619949570237,10374.662779841123,-0.04264864935566948,0.000762556534465881
4.0,512.0,10380.720341517392,10380.762330476602,-0.04179999913640131,0.0007940272068661018
4.0,513.0,10386.820777406127,10386.86188111208,-0.0409166605450082,0.0008281539453300886
4.0,514.0,10392.920387130245,10392.961431747559,-0.04085317640465291,0.000852693569467688
4.0,515.0,10399.020745870497,10399.060982383038,-0.04003808302059042,0.0008862398623234444
4.0,516.0,10405.122068703535,10405.160533018516,-0.038272794557087764,0.0009106371098911533
4.0,517.0,10411.221546230287,10411.260083653995,-0.03834026344384256,0.0009348931719068715
4.0,518.0,10417.32242052921,10417.359634289474,-0.03701723393169232,0.0009574799414043699
4.0,519.0,10423.423820823531,10423.459184924952,-0.035169808973023464,0.0009816173481434804
4.0,520.0,10429.524002047736,10429.558735560431,-0.034543443111942906,0.0009956986002971498
4.0,521.0,10435.62449262262,10435.65828619591,-0.03359899840279468,0.0010156795530259337
4.0,522.0,10441.7270012052,10441.757836831388,-0.030652913912945223,0.0010329887314499686
4.0,523.0,10447.826756738168,10447.857387466867,-0.03044577166565432,0.001042198531168813
4.0,524.0,10453.927898946018,10453.956938102347,-0.028863284622730134,0.0010541443682606784
4.0,525.0,10460.0301935982,10460.056488737824,-0.026120144800188427,0.0010671193531084605
4.0,526.0,10466.130743955433,10466.156039373303,-0.02513296393544806,0.0010701273037709747
4.0,527.0,10472.231278972635,10472.255590008783,-0.024147941416231333,0.0010752760924817048
4.0,528.0,10478.33461367869,10478.35514064426,-0.02037709931300924,0.0010859002403223108
4.0,529.0,10484.434604222166,10484.45469127974,-0.019939713714393292,0.0010811180516655866
4.0,530.0,10490.535698079413,10490.554241915219,-0.01841163310837146,0.0010822298717801644
4.0,531.0,10496.638652415011,10496.653792550696,-0.015007473439254682,0.0010863479818162855
4.0,532.0,10502.739287148379,10502.753343186176,-0.013941087979219446,0.0010796935140679163
4.0,533.0,10508.839759158684,10508.852893821655,-0.013023718301610643,0.0010725982575787222
4.0,534.0,10514.943390481216,10514.952444457133,-0.00895414411843376,0.0010779221793360218
4.0,535.0,10521.043528370308,10521.051995092612,-0.008374899207410635,0.0010634925979239487
4.0,536.0,10527.14427572982,10527.151545728091,-0.007194719896688184,0.0010558122958913845
4.0,537.0,10533.247484843667,10533.251096363569,-0.0035368143821870035,0.0010545496866947194
4.0,538.0,10539.347974650274,10539.350646999048,-0.0026156843741773628,0.0010418944584501548
4.0,539.0,10545.448213632337,10545.450197634527,-0.0019361257377568108,0.0010267810669773454
4.0,540.0,10551.551627875797,10551.549748270005,0.0019203410606678517,0.0010288580575457788
4.0,541.0,10557.651747906108,10557.649298905484,0.0024764597628745832,0.0010100835559508905
4.0,542.0,10563.751982006612,10563.748849540963,0.0031470464477934,0.0009968154693612249
4.0,543.0,10569.854932625442,10569.848400176441,0.006542282753343898,0.0009933288564708978
4.0,544.0,10575.955166356316,10575.94795081192,0.007211754490981548,0.0009782966199467435
4.0,545.0,10582.054986129133,10582.047501447398,0.007468628277820244,0.0009597335798843401
4.0,546.0,10588.15776915627,10588.147052082877,0.010697999273816095,0.0009593892073077238
4.0,547.0,10594.25769936218,10594.246602718356,0.011061062037242664,0.0009406608292276461
4.0,548.0,10600.357374117006,10600.346153353834,0.01117939737650886,0.0009244164993984317
4.0,549.0,10606.459588019154,10606.445703989313,0.013832584389547264,0.0009200391500765846
4.0,550.0,10612.559546061459,10612.54525462479,0.014233547830826865,0.0009048672536665101
4.0,551.0,10618.658811365152,10618.64480526027,0.013935262720224273,0.0008859011134078712
4.0,552.0,10624.760690393341,10624.74435589575,0.01626394256072672,0.0008829711806890814
4.0,553.0,10630.860300857714,10630.843906531227,0.016307701414461917,0.0008662511170502492
4.0,554.0,10636.959476931717,10636.943457166706,0.01593517272522149,0.0008493810464149393
4.0,555.0,10643.060611160932,10643.043007802185,0.01750590365008975,0.0008439297588572095
4.0,556.0,10649.160358157242,10649.142558437663,0.01770339870972748,0.000830128554800014
4.0,557.0,10655.259021122769,10655.242109073142,0.016805923520678334,0.00081320137591372
4.0,558.0,10661.359909622899,10661.341659708622,0.018147000273529557,0.000808219812285871
4.0,559.0,10667.459157701425,10667.441210344099,0.01783340063684591,0.0007951460484442311
4.0,560.0,10673.557974083298,10673.540760979578,0.01710731590173964,0.0007810379265912895
4.0,561.0,10679.657926144935,10679.640311615058,0.01749864172688831,0.0007762713397858664
4.0,562.0,10685.757564152083,10685.739862250535,0.017593056437362975,0.0007665320328326231
4.0,563.0,10691.855726955162,10691.839412886015,0.01620183184695634,0.0007563882617593407
4.0,564.0,10697.955700793544,10697.938963521494,0.01663101440317405,0.0007533228764769163
4.0,565.0,10704.05468520863,10704.038514156971,0.01606217911466956,0.0007481710839773488
4.0,566.0,10710.153300582984,10710.13806479245,0.015137827620947064,0.0007430864049113356
4.0,567.0,10716.252254540088,10716.23761542793,0.01453887593743275,0.0007451352535125422
4.0,568.0,10722.35187898708,10722.337166063407,0.014622873278767656,0.000745173031151148
4.0,569.0,10728.449780646202,10728.436716698887,0.012977802181922016,0.0007484163644317027
4.0,570.0,10734.549051943806,10734.536267334366,0.012706851465281943,0.0007554230402458754
4.0,571.0,10740.647967729457,10740.635817969844,0.012078440674031299,0.0007629347193845966
4.0,572.0,10746.746541582617,10746.735368605323,0.011111979203633382,0.0007736359607240695
4.0,573.0,10752.844891545104,10752.834919240802,0.009918350758653105,0.0007877788183460774
4.0,574.0,10758.944572842509,10758.93446987628,0.01005994644265229,0.000802349533365169
4.0,575.0,10765.042527825452,10765.034020511759,0.008473401478113374,0.0008195212919624927
4.0,576.0,10771.141389087597,10771.133571147238,0.007793780722295196,0.0008411751445408808
4.0,577.0,10777.24046032008,10777.233121782716,0.007327280124627578,0.0008589182327588884
4.0,578.0,10783.339147842167,10783.332672418195,0.006471692584455013,0.0008842117560937909
4.0,579.0,10789.437375418933,10789.432223053675,0.005161899993709085,0.0009064844873651083
4.0,580.0,10795.53714145508,10795.531773689152,0.0053875454350418295,0.0009320693920781374
4.0,581.0,10801.635510220865,10801.631324324631,0.004215741472762602,0.0009542911000193945
4.0,582.0,10807.734237792822,10807.73087496011,0.003402368047318305,0.0009845564895220598
4.0,583.0,10813.83366063863,10813.830425595588,0.003289342793323158,0.0010038622945254076
4.0,584.0,10819.932656587627,10819.929976231067,0.0027387527393329947,0.0010333723452406677
4.0,585.0,10826.031167700457,10826.029526866547,0.0017131794788838306,0.0010544685226772182
4.0,586.0,10832.131016041274,10832.129077502024,0.002020120033648709,0.001081390327519888
4.0,587.0,10838.230178749294,10838.228628137504,0.0016384142527385848,0.001098032449938985
4.0,588.0,10844.328956041705,10844.328178772983,0.0008738948918107781,0.0011262276062254258
4.0,589.0,10850.428830170165,10850.42772940846,0.0012088651160411246,0.0011393425838368695
4.0,590.0,10856.528402945734,10856.52728004394,0.0012321299741415714,0.0011614672984871619
4.0,591.0,10862.627394851974,10862.626830679419,0.0006825867126281082,0.0011742651162747625
4.0,592.0,10868.72732643891,10868.726381314897,0.001071483367923065,0.0011934496121703793
4.0,593.0,10874.827565296631,10874.825931950376,0.0017586841686352273,0.0011980682539379536
4.0,594.0,10880.92649281821,10880.925482585855,0.0011428008497205155,0.0012154307175509217
4.0,595.0,10887.026792538316,10887.025033221333,0.0018957996849167102,0.001218995858803736
4.0,596.0,10893.127167589053,10893.124583856812,0.002719730266562692,0.0012255452673914009
4.0,597.0,10899.226659106103,10899.22413449229,0.0026612860056047793,0.001227893485252429
4.0,598.0,10905.326648314081,10905.323685127769,0.003105607106590469,0.0012335407079851082
4.0,599.0,10911.428041755653,10911.423235763248,0.004940067145525973,0.0012252759818803336
4.0,600.0,10917.527152933977,10917.522786398726,0.004504959448240697,0.0012273844443726862
4.0,601.0,10923.627732949197,10923.622337034205,0.005528666663849435,0.001222488267077004
4.0,602.0,10929.728979184987,10929.721887669684,0.007223775038710301,0.0012108482839779772
4.0,603.0,10935.828847726765,10935.821438305162,0.007532574646120338,0.0012048751937589627
4.0,604.0,10941.928836083014,10941.920988940641,0.007972272032475303,0.0011968051410855979
4.0,605.0,10948.0311923612,10948.020539576119,0.0107648207595048,0.0011788037510690964
4.0,606.0,10954.130480156857,10954.120090211598,0.010501658776775002,0.0011677973639528717
4.0,607.0,10960.231080112524,10960.219640847077,0.01153654907921009,0.0011586176803708066
4.0,608.0,10966.333083596839,10966.319191482555,0.013989372730065952,0.0011332662175615618
4.0,609.0,10972.433095062523,10972.418742118034,0.014433039552386617,0.0011240138155532468
4.0,610.0,10978.533007255523,10978.518292753513,0.014791441669785854,0.001109083472812602
4.0,611.0,10984.63589383917,10984.61784338899,0.018113255120169924,0.0010871960010270122
4.0,612.0,10990.735321101776,10990.71739402447,0.017983604302116873,0.0010721427150125686
4.0,613.0,10996.835640589843,10996.81694465995,0.018733188792793953,0.0010652732927248416
4.0,614.0,11002.938101057029,11002.916495295427,0.021641960919168923,0.0010371987199408344
4.0,615.0,11009.038017248336,11009.016045930906,0.021986794675285637,0.0010319116320731253
4.0,616.0,11015.137730051332,11015.115596566386,0.022140035850043205,0.0010219392885641378
4.0,617.0,11021.240639066016,11021.215147201863,0.025486295485279697,0.0010044366709897408
4.0,618.0,11027.340092474395,11027.314697837342,0.025376373193012114,0.000997583123723996
4.0,619.0,11033.439932956084,11033.414248472822,0.025647678096447635,0.000999863811806597
4.0,620.0,11039.542381399096,11039.5137991083,0.028540211025756435,0.0009826135525373486
4.0,621.0,11045.642071069224,11045.613349743779,0.028660479928930727,0.0009865644089194004
4.0,622.0,11051.741419406308,11051.712900379258,0.02844417877486194,0.0009916243643721201
4.0,623.0,11057.843896882552,11057.812451014735,0.03136236374530199,0.00098460988467408
4.0,624.0,11063.943230215562,11063.912001650215,0.0311273819629605,0.0009927651320006772
4.0,625.0,11070.04251300851,11070.011552285694,0.030846810708226258,0.0010050661289102176
4.0,626.0,11076.144455969472,11076.111102921172,0.033227705774606875,0.001005129586532112
4.0,627.0,11082.243875510294,11082.21065355665,0.033084340209825314,0.001016188672524566
4.0,628.0,11088.342731224655,11088.31020419213,0.03237305503080279,0.0010352483643458587
4.0,629.0,11094.44442463831,11094.409754827608,0.03451091034594356,0.0010378978914987306
4.0,630.0,11100.543519231029,11100.509305463087,0.03403578290135556,0.0010556339870683145
4.0,631.0,11106.642266209661,11106.608856098566,0.03322800577961971,0.0010725091349267502
4.0,632.0,11112.74329970272,11112.708406734044,0.034694823181325773,0.0010842394080010347
4.0,633.0,11118.84248578467,11118.807957369523,0.03432673002953379,0.001095948315708305
4.0,634.0,11124.940783164839,11124.907508005002,0.03305899654287714,0.0011195846991926693
4.0,635.0,11131.041513335462,11131.00705864048,0.034237704979204864,0.001126867535622131
4.0,636.0,11137.140300139383,11137.10660927596,0.03345851236690578,0.0011442880214842393
4.0,637.0,11143.238634246483,11143.206159911439,0.03224669529481616,0.0011603458338222392
4.0,638.0,11149.338535514114,11149.305710546916,0.03258230923393057,0.0011749070653775315
4.0,639.0,11155.437594835737,11155.405261182395,0.03209618630080513,0.0011829583901403922
4.0,640.0,11161.535370365693,11161.504811817875,0.030313189312437316,0.0012039613317800936
4.0,641.0,11167.635153126897,11167.604362453352,0.030549515366146807,0.0012120612108674697
4.0,642.0,11173.733667126786,11173.703913088832,0.02950630169334545,0.0012242070897676175
4.0,643.0,11179.831761574298,11179.80346372431,0.028061533785603388,0.0012376510174903796
4.0,644.0,11185.930585467093,11185.903014359788,0.02732777981009349,0.0012509132841221325
4.0,645.0,11192.029636236906,11192.002564995268,0.0268397828790512,0.001255389473538098
4.0,646.0,11198.12707391491,11198.102115630747,0.02472850908361579,0.0012721800945724201
4.0,647.0,11204.226084572956,11204.201666266224,0.024198122822326695,0.0012811183972392664
4.0,648.0,11210.324481801916,11210.301216901704,0.023049666975111904,0.0012883984149263655
4.0,649.0,11216.422518247015,11216.400767537183,0.02155017713221241,0.0013010853786629571
4.0,650.0,11222.52057976527,11222.50031817266,0.02006640646914093,0.001312879148331835
4.0,651.0,11228.61972419558,11228.59986880814,0.019675966761951713,0.0013172568673539763
4.0,652.0,11234.717112339797,11234.699419443617,0.017524613345813123,0.001330483274826535
4.0,653.0,11240.815643617707,11240.798970079097,0.016519470483217447,0.001342537553598354
4.0,654.0,11246.914142763118,11246.898520714576,0.015483659578421793,0.0013467216151653205
4.0,655.0,11253.012298114141,11252.998071350054,0.014103295436598273,0.0013608629268430578
4.0,656.0,11259.11006782502,11259.097621985533,0.01233913418764132,0.0013711002146444178
4.0,657.0,11265.209371109426,11265.19717262101,0.012109052109281038,0.001378217267780338
4.0,658.0,11271.307057482647,11271.29672325649,0.010261953807457758,0.0013870903046609567
4.0,659.0,11277.40543060481,11277.396273891969,0.009101135195123788,0.0014023633246714757
4.0,660.0,11283.50425275394,11283.495824527447,0.008394859233249008,0.0014034767914825788
4.0,661.0,11289.602715967269,11289.595375162926,0.007320639172576193,0.0014174298483041667
4.0,662.0,11295.700669517826,11295.694925798405,0.005746131155774492,0.0014238126791669315
4.0,663.0,11301.80015111347,11301.794476433883,0.005694364710961963,0.0014321788188390785
4.0,664.0,11307.898533563772,11307.894027069362,0.004543936394384218,0.0014331822867362485
4.0,665.0,11313.996985918935,11313.993577704841,0.0034626058245521563,0.0014473165986691177
4.0,666.0,11320.0963000479,11320.093128340319,0.003248970604090573,0.0014430067620059095
4.0,667.0,11326.195317801321,11326.192678975798,0.0027267418731753423,0.0014507158506358623
4.0,668.0,11332.293771532639,11332.292229611277,0.0016512700776729616,0.0014493858760672065
4.0,669.0,11338.393432038638,11338.391780246755,0.0017775948331291147,0.0014537642163040597
4.0,670.0,11344.492875417895,11344.491330882234,0.0016830231452331645,0.0014427527245592555
4.0,671.0,11350.591540814057,11350.590881517714,0.0008135286757351423,0.0014492057208097331
4.0,672.0,11356.691399681797,11356.690432153191,0.0011392501737645944,0.0014366231019499185
4.0,673.0,11362.791235111023,11362.789982788672,0.0014321805765575846,0.0014316938400491229
4.0,674.0,11368.89029945101,11368.88953342415,0.0009601293022569735,0.0014198293092869913
4.0,675.0,11374.990132501656,11374.989084059627,0.0012570730586958234,0.001414195511727426
4.0,676.0,11381.090833379605,11381.088634695108,0.0024116034646795015,0.001390335880083115
4.0,677.0,11387.189772719103,11387.188185330586,0.0018133536123059457,0.0013831604867492822
4.0,678.0,11393.290108527692,11393.287735966063,0.0026062507786264177,0.0013617346159719877
4.0,679.0,11399.390903457303,11399.387286601544,0.003857100781715417,0.0013408053560435387
4.0,680.0,11405.490538073842,11405.486837237022,0.003944500666875683,0.001318694681611453
4.0,681.0,11411.59050037187,11411.5863878725,0.004367135154097923,0.001299420425159366
4.0,682.0,11417.69240883214,11417.685938507979,0.006721062378346687,0.0012662730405249133
4.0,683.0,11423.791626561495,11423.785489143458,0.006396565532668319,0.0012435080219456427
4.0,684.0,11429.892250526402,11429.885039778936,0.007466347192348621,0.0012155856184936909
4.0,685.0,11435.99396475529,11435.984590414415,0.009635579412133666,0.0011810343918637507
4.0,686.0,11442.093996210493,11442.084141049894,0.010108468427461048,0.0011521684535836809
4.0,687.0,11448.19401617115,11448.183691685372,0.01058331208605523,0.0011212707059713065
4.0,688.0,11454.296809902877,11454.283242320851,0.01381701845639327,0.001085565987923136
4.0,689.0,11460.396279922163,11460.38279295633,0.013738319729782233,0.001051963022016101
4.0,690.0,11466.49690235149,11466.482343591808,0.0147972990425842,0.0010226850478419554
4.0,691.0,11472.59932442043,11472.581894227287,0.017672904780738463,0.0009835843327253527
4.0,692.0,11478.699492127478,11478.681444862767,0.018273754728397762,0.0009546094385503473
4.0,693.0,11484.799481876302,11484.780995498244,0.018711746135522844,0.0009211044392339819
4.0,694.0,11490.902652800778,11490.880546133723,0.022321012686006725,0.0008918670858138239
4.0,695.0,11497.002311032911,11496.980096769203,0.022422987415666285,0.000859272074430304
4.0,696.0,11503.102645914158,11503.07964740468,0.023190363328467356,0.0008366127186724615
4.0,697.0,11509.205397740054,11509.17919804016,0.026391908253572183,0.0008074122132801283
4.0,698.0,11515.305479992916,11515.278748675639,0.026904786131126457,0.0007873779711202082
4.0,699.0,11521.405296635634,11521.378299311116,0.027162617234353092,0.0007655433566975778
4.0,700.0,11527.50833421784,11527.477849946596,0.03064042292862723,0.0007513965475586541
4.0,701.0,11533.608042544463,11533.577400582075,0.03078503281722078,0.000734868671542251
4.0,702.0,11539.707923086438,11539.676951217552,0.031100383936063736,0.0007256603159434125
4.0,703.0,11545.810515044477,11545.776501853032,0.03413571225883061,0.000718847149879707
4.0,704.0,11551.91039851966,11551.876052488511,0.034453407213732135,0.0007130117753167923
4.0,705.0,11558.009877994478,11557.975603123989,0.034368640519460314,0.0007120179921859246
4.0,706.0,11564.112362792292,11564.075153759468,0.037297612077964004,0.0007133973549909912
4.0,707.0,11570.211968223088,11570.174704394947,0.037334471488975396,0.0007172122787959486
4.0,708.0,11576.311342856297,11576.274255030425,0.03715097932217759,0.0007200720132285341
4.0,709.0,11582.413309889485,11582.373805665904,0.03955513673463429,0.0007317282995699763
4.0,710.0,11588.512968782823,11588.473356301383,0.0396558183219895,0.0007358926923547592
4.0,711.0,11594.611986053354,11594.57290693686,0.039107135347876465,0.0007491108834178022
4.0,712.0,11600.713635999335,11600.67245757234,0.04120579816844838,0.0007575633735002832
4.0,713.0,11606.813013766445,11606.77200820782,0.041014758820892894,0.0007718268521195466
4.0,714.0,11612.911935234728,11612.871558843297,0.040386801419117546,0.0007804065615369697
5.0,1.0,7266.275823037499,7266.277942381296,-0.001649987618112192,0.0008678334978919035
5.0,2.0,7275.483151735896,7275.484796765503,-0.0011905365341569052,0.0008484941683378355
5.0,3.0,7284.688702715864,7284.691651149709,-0.0024876230117421017,0.0008423873304834658
5.0,4.0,7293.902637771981,7293.898505533916,0.004581076056808797,0.0007769603664464597
5.0,5.0,7303.106943198309,7303.105359918123,0.0020207640184040088,0.0007738202897769053
5.0,6.0,7312.314594320641,7312.31221430233,0.0028119819811536217,0.0007539897386075626
5.0,7.0,7321.520528642176,7321.519068686537,0.0018973413232004077,0.0007498932479403534
5.0,8.0,7330.737749484824,7330.725923070744,0.012248690913764904,0.0006798154718756241
5.0,9.0,7339.942675382784,7339.932777454951,0.010311537018168337,0.0006777599189147583
5.0,10.0,7349.150581937231,7349.139631839158,0.011366516351088762,0.0006631033004154067
5.0,11.0,7358.3565523532125,7358.346486223365,0.010482097814232816,0.0006675001225037862
5.0,12.0,7367.576088224216,7367.553340607572,0.02314742678711923,0.0006028524972282846
5.0,13.0,7376.781318602542,7376.760194991779,0.021516602634548576,0.0006043325043738758
5.0,14.0,7385.989328439008,7385.967049375986,0.022679893434400356,0.0005979775756158437
5.0,15.0,7395.194958775277,7395.173903760192,0.021448363610744536,0.0006107826252213759
5.0,16.0,7404.415279381722,7404.380758144399,0.03490499971672989,0.0005569681568351998
5.0,17.0,7413.620557108899,7413.587612528606,0.033323638912975184,0.0005611317887415551
5.0,18.0,7422.828388111046,7422.794466912813,0.03430946409326907,0.0005615069557755822
5.0,19.0,7432.03354092039,7432.00132129702,0.03259271483364046,0.0005755763619921509
5.0,20.0,7441.252882364106,7441.208175681227,0.04508436203536803,0.000532389746612931
5.0,21.0,7450.458075384049,7450.415030065434,0.043417928558142194,0.0005367343815373139
5.0,22.0,7459.665318024307,7459.621884449641,0.04381295081401504,0.0005386028268539639
5.0,23.0,7468.869882038145,7468.828738833848,0.04149872264460441,0.0005473546938067973
5.0,24.0,7478.086645914479,7478.035593218055,0.05142663137738168,0.0005136586287882176
5.0,25.0,7487.29171585755,7487.242447602262,0.049634819199241065,0.0005175503156214025
5.0,26.0,7496.498077787843,7496.449301986468,0.04914308910261411,0.0005160614960275711
5.0,27.0,7505.7020551531805,7505.656156370675,0.0462359198077138,0.0005196439986002747
5.0,28.0,7514.915225887338,7514.8630107548815,0.052575606054574564,0.0004950175605374029
5.0,29.0,7524.120282247115,7524.0698651390885,0.050765889169497314,0.0004980487886844301
5.0,30.0,7533.325712487818,7533.2767195232955,0.04933418798981393,0.0004907221786888082
5.0,31.0,7542.529199184627,7542.483573907502,0.04593328789769657,0.0004933301360130025
5.0,32.0,7551.738421557156,7551.690428291709,0.04831748975550454,0.0004762128608771882
5.0,33.0,7560.94349915055,7560.897282675916,0.04652259924489499,0.00047748490175482573
5.0,34.0,7570.148080197509,7570.104137060123,0.04423336412151002,0.0004654075184418986
5.0,35.0,7579.351258664517,7579.31099144433,0.04052583188575909,0.0004699973801604138
5.0,36.0,7588.556924199336,7588.517845828537,0.03933913463504268,0.0004583556745349074
5.0,37.0,7597.762059729372,7597.724700212743,0.03759669919617181,0.0004558858996037389
5.0,38.0,7606.966035053432,7606.93155459695,0.03469737502808812,0.00044309837007460665
5.0,39.0,7616.16928372443,7616.138408981157,0.03106562678891578,0.00044797371872156783
5.0,40.0,7625.372485091359,7625.345263365364,0.027402320544695158,0.0004403660268523928
5.0,41.0,7634.577744144968,7634.552117749571,0.025780040660663417,0.0004324897207026284
5.0,42.0,7643.781397318821,7643.758972133778,0.022560278905245923,0.00042174742521089204
5.0,43.0,7652.985199675166,7652.965826517985,0.019489841992765378,0.0004203295906350966
5.0,44.0,7662.1872397454235,7662.172680902192,0.014658790249313824,0.0004154527660734061
5.0,45.0,7671.3926697278475,7671.379535286399,0.01320743317319284,0.0004023046811753297
5.0,46.0,7680.596261073197,7680.586389670606,0.009932981017641396,0.0003928631438230078
5.0,47.0,7689.801440922853,7689.793244054812,0.008249675008869417,0.00037806167592110133
5.0,48.0,7699.003332753971,7699.000098439019,0.003269710767028755,0.00037595228270535656
5.0,49.0,7708.209056648682,7708.206952823226,0.0021157668678597474,0.00036248054571642863
5.0,50.0,7717.412898591543,7717.413807207433,-0.0008985956950482432,0.0003550712190968922
5.0,51.0,7726.620542984972,7726.62066159164,-0.00010962050060925321,0.00033050746277232725
5.0,52.0,7735.822820670567,7735.827515975847,-0.004701874028739894,0.00033269540069612893
5.0,53.0,7745.028870392976,7745.034370360054,-0.005524346497224997,0.00032637188276526534
5.0,54.0,7754.233121411796,7754.241224744261,-0.008123626377653181,0.0003257637381048118
5.0,55.0,7763.444026191879,7763.448079128468,-0.004072983770186056,0.00031186576500953004
5.0,56.0,7772.646845370932,7772.654933512675,-0.008121921289671263,0.00031798253750745875
5.0,57.0,7781.853154337132,7781.861787896882,-0.008677593947254536,0.0003237922896863581
5.0,58.0,7791.0577557978795,7791.068642281089,-0.010925968260266927,0.00033428906194200994
5.0,59.0,7800.2721476922425,7800.275496665296,-0.0033934344141925976,0.00035061548119080793
5.0,60.0,7809.475553903804,7809.482351049502,-0.006852761399500196,0.0003553211334732499
5.0,61.0,7818.682095308955,7818.689205433709,-0.007167746385903229,0.00036809651317999036
5.0,62.0,7827.886845018493,7827.896059817916,-0.009271675833815607,0.0003836770795551586
5.0,63.0,7837.104166742942,7837.1029142021225,0.0011839493724892236,0.00042029547528074597
5.0,64.0,7846.308020538372,7846.3097685863295,-0.0018244079088844956,0.0004166235838640213
5.0,65.0,7855.514719260531,7855.516622970536,-0.001974645771838368,0.0004270649901484296
5.0,66.0,7864.719252413677,7864.723477354743,-0.004300607869026862,0.0004377261541404791
5.0,67.0,7873.938163922651,7873.93033173895,0.007744752885741946,0.00047600243989602217
5.0,68.0,7883.142184388616,7883.137186123157,0.004908489677632133,0.00046291851658632855
5.0,69.0,7892.3488732200685,7892.344040507363,0.004754688422281106,0.0004663293857153725
5.0,70.0,7901.552979595857,7901.55089489157,0.001998085199943489,0.00046660302722525976
5.0,71.0,7910.771735568782,7910.757749275777,0.013899559443188991,0.0004943619536235559
5.0,72.0,7919.975802022456,7919.964603659984,0.011115351898752124,0.00047565037382474664
5.0,73.0,7929.182185307449,7929.171458044191,0.010660871794016202,0.0004720628820636993
5.0,74.0,7938.385824497949,7938.378312428398,0.007433732172898999,0.00046263834837782043
5.0,75.0,7947.602668060737,7947.585166812605,0.017441193813169775,0.0004756933990610051
5.0,76.0,7956.8067135328465,7956.792021196812,0.014639831331578534,0.0004585155198809257
5.0,77.0,7966.012455990471,7965.998875581019,0.01354598990053546,0.00045087005566903186
5.0,78.0,7975.215591686833,7975.205729965226,0.00981314052489779,0.00043831571255652615
5.0,79.0,7984.4292050386775,7984.412584349433,0.01660477810719385,0.00043917023960321987
5.0,80.0,7993.633302974209,7993.61943873364,0.013857209004186188,0.0004281960355409762
5.0,81.0,8002.83825926567,8002.826293117847,0.011974466630817915,0.0004184183487272679
5.0,82.0,8012.04100788264,8012.033147502053,0.007854310169022938,0.00040910186521461993
5.0,83.0,8021.250797754896,8021.24000188626,0.010824772357523216,0.00040297268436209155
5.0,84.0,8030.455083825395,8030.446856270467,0.008262363372296022,0.00039799679955295495
5.0,85.0,8039.65929272362,8039.653710654674,0.00562575614560501,0.0003868140330635945
5.0,86.0,8048.861823167363,8048.860565038881,0.0012883756261317103,0.00038352243014105794
5.0,87.0,8058.067921963255,8058.067419423088,0.0005572110054572477,0.0003756463425869391
5.0,88.0,8067.27243444091,8067.274273807295,-0.0017856563129043934,0.0003730623406731261
5.0,89.0,8076.47604878013,8076.481128191502,-0.005024819285495141,0.0003624998163029968
5.0,90.0,8085.678675594632,8085.687982575709,-0.009263153391430023,0.00036247978273908836
5.0,91.0,8094.881975669122,8094.894836959916,-0.012809014269237196,0.00035717283373549
5.0,92.0,8104.086790922283,8104.101691344122,-0.014857545213430967,0.0003540091698000598
5.0,93.0,8113.290096144259,8113.308545728329,-0.01841170331624653,0.0003485968088606403
5.0,94.0,8122.493331465012,8122.515400112536,-0.022038486290057335,0.00034837064067385167
5.0,95.0,8131.695188782396,8131.722254496743,-0.02704082148602538,0.00034937005816495934
5.0,96.0,8140.900362237329,8140.92910888095,-0.02873934908757292,0.00034724883309244386
5.0,97.0,8150.1036361062925,8150.1359632651565,-0.03232715346268833,0.00035025266297490876
5.0,98.0,8159.308208420155,8159.3428176493635,-0.03461373822051428,0.00034905543240059013
5.0,99.0,8168.509801169932,8168.5496720335705,-0.03988979459950315,0.00035714732083642214
5.0,100.0,8177.715394881135,8177.756526417777,-0.04117311464995055,0.00036015182098221
5.0,101.0,8186.918926515845,8186.963380801984,-0.04450149329989017,0.000369497683894175
5.0,102.0,8196.125882421014,8196.170235186191,-0.044401682219131544,0.00037320742757992515
5.0,103.0,8205.32792991304,8205.377089570398,-0.04922749515014857,0.0003826432263827278
5.0,104.0,8214.534054521682,8214.583943954605,-0.049980851611508115,0.00039105784721367177
5.0,105.0,8223.73814306423,8223.790798338812,-0.05274915398717894,0.00040065531449887196
5.0,106.0,8232.94839010482,8232.99765272302,-0.04935920462048671,0.00041776425111680405
5.0,107.0,8242.151218197992,8242.204507107226,-0.053405725298489415,0.0004190432807709271
5.0,108.0,8251.357847671045,8251.411361491431,-0.05365088023381759,0.00042684909838442136
5.0,109.0,8260.562574470066,8260.618215875638,-0.055780230316599955,0.0004308436881724124
5.0,110.0,8269.776470890012,8269.825070259845,-0.0487462288858751,0.0004642484014503664
5.0,111.0,8278.980150876094,8279.031924644052,-0.05193907378861695,0.0004518432862959228
5.0,112.0,8288.187227495882,8288.23877902826,-0.051729215026171005,0.00045276470240450747
5.0,113.0,8297.392488274574,8297.445633412466,-0.05332607484820073,0.000448273253754511
5.0,114.0,8306.609739274407,8306.652487796673,-0.04294354024614222,0.0004917310705794189
5.0,115.0,8315.814254909696,8315.85934218088,-0.045295299890085516,0.00046549502831319463
5.0,116.0,8325.021748088715,8325.066196565087,-0.04465825684860647,0.000457092513319981
5.0,117.0,8334.227269305486,8334.273050949294,-0.04599696160607891,0.00044464572647360043
5.0,118.0,8343.446814034123,8343.479905333501,-0.03332118612524937,0.0004870685136642299
5.0,119.0,8352.651909796057,8352.686759717708,-0.03508476157071527,0.0004523644145245834
5.0,120.0,8361.85970921376,8361.893614101915,-0.034130519646623725,0.0004382211667099339
5.0,121.0,8371.065117233742,8371.100468486122,-0.035583102712735126,0.00042256176240741195
5.0,122.0,8380.28534941703,8380.307322870329,-0.022209269209270133,0.0004553765661786675
5.0,123.0,8389.490741249403,8389.514177254536,-0.023666487592663543,0.00042198696962772903
5.0,124.0,8398.698618578857,8398.721031638743,-0.022624395485536297,0.00040953278085263726
5.0,125.0,8407.903773657159,8407.92788602295,-0.024328961043465824,0.00039766611317102347
5.0,126.0,8417.122948819662,8417.134740407157,-0.011991676084790015,0.0004175302826733707
5.0,127.0,8426.328511411437,8426.341594791364,-0.013269576217453505,0.00039708663319840717
5.0,128.0,8435.536094696841,8435.54844917557,-0.012514736253024239,0.00039399974887564825
5.0,129.0,8444.740926948718,8444.755303559778,-0.014541936515570342,0.00039315301238070126
5.0,130.0,8453.957521917166,8453.962157943984,-0.004764682674249343,0.00040406938406861904
5.0,131.0,8463.163182627935,8463.169012328191,-0.005939888990724285,0.00040204831935705676
5.0,132.0,8472.370137780536,8472.375866712398,-0.005811902042978545,0.0004077253942370211
5.0,133.0,8481.574631476582,8481.582721096604,-0.00817703520692703,0.00041684327578889315
5.0,134.0,8490.78773911545,8490.78957548081,-0.001877396772897555,0.000424671106977905
5.0,135.0,8499.993586206645,8499.996429865017,-0.0028662962065482134,0.0004327060130632617
5.0,136.0,8509.199817115126,8509.203284249224,-0.003466727162958705,0.00043895518280615155
5.0,137.0,8518.404084110123,8518.410138633431,-0.006057499163716784,0.0004499272460709304
5.0,138.0,8527.613498466173,8527.616993017638,-0.0034556959271867527,0.00045574646558314835
5.0,139.0,8536.81958243168,8536.823847401845,-0.004213387989238981,0.00046253699580267506
5.0,140.0,8546.025137758988,8546.030701786052,-0.005497471368016704,0.00046333883355373655
5.0,141.0,8555.229337793191,8555.23755617026,-0.008153589990570254,0.00046860737304958705
5.0,142.0,8564.435524766792,8564.444410554466,-0.00879382612038171,0.0004703268164824765
5.0,143.0,8573.64183892405,8573.651264938673,-0.00932983448478808,0.0004699759987147316
5.0,144.0,8582.846914051288,8582.85811932288,-0.011101728231778907,0.0004650919069493069
5.0,145.0,8592.051403729367,8592.064973707087,-0.01346577412437,0.00046151037365867664
5.0,146.0,8601.255472343755,8601.271828091294,-0.01624007458599408,0.0004584600276306438
5.0,147.0,8610.462058023926,8610.478682475501,-0.016513542705297368,0.0004516121715755493
5.0,148.0,8619.666937377637,8619.685536859708,-0.018484857087514683,0.0004442003798463323
5.0,149.0,8628.872239175773,8628.892391243915,-0.020034895482694992,0.0004333415110434855
5.0,150.0,8638.075452653478,8638.099245628122,-0.023676089612990836,0.00042712252015924174
5.0,151.0,8647.282319694878,8647.306100012329,-0.023675469766885726,0.0004180802606424683
5.0,152.0,8656.487247965797,8656.512954396534,-0.025597605520488287,0.00041091728772312447
5.0,153.0,8665.694152820863,8665.719808780741,-0.02554316770169862,0.0003998682335831294
5.0,154.0,8674.897410561936,8674.926663164948,-0.02914728516498144,0.00039189320715679967
5.0,155.0,8684.104636139844,8684.133517549155,-0.028791607545599618,0.0003856368895284634
5.0,156.0,8693.309900645747,8693.340371933362,-0.030375026308547604,0.00037988325468226293
5.0,157.0,8702.519389365663,8702.547226317569,-0.027738098001918843,0.0003817331266156196
5.0,158.0,8711.723175044903,8711.754080701776,-0.03081854409379048,0.0003704620456896005
5.0,159.0,8720.930803219644,8720.960935085983,-0.030060394410838853,0.0003682329387898126
5.0,160.0,8730.13657678224,8730.16778947019,-0.031134921672901328,0.00036364461355389296
5.0,161.0,8739.349325891402,8739.374643854397,-0.025244209462925937,0.0003880283413944269
5.0,162.0,8748.553758944821,8748.581498238604,-0.027680865792035547,0.0003720004624868937
5.0,163.0,8757.761703274316,8757.78835262281,-0.026603613666793535,0.0003718439033054762
5.0,164.0,8766.967903263967,8766.995207007018,-0.027256654984057604,0.0003691234849833606
5.0,165.0,8776.184043453793,8776.202061391225,-0.0179849028083936,0.0004134729573303324
5.0,166.0,8785.389106420784,8785.408915775432,-0.019792916285268802,0.0003953931177458115
5.0,167.0,8794.59731422123,8794.615770159638,-0.018447004693143754,0.00039651161818368144
5.0,168.0,8803.80371260071,8803.822624543845,-0.018909227436779474,0.0003982514289998332
5.0,169.0,8813.022701755748,8813.029478928052,-0.006796699965661901,0.0004502297626280377
5.0,170.0,8822.22823187014,8822.23633331226,-0.008135792965276778,0.00043590213113083465
5.0,171.0,8831.436615013816,8831.443187696466,-0.006608651169926816,0.0004407074253590401
5.0,172.0,8840.64281515621,8840.650042080673,-0.00727641168896298,0.00045004048504584666
5.0,173.0,8849.863363636861,8849.85689646488,0.006396283755066179,0.0004982525767879537
5.0,174.0,8859.069031407618,8859.063750849087,0.005200291938763257,0.0004928684206608902
5.0,175.0,8868.277369012329,8868.270605233294,0.006688143052997475,0.0005032059906502314
5.0,176.0,8877.483102560558,8877.477459617501,0.005550180854015707,0.0005208949727344684
5.0,177.0,8886.703511582265,8886.684314001706,0.019097864278364796,0.0005591484282038626
5.0,178.0,8895.90915785357,8895.891168385913,0.017887964233068487,0.0005630728980213632
5.0,179.0,8905.117117859974,8905.09802277012,0.019004511768116572,0.0005775969620804218
5.0,180.0,8914.322327984923,8914.304877154327,0.017342120629564306,0.000601811881440345
5.0,181.0,8923.540891301585,8923.511731538534,0.02906676717884693,0.0006288159261607682
5.0,182.0,8932.74641943608,8932.718585922741,0.027745254271849262,0.0006379862063099775
5.0,183.0,8941.953626653638,8941.925440306948,0.028113018332305728,0.0006530181757538156
5.0,184.0,8951.158238095328,8951.132294691155,0.02585349058608699,0.000678793457436992
5.0,185.0,8960.373610760002,8960.339149075362,0.034406986608473744,0.0006971057350013633
5.0,186.0,8969.5790393293,8969.546003459569,0.032990920076372277,0.0007055257104935629
5.0,187.0,8978.785301069654,8978.752857843776,0.03241420882136481,0.0007183267803808345
5.0,188.0,8987.989380463361,8987.959712227983,0.02962749979860746,0.0007398805478169954
5.0,189.0,8997.200893217841,8997.16656661219,0.03432908614718144,0.0007533602356652739
5.0,190.0,9006.40633778691,9006.373420996397,0.03293061634235528,0.0007575711595235229
5.0,191.0,9015.611688721096,9015.580275380604,0.031441780825844035,0.0007684178737017483
5.0,192.0,9024.815365898836,9024.78712976481,0.02825960843165376,0.000781207466690849
5.0,193.0,9034.023033886935,9033.993984149018,0.029111367008226807,0.000792520215020429
5.0,194.0,9043.228507345966,9043.200838533225,0.02773954149029123,0.0007909413544340104
5.0,195.0,9052.433100783366,9052.407692917432,0.02549115770989374,0.0008015937068406179
5.0,196.0,9061.636627749056,9061.614547301639,0.022166815683704044,0.0008040201914856534
5.0,197.0,9070.841202645843,9070.821401685844,0.019913791182716523,0.0008148791990147957
5.0,198.0,9080.046755386515,9080.02825607005,0.018617088388737102,0.0008093049225037254
5.0,199.0,9089.250882632083,9089.235110454258,0.01590251097854889,0.0008210123113753945
5.0,200.0,9098.454709406378,9098.441964838465,0.012884650115665863,0.0008150372948233076
5.0,201.0,9107.657484881967,9107.648819222672,0.008820962693562251,0.0008266529651931016
5.0,202.0,9116.863180320313,9116.855673606879,0.0076620347695097735,0.0008200166942174035
5.0,203.0,9126.067128221792,9126.062527991086,0.004770135749595283,0.000831026505267713
5.0,204.0,9135.271886476217,9135.269382375292,0.0026869020930462284,0.0008174677575763999
5.0,205.0,9144.474081154684,9144.4762367595,-0.0019663390796722524,0.0008292088334503815
5.0,206.0,9153.679993033998,9153.683091143706,-0.0029125345995453245,0.0008241108862251769
5.0,207.0,9162.884031375466,9162.889945527913,-0.005711146228350117,0.0008307647253872354
5.0,208.0,9172.09072269414,9172.09679991212,-0.005862291302264566,0.0008119371023297784
5.0,209.0,9181.293115750801,9181.303654296327,-0.010323511921114914,0.0008213633681204984
5.0,210.0,9190.499377240742,9190.510508680534,-0.010921968685124739,0.0008195229934872163
5.0,211.0,9199.703793319431,9199.717363064741,-0.013342095021016576,0.0008204354008872384
5.0,212.0,9208.913429221073,9208.924217448948,-0.010555691247873256,0.0008004601403777172
5.0,213.0,9218.116379637424,9218.131071833155,-0.014465082819697272,0.0008042026612528906
5.0,214.0,9227.32299519552,9227.337926217362,-0.014709408559156145,0.000803472833032703
5.0,215.0,9236.527863975549,9236.544780601569,-0.01668166429089979,0.0007991863020044679
5.0,216.0,9245.74097030804,9245.751634985776,-0.010436870441026258,0.0007816323519581427
5.0,217.0,9254.944553696321,9254.958489369983,-0.013717131916337166,0.0007784571321772517
5.0,218.0,9264.151472429923,9264.16534375419,-0.01365533005036923,0.0007764341538352749
5.0,219.0,9273.356674608847,9273.372198138397,-0.015302465090144324,0.000770376198628289
5.0,220.0,9282.573133489142,9282.579052522604,-0.005716307291777412,0.0007577415706743093
5.0,221.0,9291.77734115552,9291.78590690681,-0.008372114054736812,0.0007516503857445104
5.0,222.0,9300.984543764509,9300.992761291018,-0.008021069439791972,0.0007476207197125953
5.0,223.0,9310.189817756647,9310.199615675225,-0.00960468805351411,0.0007451076838154289
5.0,224.0,9319.40871057373,9319.406470059432,0.0024132386934070382,0.0007356541722695892
5.0,225.0,9328.613319626103,9328.613324443639,0.00016307294436046504,0.0007305822550377578
5.0,226.0,9337.820690828916,9337.820178827844,0.0006893589825267554,0.0007250197959843931
5.0,227.0,9347.025677291756,9347.02703321205,-0.0011865328424391919,0.0007288200482563751
5.0,228.0,9356.245419148985,9356.233887596258,0.01169373359380188,0.0007196167488504422
5.0,229.0,9365.450181567923,9365.440741980465,0.009605247584659082,0.0007162717101562845
5.0,230.0,9374.657476492832,9374.647596364672,0.010062888816264604,0.0007112656749278122
5.0,231.0,9383.862062607172,9383.854450748879,0.007786303022840002,0.0007217790286289295
5.0,232.0,9393.080856016793,9393.061305133086,0.019744612084650726,0.0007127227066056756
5.0,233.0,9402.285683842161,9402.268159517293,0.017729974357280298,0.0007093275820227572
5.0,234.0,9411.492556163465,9411.4750139015,0.01777147086477271,0.0007061518162962404
5.0,235.0,9420.696702586021,9420.681868285707,0.015056649020607438,0.0007191341597985881
5.0,236.0,9429.912928832999,9429.888722669913,0.024474629956330318,0.0007133465048097234
5.0,237.0,9439.117762009279,9439.09557705412,0.022470904955298465,0.0007070277363726382
5.0,238.0,9448.323888963352,9448.302431438327,0.021769409751868807,0.000706329757776122
5.0,239.0,9457.527586635022,9457.509285822534,0.018609115421895694,0.0007162338251088777
5.0,240.0,9466.740219228743,9466.716140206741,0.02444778932704139,0.000719459750942455
5.0,241.0,9475.945151373933,9475.922994590948,0.02254431889832631,0.0007112708635714028
5.0,242.0,9485.150456588615,9485.129848975155,0.021018958674176247,0.0007156523641833661
5.0,243.0,9494.353833059957,9494.33670335936,0.017541027526021935,0.0007200785693338932
5.0,244.0,9503.562603501727,9503.543557743567,0.019513823594934365,0.0007340161223511735
5.0,245.0,9512.767715350556,9512.750412127774,0.017785012079457374,0.0007254396716911165
5.0,246.0,9521.97228824224,9521.957266511981,0.01552125153466477,0.0007367276650131325
5.0,247.0,9531.17552094785,9531.164120896188,0.0119018572454479,0.0007352668170569
5.0,248.0,9540.38088365599,9540.370975280395,0.010448811880451103,0.0007549767833425072
5.0,249.0,9549.58617857561,9549.577829664602,0.008893571201497252,0.000746508867694729
5.0,250.0,9558.790240698221,9558.78468404881,0.006112079773629375,0.0007639321940439959
5.0,251.0,9567.99370160664,9567.991538433016,0.0027213516195843113,0.0007588889695386844
5.0,252.0,9577.196809007248,9577.198392817223,-0.0010089655402225617,0.0007775436293029592
5.0,253.0,9586.402357434468,9586.40524720143,-0.0023221914975692926,0.0007692517115533785
5.0,254.0,9595.60622555107,9595.612101585637,-0.005302916121763701,0.0007881835350172792
5.0,255.0,9604.81049972929,9604.818955969844,-0.007883954441695096,0.0007793035136276126
5.0,256.0,9614.012716002224,9614.025810354051,-0.012524033894351305,0.0007908791218931542
5.0,257.0,9623.218571033893,9623.232664738258,-0.013541604027977883,0.000780867275579225
5.0,258.0,9632.42251614396,9632.439519122465,-0.01644919032787584,0.000793923739274271
5.0,259.0,9641.62847279125,9641.646373506672,-0.017354813352994825,0.0007795555852743037
5.0,260.0,9650.830764718763,9650.853227890879,-0.021932633327196527,0.0007793779346952863
5.0,261.0,9660.037028391334,9660.060082275086,-0.02254899389527054,0.000765980397907805
5.0,262.0,9669.241342842177,9669.266936659293,-0.025090268867643317,0.000767323019028518
5.0,263.0,9678.450040635935,9678.4737910435,-0.02326439301168648,0.0007483187698191736
5.0,264.0,9687.652939212941,9687.680645427707,-0.027244816823895235,0.0007326832797442573
5.0,265.0,9696.859699724544,9696.887499811914,-0.02736789574237264,0.0007133750946191177
5.0,266.0,9706.06459486382,9706.09435419612,-0.029333864976706536,0.0006998561974074075
5.0,267.0,9715.27675434904,9715.301208580328,-0.024058138959389908,0.000678111891651631
5.0,268.0,9724.480421674743,9724.508062964534,-0.02727650425185857,0.00064627276331667
5.0,269.0,9733.687616761608,9733.714917348741,-0.026964295808738825,0.0006196573722639483
5.0,270.0,9742.893035323379,9742.921771732947,-0.028415564856004494,0.0005922168157163
5.0,271.0,9752.108745352329,9752.128626117154,-0.019599656084210437,0.0005707083799619609
5.0,272.0,9761.313162104536,9761.33548050136,-0.0220703411159775,0.0005270912008905052
5.0,273.0,9770.52073440952,9770.542334885567,-0.021375898013047845,0.0004945688707635605
5.0,274.0,9779.72646093549,9779.749189269774,-0.022527724374413083,0.00045938928527622163
5.0,275.0,9788.945112634912,9788.956043653981,-0.01077338658978988,0.00044108428501900087
5.0,276.0,9798.150134038377,9798.162898038188,-0.012635410123493784,0.0003933288791131255
5.0,277.0,9807.358002768933,9807.369752422395,-0.011636661390639347,0.0003591740863088752
5.0,278.0,9816.563657539135,9816.576606806602,-0.012865589073953743,0.00032710616569926894
5.0,279.0,9825.783869322531,9825.78346119081,0.00045787889621351496,0.00031558220281652184
5.0,280.0,9834.989165367293,9834.990315575016,-0.0011206255262550258,0.0002733632766849225
5.0,281.0,9844.197088255489,9844.197169959223,-5.824368827234139e-5,0.0002462661893701027
5.0,282.0,9853.402375281743,9853.40402434343,-0.0016547080076634302,0.00023089181137105777
5.0,283.0,9862.622337909706,9862.610878727637,0.011442014237218245,0.00023121414692393264
5.0,284.0,9871.827725561281,9871.817733111844,0.009966255952804204,0.00020491197502379266
5.0,285.0,9881.035357998648,9881.024587496051,0.010747778751465376,0.00019590714298411705
5.0,286.0,9890.240225139716,9890.231441880258,0.008734924246255105,0.00020185401563325409
5.0,287.0,9899.458200753832,9899.438296264463,0.01987172079316224,0.00021302374818471528
5.0,288.0,9908.663575051625,9908.64515064867,0.01839160017834729,0.00020536912476259924
5.0,289.0,9917.870533952188,9917.852005032877,0.018505763491702965,0.00021045259981796984
5.0,290.0,9927.074907203163,9927.058859417084,0.016003743314286112,0.00022134574487971326
5.0,291.0,9936.28957437454,9936.265713801291,0.023850654853958986,0.00023730370497437425
5.0,292.0,9945.494909305984,9945.472568185498,0.0223365465049028,0.0002367952698076437
5.0,293.0,9954.700966504708,9954.679422569705,0.021550277929236472,0.00024299286648521816
5.0,294.0,9963.904888774301,9963.886276953912,0.018603181693379156,0.00024594331445820566
5.0,295.0,9973.115668811313,9973.093131338119,0.022565950291209447,0.00026060835545969885
5.0,296.0,9982.321070382715,9982.299985722326,0.02111846646448612,0.0002579973485946688
5.0,297.0,9991.526262842548,9991.506840106533,0.019464764437998383,0.0002593792604862783
5.0,298.0,10000.72986980579,10000.71369449074,0.016207755990762962,0.0002521222230539456
5.0,299.0,10009.936914807622,10009.920548874947,0.016424324113359035,0.0002581864699417339
5.0,300.0,10019.14240118802,10019.127403259154,0.015055871398999443,0.000249859635679643
5.0,301.0,10028.346890373668,10028.33425764336,0.012693868614860548,0.0002453099740871916
5.0,302.0,10037.550422739583,10037.541112027568,0.009366718819364905,0.000229208562471929
5.0,303.0,10046.75457379287,10046.747966411775,0.006672636913208407,0.00022173751722688232
5.0,304.0,10055.960175588027,10055.954820795982,0.0054110526389195,0.00020672772434025878
5.0,305.0,10065.164256541146,10065.161675180188,0.002636847867961478,0.00019608898714221023
5.0,306.0,10074.368200869818,10074.368529564395,-0.0002758251575869508,0.0001732336047478787
5.0,307.0,10083.570801335767,10083.575383948602,-0.004534488294666517,0.00015177599390569347
5.0,308.0,10092.776592279597,10092.78223833281,-0.005615891808247397,0.00013134682274231922
5.0,309.0,10101.980573857736,10101.989092717016,-0.008491557343859313,0.00011595253253827883
5.0,310.0,10111.185656026613,10111.195947101223,-0.010266158715694473,9.565332721273457e-5
5.0,311.0,10120.38788869322,10120.40280148543,-0.014902919498581468,7.936361541907058e-5
5.0,312.0,10129.593935464673,10129.609655869637,-0.015735219799353217,7.82985148700889e-5
5.0,313.0,10138.798067573796,10138.816510253844,-0.01846157705085716,8.844219147353003e-5
5.0,314.0,10148.005299134327,10148.023364638051,-0.01808866486817351,0.00010412825456392535
5.0,315.0,10157.20785865662,10157.230219022256,-0.022405641771911178,0.00014549117654690931
5.0,316.0,10166.414290716319,10166.437073406463,-0.022855502413221984,0.00018050022782917563
5.0,317.0,10175.618839738265,10175.64392779067,-0.025166831601382,0.00021887139652390408
5.0,318.0,10184.82916783298,10184.850782174877,-0.021703223945678474,0.00023543594619265137
5.0,319.0,10194.032376292434,10194.057636559084,-0.025375584088124015,0.00029526723576912936
5.0,320.0,10203.239216728127,10203.264490943291,-0.02541563006252545,0.0003394734833895617
5.0,321.0,10212.444252608986,10212.471345327498,-0.027244956248523522,0.000392191835062635
5.0,322.0,10221.658090171763,10221.678199711705,-0.020280779612221522,0.0003962648721760054
5.0,323.0,10230.861964615566,10230.885054095912,-0.023287872332275583,0.0004609258847967965
5.0,324.0,10240.069136203487,10240.091908480119,-0.022990584166564076,0.0005065775923519427
5.0,325.0,10249.274500050891,10249.298762864326,-0.024497370708559174,0.000567790360129099
5.0,326.0,10258.491597908753,10258.505617248533,-0.014279498116138711,0.0005583095971710949
5.0,327.0,10267.696074292386,10267.71247163274,-0.016679055162512668,0.0006195080348415245
5.0,328.0,10276.90352931323,10276.919326016947,-0.016088130802472733,0.0006610122609732789
5.0,329.0,10286.108946781747,10286.126180401154,-0.017543739498250943,0.0007236050080787619
5.0,330.0,10295.328305056431,10295.33303478536,-0.005062860182988516,0.0007007502521659124
5.0,331.0,10304.53315721036,10304.539889169568,-0.007075434216403664,0.0007508834212879354
5.0,332.0,10313.740744890729,10313.746743553773,-0.006339134130939783,0.00078218196539415
5.0,333.0,10322.945853253084,10322.95359793798,-0.008101586176962883,0.0008377208192457145
5.0,334.0,10332.165809359456,10332.160452322187,0.004993240590920323,0.0008009204856459434
5.0,335.0,10341.37077801282,10341.367306706394,0.003111737777089729,0.0008344238068976773
5.0,336.0,10350.578207893,10350.5741610906,0.0037040424986116705,0.0008512959262887992
5.0,337.0,10359.78288488514,10359.781015474808,0.0015168196005106438,0.0008952051642905224
5.0,338.0,10369.001642106712,10368.987869859015,0.013438996481909271,0.0008474258166350844
5.0,339.0,10378.206636029121,10378.194724243222,0.011596364346587507,0.0008635544654792846
5.0,340.0,10387.413576660532,10387.401578627429,0.011711031842423836,0.0008654793924955336
5.0,341.0,10396.617797204915,10396.608433011635,0.009075162212866417,0.0008958833771373271
5.0,342.0,10405.833818876903,10405.815287395842,0.01828626995893501,0.000844247332635692
5.0,343.0,10415.038764349192,10415.02214178005,0.016404109683207935,0.0008445947640556235
5.0,344.0,10424.244904960122,10424.228996164256,0.015724360393505776,0.0008344042318767406
5.0,345.0,10433.448642429243,10433.435850548463,0.012613063819117087,0.0008508276847766262
5.0,346.0,10442.660986245468,10442.64270493267,0.018158145897359645,0.0008060149386510249
5.0,347.0,10451.865955724486,10451.849559316877,0.016302969832850067,0.0007963081801870683
5.0,348.0,10461.071223785995,10461.056413701084,0.01475008855231863,0.0007815101271222081
5.0,349.0,10470.274606237344,10470.263268085291,0.011289849830518506,0.0007873549919660813
5.0,350.0,10479.483102122706,10479.470122469498,0.012983074845124065,0.0007594812388886771
5.0,351.0,10488.688207976636,10488.676976853705,0.011259781093485799,0.0007476019484027888
5.0,352.0,10497.892723224591,10497.883831237912,0.008948647620400152,0.00073753835030738
5.0,353.0,10507.095939989153,10507.090685622119,0.005325788883055793,0.0007373031146097291
5.0,354.0,10516.301101538938,10516.297540006326,0.003669090125185903,0.0007307599270763238
5.0,355.0,10525.50636420647,10525.504394390533,0.002092355279273761,0.0007227923040709583
5.0,356.0,10534.710358101338,10534.71124877474,-0.0007476256519112212,0.0007244187745776384
5.0,357.0,10543.913781165345,10543.918103158947,-0.004163799037996796,0.0007240154371881221
5.0,358.0,10553.1167580323,10553.124957543154,-0.008023021782719297,0.0007375005366203959
5.0,359.0,10562.32226581788,10562.331811927359,-0.009367219234718505,0.0007382771111702414
5.0,360.0,10571.526074141306,10571.538666311566,-0.012399158489188267,0.0007529420544752124
5.0,361.0,10580.730330439597,10580.745520695773,-0.014984890090545377,0.0007555837667582722
5.0,362.0,10589.932483442492,10589.95237507998,-0.019682683225710207,0.0007833872715757787
5.0,363.0,10599.138319496406,10599.159229464187,-0.02071026456587788,0.0007929128727635112
5.0,364.0,10608.34223382728,10608.366083848394,-0.023641331496492057,0.0008150567016865409
5.0,365.0,10617.548205677582,10617.5729382326,-0.024516762817256676,0.0008171590064449239
5.0,366.0,10626.750484289425,10626.779792616808,-0.029100190150984417,0.0008509303245811939
5.0,367.0,10635.956756095637,10635.986647001015,-0.02969934140719488,0.0008668283453501337
5.0,368.0,10645.161058690957,10645.193501385222,-0.03224585935322466,0.000890297997739685
5.0,369.0,10654.369778952072,10654.400355769429,-0.0303804279533324,0.0008886726940664704
5.0,370.0,10663.572710699165,10663.607210153636,-0.03431785985321767,0.000921145927411094
5.0,371.0,10672.779535524818,10672.814064537843,-0.034366082147244015,0.0009401437316244316
5.0,372.0,10681.984465034962,10682.02091892205,-0.036289792142724764,0.0009618685458805166
5.0,373.0,10691.196652112203,10691.227773306256,-0.03096712057640616,0.0009552813950578184
5.0,374.0,10700.400420782904,10700.434627690463,-0.03407109137651787,0.000980174337659213
5.0,375.0,10709.607754932309,10709.64148207467,-0.03360663540479436,0.0009963565362604624
5.0,376.0,10718.813286215867,10718.848336458876,-0.03493430989419721,0.0010136209372907956
5.0,377.0,10728.029033160154,10728.055190843083,-0.026059902619635977,0.0010035234410571594
5.0,378.0,10737.233610264404,10737.26204522729,-0.02835327254160802,0.0010170980933869173
5.0,379.0,10746.441379900127,10746.468899611496,-0.027444729572835058,0.0010259345448830495
5.0,380.0,10755.647312455789,10755.675753995703,-0.028375288635288598,0.0010378248949287276
5.0,381.0,10764.866060549642,10764.88260837991,-0.01650084258426432,0.0010285072646947571
5.0,382.0,10774.071318909097,10774.089462764117,-0.01810462809544333,0.0010308740801972102
5.0,383.0,10783.279447922354,10783.296317148324,-0.016824763394197362,0.0010301953906980057
5.0,384.0,10792.485422897309,10792.503171532531,-0.017713356078274956,0.0010362193420012553
5.0,385.0,10801.705882286788,10801.710025916738,-0.00411704718180772,0.0010307929007121648
5.0,386.0,10810.911490352644,10810.916880300945,-0.005358799748591991,0.0010227640764939464
5.0,387.0,10820.119752012728,10820.123734685152,-0.003933583638627169,0.0010137105478862198
5.0,388.0,10829.32541993946,10829.33058906936,-0.005124715286910941,0.0010138400733091769
5.0,389.0,10838.545843391352,10838.537443453566,0.008458707928639342,0.001017023594654248
5.0,390.0,10847.75156788457,10847.744297837773,0.00734683054861307,0.0010021806943668766
5.0,391.0,10856.959623200659,10856.95115222198,0.008577167246130557,0.0009910798477347446
5.0,392.0,10866.16489953818,10866.158006606187,0.007001240026511368,0.000987586099572435
5.0,393.0,10875.383573935,10875.364860990394,0.018863560612771835,0.0010042325759815375
5.0,394.0,10884.589298697356,10884.5717153746,0.017761532170879946,0.0009877249662892248
5.0,395.0,10893.796754324183,10893.778569758808,0.018398934933884448,0.0009816445550866006
5.0,396.0,10903.00155826916,10902.985424143015,0.016356362028091098,0.0009758821176269435
5.0,397.0,10912.217123474367,10912.192278527222,0.025129299204309063,0.001006289514725405
5.0,398.0,10921.42279544955,10921.399132911429,0.02397831757525637,0.0009925223734828963
5.0,399.0,10930.629372080475,10930.605987295636,0.023737068579521292,0.0009957823596367563
5.0,400.0,10939.833716159945,10939.812841679843,0.02123916502478096,0.0009890073772242025
5.0,401.0,10949.04550062741,10949.01969606405,0.026235204394197353,0.0010263221785300745
5.0,402.0,10958.251226998931,10958.226550448257,0.02513566022435043,0.0010170298552594024
5.0,403.0,10967.456928898178,10967.433404832464,0.02401490416195884,0.0010286576763181164
5.0,404.0,10976.660942590468,10976.640259216669,0.021188480606724625,0.0010202302098757028
5.0,405.0,10985.868989749093,10985.847113600876,0.022435115270582173,0.001052648443737756
5.0,406.0,10995.074813181009,10995.053967985083,0.02142273052368182,0.0010450382044534326
5.0,407.0,11004.279791264755,11004.26082236929,0.01957002216568071,0.0010601075498333967
5.0,408.0,11013.48368773375,11013.467676753497,0.01662555191796855,0.001048594183558756
5.0,409.0,11022.688705549135,11022.674531137704,0.014822177248788648,0.0010680259461228372
5.0,410.0,11031.894654985947,11031.88138552191,0.013922772848218301,0.0010596010445089133
5.0,411.0,11041.099198799044,11041.088239906117,0.01162804267505635,0.0010732564103833988
5.0,412.0,11050.303417061476,11050.295094290324,0.00900155697718219,0.0010588242610617574
5.0,413.0,11059.50667565825,11059.501948674531,0.005418957397523627,0.0010649933029297039
5.0,414.0,11068.712838966347,11068.708803058738,0.004720164721220499,0.0010553572887587468
5.0,415.0,11077.917279189118,11077.915657442945,0.002315862896921317,0.0010646217972141833
5.0,416.0,11087.122455766159,11087.122511827152,0.000640137676782615,0.001050030885357858
5.0,417.0,11096.325192618933,11096.32936621136,-0.00348035275374059,0.001048333131012921
5.0,418.0,11105.531639676878,11105.536220595566,-0.003905942571691412,0.0010402054703105492
5.0,419.0,11114.736237622788,11114.743074979773,-0.006157653437639965,0.0010449444380083031
5.0,420.0,11123.943294248566,11123.94992936398,-0.00596287354164815,0.001036944027711901
5.0,421.0,11133.146285135876,11133.156783748185,-0.009841160630003287,0.0010337378455730344
5.0,422.0,11142.35313831165,11142.363638132392,-0.009866639921256137,0.0010316898971603006
5.0,423.0,11151.558167910338,11151.5704925166,-0.01169204486950548,0.001034809763274544
5.0,424.0,11160.768087821443,11160.777346900806,-0.00864506720972713,0.0010386348277821981
5.0,425.0,11169.97170526447,11169.984201285013,-0.011905393845154322,0.0010388633224566774
5.0,426.0,11179.178993425932,11179.19105566922,-0.011497556394260755,0.0010455399324194974
5.0,427.0,11188.384548248254,11188.397910053427,-0.012805970868612349,0.0010513231067351809
5.0,428.0,11197.597880357676,11197.604764437634,-0.006358179712606216,0.0010655538708090537
5.0,429.0,11206.80215050257,11206.811618821841,-0.008971061890406418,0.00107161882100433
5.0,430.0,11216.009769912343,11216.018473206048,-0.008229042212860804,0.0010861799444844466
5.0,431.0,11225.215680226946,11225.225327590255,-0.00919118783031081,0.0010976813997292556
5.0,432.0,11234.432357607326,11234.432181974462,0.0005945703233010136,0.001116855104358245
5.0,433.0,11243.637189257184,11243.639036358669,-0.001455830228223931,0.0011284878035644592
5.0,434.0,11252.845057337818,11252.845890742876,-0.00045833004151063506,0.0011476413370797207
5.0,435.0,11262.051019430051,11262.052745127083,-0.0013750786015407357,0.001165124497506162
5.0,436.0,11271.270247684904,11271.25959951129,0.01096353166803965,0.0011836207988762412
5.0,437.0,11280.47539009987,11280.466453895497,0.009230695006408496,0.0011981320686521196
5.0,438.0,11289.683339289775,11289.673308279704,0.010318259975974797,0.0012181297720763409
5.0,439.0,11298.888923634937,11298.88016266391,0.009022516446293594,0.001238671383127667
5.0,440.0,11308.109167930681,11308.087017048118,0.02239218510703722,0.001253576436429837
5.0,441.0,11317.314297684932,11317.293871432325,0.02065786205821496,0.0012680692129843666
5.0,442.0,11326.522005687517,11326.500725816531,0.021514344477054692,0.001286915037374636
5.0,443.0,11335.727005330482,11335.707580200738,0.019638204868897446,0.0013081504598261087
5.0,444.0,11344.946445781246,11344.914434584945,0.03223013491469828,0.0013197685801722367
5.0,445.0,11354.151433456509,11354.121288969152,0.03036501999667962,0.0013336035018224517
5.0,446.0,11363.358533608356,11363.32814335336,0.030622710455645574,0.0013506540008010803
5.0,447.0,11372.562896813408,11372.534997737566,0.028116163482081902,0.0013718346647468562
5.0,448.0,11381.779858012897,11381.741852121773,0.03825500383936742,0.001382223245883709
5.0,449.0,11390.984615234476,11390.94870650598,0.036166884748126904,0.0013965641699929753
5.0,450.0,11400.190759907482,11400.155560890187,0.035473658133014396,0.0014123669531900542
5.0,451.0,11409.394434493213,11409.362415274392,0.0322846613744332,0.001434387568866946
5.0,452.0,11418.60774522965,11418.5692696586,0.038787408319876704,0.0014473523072038646
5.0,453.0,11427.812332209023,11427.776124042806,0.03653176657826407,0.0014646437468953883
5.0,454.0,11437.017417744004,11436.982978427013,0.034779201722813013,0.0014811898061823558
5.0,455.0,11446.22051671243,11446.18983281122,0.03101976476227719,0.0015060517922289767
5.0,456.0,11455.429771828489,11455.396687195427,0.03346482331016887,0.0015250112766530203
5.0,457.0,11464.63432971543,11464.603541579634,0.03117631460645498,0.0015470090448381857
5.0,458.0,11473.838483779786,11473.810395963841,0.02848825295404822,0.0015668415262793138
5.0,459.0,11483.041195438844,11483.017250348048,0.024344155473045248,0.001596204912698367
5.0,460.0,11492.246718441755,11492.224104732255,0.02304169224044017,0.001623674871496032
5.0,461.0,11501.451297152576,11501.430959116462,0.020764899750247423,0.001650901278429735
5.0,462.0,11510.654767746397,11510.637813500667,0.017387356248946162,0.001676860151609462
5.0,463.0,11519.857442650515,11519.844667884874,0.01320687726183678,0.0017113515542952866
5.0,464.0,11529.060277348111,11529.051522269081,0.00919697039807943,0.0017482971229536752
5.0,465.0,11538.26498821314,11538.258376653288,0.007041196883619705,0.001780258576917663
5.0,466.0,11547.468135304314,11547.465231037495,0.003334750106660067,0.0018136657821041177
5.0,467.0,11556.671357563933,11556.672085421702,-0.0003013431878571282,0.0018500878873866954
5.0,468.0,11565.872934762416,11565.878939805909,-0.005584694645222044,0.0018941239745896524
5.0,469.0,11575.077888382832,11575.085794190116,-0.007508120340389723,0.0019283999046950345
5.0,470.0,11584.281033324045,11584.292648574323,-0.011221456564271648,0.0019673510291147397
5.0,471.0,11593.485640022272,11593.49950295853,-0.013478618141562038,0.0019963012696578857
5.0,472.0,11602.68708670617,11602.706357342737,-0.018904439243669913,0.002042529227364724
5.0,473.0,11611.892395544972,11611.913211726944,-0.02047915586626914,0.002075702078437796
6.0,1.0,7270.072346430216,7270.052591567703,0.019510250961021214,0.0009318605689779569
6.0,2.0,7282.426320890757,7282.406013744071,0.020077561325436477,0.0009235014856561765
6.0,3.0,7294.774078257314,7294.7594359204395,0.014430361991990992,0.0008828226731465965
6.0,4.0,7307.12928098808,7307.112858096809,0.016223399248914916,0.0008378864144517459
6.0,5.0,7319.483017442342,7319.466280273177,0.016545409973282688,0.0008197148309067969
6.0,6.0,7331.827797778379,7331.819702449547,0.007916738915866972,0.00080077265981501
6.0,7.0,7344.182688336158,7344.173124625915,0.009385857718257284,0.0007589900240249102
6.0,8.0,7356.536459623429,7356.5265468022835,0.009735854854739046,0.0007348075596737771
6.0,9.0,7368.879167957754,7368.879968978653,-0.0009712934426460151,0.0007481092831494721
6.0,10.0,7381.233737261463,7381.233391155021,0.00016667592257135766,0.0007099827238784761
6.0,11.0,7393.58765156343,7393.586813331391,0.0006542793493338195,0.000681358599143262
6.0,12.0,7405.929437181063,7405.940235507759,-0.010986521143507844,0.0007199166704103987
6.0,13.0,7418.283729370199,7418.2936576841275,-0.010129973359426003,0.0006858176138471497
6.0,14.0,7430.638041533228,7430.647079860497,-0.009244357126050318,0.0006521251751949126
6.0,15.0,7442.9804211405735,7443.000502036865,-0.020304087360074163,0.0006958743434373997
6.0,16.0,7455.334615574971,7455.353924213235,-0.019545280196780368,0.0006664292080913454
6.0,17.0,7467.689381993498,7467.707346389603,-0.01820126143240941,0.0006259661183628349
6.0,18.0,7480.033669174776,7480.060768565972,-0.027362690279773005,0.0006559386058125212
6.0,19.0,7492.388010811758,7492.414190742341,-0.026452653829778683,0.0006341755723505258
6.0,20.0,7504.743330813216,7504.767612918709,-0.024547571815077163,0.0005891566259793556
6.0,21.0,7517.090485486662,7517.121035095079,-0.030842210082255406,0.0005976374579323158
6.0,22.0,7529.445030685231,7529.474457271447,-0.0297243178195572,0.0005861951393848679
6.0,23.0,7541.800761272472,7541.827879447816,-0.027400534444211644,0.0005419347379806977
6.0,24.0,7554.151125227741,7554.181301624185,-0.03047460228901855,0.0005322784824333514
6.0,25.0,7566.506013873453,7566.534723800553,-0.02900758810409343,0.000532081125262038
6.0,26.0,7578.862219003744,7578.888145976923,-0.02620164445579576,0.0004954590438827535
6.0,27.0,7591.215597681392,7591.241568153291,-0.02624254175424312,0.00047753070839592416
6.0,28.0,7603.570773505735,7603.5949903296605,-0.024483013829410538,0.0004848214977865294
6.0,29.0,7615.927272280629,7615.948412506029,-0.021378716848005297,0.00045938835473590273
6.0,30.0,7628.282819173122,7628.301834682397,-0.019232960828219348,0.0004415631611031386
6.0,31.0,7640.638218469747,7640.655256858767,-0.0172438985511576,0.00045054096822688103
6.0,32.0,7652.994727772894,7653.008679035135,-0.014128554583066943,0.00043332343973024874
6.0,33.0,7665.351259419206,7665.3621012115045,-0.010987345489240852,0.00041698431720538925
6.0,34.0,7677.706640184376,7677.715523387873,-0.009011412932920848,0.0004225907484839043
6.0,35.0,7690.062274640034,7690.068945564241,-0.006775199109199548,0.00040507498939821554
6.0,36.0,7702.419095712337,7702.422367740611,-0.003341159800868354,0.0003887552545515745
6.0,37.0,7714.7744636792095,7714.775789916979,-0.001373984155634389,0.000388333950947424
6.0,38.0,7727.128104260484,7727.1292120933485,-0.0011390850245902584,0.0003649582483396885
6.0,39.0,7739.484896661501,7739.482634269717,0.0022618030477588036,0.0003481286784562866
6.0,40.0,7751.840073510787,7751.836056446085,0.004037119572046777,0.0003434568699864176
6.0,41.0,7764.19076826909,7764.189478622455,0.0013208154416588513,0.0003230597968838428
6.0,42.0,7776.547397896975,7776.542900798823,0.004549728702045286,0.0003069175762366406
6.0,43.0,7788.902423999564,7788.896322975193,0.006169769155462745,0.0003022727957602079
6.0,44.0,7801.249921604502,7801.249745151561,0.00025440822548716824,0.00030646622489533985
6.0,45.0,7813.60622151978,7813.60316732793,0.0031408765486276025,0.00029118130994194033
6.0,46.0,7825.961164818748,7825.956589504299,0.0046709103480679914,0.0002898839872148184
6.0,47.0,7838.306017665098,7838.310011680667,-0.0038900338665825984,0.00033027469063931465
6.0,48.0,7850.662040358002,7850.663433857037,-0.0012929923229876294,0.0003147259903858086
6.0,49.0,7863.017148553256,7863.016856033405,0.00039412435148733493,0.00031306408402011074
6.0,50.0,7875.3604309666625,7875.3702782097735,-0.009744338411223907,0.0003734468818018323
6.0,51.0,7887.716045227813,7887.723700386143,-0.00756682851192636,0.0003547582103816592
6.0,52.0,7900.071393311336,7900.077122562511,-0.005645445861205189,0.00034692426415710854
6.0,53.0,7912.414568876891,7912.430544738881,-0.015903235579344255,0.0004029753229058152
6.0,54.0,7924.769945840477,7924.783966915249,-0.01396933763510333,0.00038183240290204547
6.0,55.0,7937.125696545814,7937.137389091618,-0.01164772715685558,0.0003666662987766951
6.0,56.0,7949.4702288655235,7949.490811267987,-0.02056385402659089,0.0004029287418982523
6.0,57.0,7961.825487603164,7961.844233444355,-0.018750742379324947,0.00038126746999731013
6.0,58.0,7974.181658459222,7974.197655620725,-0.016007307566951567,0.0003618408056692153
6.0,59.0,7986.528770303583,7986.551077797093,-0.022352282412157365,0.0003740292193566317
6.0,60.0,7998.88412835079,7998.904499973462,-0.020439174948137406,0.0003550939854024137
6.0,61.0,8011.240659518488,8011.257922149831,-0.017331978521383462,0.00033670251566836465
6.0,62.0,8023.5908389553115,8023.611344326199,-0.020606674187320095,0.00033300099545971543
6.0,63.0,8035.946288566697,8035.964766502569,-0.018598413105337386,0.000319394363594926
6.0,64.0,8048.303112515197,8048.318188678937,-0.015192104325592481,0.00030861852938089007
6.0,65.0,8060.656380627792,8060.671610855306,-0.015362606814392166,0.00030423076240816243
6.0,66.0,8073.012057651737,8073.025033031675,-0.013120263959194745,0.00029544423275189714
6.0,67.0,8085.369093467111,8085.378455208043,-0.009495684801208881,0.000295176409613626
6.0,68.0,8097.724669759788,8097.731877384413,-0.007337587450592764,0.00030172100253195367
6.0,69.0,8110.080462470192,8110.085299560781,-0.004970052684257098,0.00029582796689112687
6.0,70.0,8122.437484733141,8122.43872173715,-0.0013531591325772752,0.0003027009759688142
6.0,71.0,8134.794273058487,8134.792143913519,0.0020348582347651245,0.00031678033698085073
6.0,72.0,8147.150059143871,8147.145566089888,0.004406551775673506,0.00031213233271915427
6.0,73.0,8159.506302200178,8159.498988266257,0.007245988993872743,0.00031795219949586154
6.0,74.0,8171.86327681774,8171.852410442625,0.010831060558189165,0.0003321098526475623
6.0,75.0,8184.218927073267,8184.2058326189945,0.013077437411880055,0.0003276204837351138
6.0,76.0,8196.573330242667,8196.559254795364,0.014075949228981699,0.0003276797806490515
6.0,77.0,8208.930255590594,8208.912676971731,0.01761488349109186,0.00033660396537681613
6.0,78.0,8221.285700679751,8221.2660991481,0.019661535069189995,0.0003322510572540582
6.0,79.0,8233.637208227587,8233.61952132447,0.017761586797632845,0.00033075926253385877
6.0,80.0,8245.993825391275,8245.972943500838,0.020986440424849206,0.0003327416884583028
6.0,81.0,8258.348978216116,8258.326365677207,0.02274005506285448,0.0003297877278369296
6.0,82.0,8270.69722196118,8270.679787853576,0.017575303292574063,0.00033586751768128955
6.0,83.0,8283.053441921855,8283.033210029946,0.02039048618007655,0.00033164997938180883
6.0,84.0,8295.408306847237,8295.386632206313,0.021848744327371605,0.00033227253342121615
6.0,85.0,8307.753535127178,8307.740054382683,0.013666012116573256,0.000351012949853412
6.0,86.0,8320.109267735552,8320.09347655905,0.015978251067963356,0.0003441044208405859
6.0,87.0,8332.464053663569,8332.44689873542,0.017347476768691195,0.0003494875783657711
6.0,88.0,8344.807306419862,8344.800320911789,0.007181730355569016,0.00037596796860373563
6.0,89.0,8357.162551071124,8357.153743088158,0.008989822473722597,0.00036870897114989947
6.0,90.0,8369.517343697225,8369.507165264526,0.010354254817912079,0.0003768853688973494
6.0,91.0,8381.859822553428,8381.860587440895,-0.0006007901588418463,0.00039900126600248383
6.0,92.0,8394.214558978434,8394.214009617264,0.0006870119375435024,0.00039282045192895866
6.0,93.0,8406.569539649974,8406.567431793632,0.0022321983046822425,0.00040242374264047413
6.0,94.0,8418.912758679007,8418.920853970001,-0.008001061951290467,0.0004101905303195649
6.0,95.0,8431.267186634917,8431.27427614637,-0.0070289901796058984,0.00040404720980868013
6.0,96.0,8443.62239315576,8443.62769832274,-0.005261471906351289,0.000414954997862905
6.0,97.0,8455.96755721317,8455.981120499107,-0.013563987237830588,0.00040811474488494117
6.0,98.0,8468.321899167291,8468.334542675477,-0.012679226218097028,0.00040152581653559973
6.0,99.0,8480.677418227373,8480.687964851846,-0.010597604993108689,0.0004141215134490519
6.0,100.0,8493.02537602295,8493.041387028214,-0.01610980913392268,0.00040298393016502886
6.0,101.0,8505.379747043373,8505.394809204583,-0.015193983777635367,0.00039616263280242334
6.0,102.0,8517.735445698674,8517.748231380952,-0.012928115725799216,0.00041300561782993856
6.0,103.0,8530.086355540709,8530.101653557322,-0.015477530962016317,0.0004134846544728117
6.0,104.0,8542.440900113099,8542.45507573369,-0.014381256235992623,0.00040570578757635105
6.0,105.0,8554.796865944425,8554.808497910059,-0.01184034535185674,0.0004257769996940511
6.0,106.0,8567.150451814034,8567.161920086428,-0.011693260196580013,0.00044287365970775553
6.0,107.0,8579.505187771212,8579.515342262795,-0.01039597592739483,0.0004335913324046682
6.0,108.0,8591.861261732873,8591.868764439165,-0.007738866157524171,0.00045482024555742545
6.0,109.0,8604.216615750058,8604.222186615534,-0.005801162825036954,0.0004809049735510381
6.0,110.0,8616.571503873003,8616.575608791904,-0.0043392965512794035,0.00046924304601932127
6.0,111.0,8628.92740488631,8628.929030968271,-0.0018484115378214483,0.00048586403655079133
6.0,112.0,8641.283474526508,8641.28245314464,0.0008216125002036279,0.0005094415036259127
6.0,113.0,8653.638313172452,8653.63587532101,0.0022460957131897885,0.0004949098444831678
6.0,114.0,8665.993111279417,8665.989297497377,0.003637466254986066,0.0005018000106443542
6.0,115.0,8678.349334916435,8678.342719673747,0.006470885736234777,0.000517386392968488
6.0,116.0,8690.704136069011,8690.696141850116,0.00786787049423765,0.0004999045214270359
6.0,117.0,8703.05685752797,8703.049564026483,0.007183575778071827,0.0004956218994028137
6.0,118.0,8715.413022234512,8715.402986202853,0.009957989813756285,0.0005017069297553881
6.0,119.0,8727.767613577553,8727.756408379222,0.011148256680826307,0.00048362875033869054
6.0,120.0,8740.117410795636,8740.10983055559,0.007540137889691323,0.0004700779408811775
6.0,121.0,8752.473364759824,8752.463252731959,0.010096489954548815,0.00046983160941166814
6.0,122.0,8764.82777479454,8764.816674908328,0.011102778581744133,0.0004571708253045052
6.0,123.0,8777.17449315848,8777.170097084698,0.004415981567035487,0.0004385865535486258
6.0,124.0,8789.530089336276,8789.523519261065,0.006601409618724574,0.00043922145082796806
6.0,125.0,8801.88435128112,8801.876941437435,0.00745187295751748,0.00044086980435362796
6.0,126.0,8814.228483816034,8814.230363613804,-0.0018237088868318097,0.00042213852599973483
6.0,127.0,8826.583755031743,8826.583785790172,2.2630807734458358e-5,0.00043101675688724124
6.0,128.0,8838.93812888452,8838.93720796654,0.000975647873019625,0.0004503448133837478
6.0,129.0,8851.280703283226,8851.29063014291,-0.009869471674164743,0.00043301526705836595
6.0,130.0,8863.635544624884,8863.64405231928,-0.008467195911634917,0.0004497580199726694
6.0,131.0,8875.990082328388,8875.997474495647,-0.007358999620919349,0.0004825548170294757
6.0,132.0,8888.332413341657,8888.350896672016,-0.018465425670001423,0.00046461787099109664
6.0,133.0,8900.68699535633,8900.704318848386,-0.017332047342051737,0.0004819321243102558
6.0,134.0,8913.041905278289,8913.057741024753,-0.015857171637890133,0.000519043775197694
6.0,135.0,8925.385426702027,8925.411163201123,-0.025793530062173886,0.0004992286274489849
6.0,136.0,8937.739906948515,8937.764585377492,-0.02476796525138525,0.0005097485083279971
6.0,137.0,8950.09521824134,8950.118007553861,-0.02289366879131194,0.000545368851274041
6.0,138.0,8962.441147690626,8962.471429730229,-0.0304351478857825,0.0005272185325390298
6.0,139.0,8974.795797457387,8974.824851906598,-0.02924197904576431,0.0005258262495376491
6.0,140.0,8987.151550728859,8987.178274082968,-0.026925102467885154,0.0005558906048177222
6.0,141.0,8999.500526105076,8999.531696259335,-0.031421775287071796,0.0005479225525910769
6.0,142.0,9011.855371149048,9011.885118435704,-0.030031940332037266,0.0005357538230908907
6.0,143.0,9024.211512666607,9024.238540612074,-0.027322843672209274,0.0005604557782064879
6.0,144.0,9036.56370295511,9036.591962788441,-0.028590846003908155,0.0005660834600092418
6.0,145.0,9048.91893279782,9048.94538496481,-0.02681013289452494,0.0005437660841161341
6.0,146.0,9061.27549307647,9061.29880714118,-0.023676446651734295,0.0005623939857480763
6.0,147.0,9073.630340247206,9073.652229317548,-0.022265978109771822,0.0005774314184020462
6.0,148.0,9085.985857704109,9086.005651493917,-0.020187793197464998,0.000548149230831274
6.0,149.0,9098.342662008185,9098.359073670286,-0.016802948492568248,0.0005600599976229327
6.0,150.0,9110.699178741868,9110.712495846656,-0.013700832274025743,0.0005744476484988751
6.0,151.0,9123.054906409976,9123.065918023023,-0.011399783409615338,0.0005397708562538511
6.0,152.0,9135.411391705402,9135.419340199393,-0.008327562221893459,0.0005414662527068237
6.0,153.0,9147.76846442238,9147.772762375762,-0.0046540933199139545,0.0005499757558374813
6.0,154.0,9160.124222829647,9160.12618455213,-0.0023096392519619258,0.000512372103079754
6.0,155.0,9172.479351203725,9172.479606728499,-0.0005885291059257725,0.0005009175742088063
6.0,156.0,9184.836625115693,9184.833028904868,0.0032937797000158753,0.0005033505486431152
6.0,157.0,9197.1923747572,9197.186451081237,0.005638047638740318,0.0004675974322477156
6.0,158.0,9209.545003689931,9209.539873257605,0.0048638735452186665,0.00044431546726249403
6.0,159.0,9221.902151610844,9221.893295433974,0.00861794089473733,0.0004472078223916906
6.0,160.0,9234.25773466345,9234.246717610344,0.01079750320286621,0.0004244932231839184
6.0,161.0,9246.607253749042,9246.600139786711,0.006917557498582028,0.0003949617686203317
6.0,162.0,9258.964149350282,9258.95356196308,0.010409858871526012,0.00040865987231688227
6.0,163.0,9271.319565920627,9271.30698413945,0.0124179341778472,0.0004120951320798841
6.0,164.0,9283.66601014507,9283.66040631582,0.005462267399934717,0.00038773958102419144
6.0,165.0,9296.0224882966,9296.013828492187,0.008522593848738325,0.00041740828391389757
6.0,166.0,9308.377873371444,9308.367250668556,0.01049037981147194,0.00044675843498189085
6.0,167.0,9320.72212288123,9320.720672844924,0.0013304414260346675,0.000432551216515332
6.0,168.0,9333.078189531296,9333.074095021293,0.003963323773405136,0.00046550332215520657
6.0,169.0,9345.43365230033,9345.427517197662,0.005997558942908654,0.0005045568477543076
6.0,170.0,9357.776862089451,9357.780939374032,-0.004223813946737209,0.0004974785582766498
6.0,171.0,9370.132432903038,9370.134361550401,-0.002100366782542551,0.0005211242439631206
6.0,172.0,9382.488112497575,9382.487783726769,0.00014219902823242592,0.0005545037084422394
6.0,173.0,9394.831850644383,9394.841205903138,-0.009577475822879933,0.0005469592035008796
6.0,174.0,9407.187145341712,9407.194628079505,-0.007738993792372639,0.0005536725352196239
6.0,175.0,9419.543121991603,9419.548050255875,-0.005204717448577867,0.0005739033309855722
6.0,176.0,9431.888720510886,9431.901472432244,-0.01308626632362575,0.0005666361102158918
6.0,177.0,9444.243937357278,9444.254894608614,-0.011328450462315232,0.0005594983506917493
6.0,178.0,9456.60029910392,9456.608316784981,-0.008408872495692776,0.0005660129977855458
6.0,179.0,9468.948785482673,9468.96173896135,-0.013409618838977622,0.0005646476051507371
6.0,180.0,9481.304103261291,9481.31516113772,-0.011548725179181929,0.0005531860438928908
6.0,181.0,9493.660748940772,9493.668583314087,-0.008340582743130653,0.000553046393569718
6.0,182.0,9506.01237564786,9506.022005490457,-0.010188515617755911,0.0005629685775409224
6.0,183.0,9518.367919282362,9518.375427666826,-0.008093206264675246,0.0005556312532033655
6.0,184.0,9530.72492525723,9530.728849843195,-0.004514460960308497,0.0005540852001099171
6.0,185.0,9543.079485374874,9543.082272019563,-0.003400647739908891,0.0005673111240692481
6.0,186.0,9555.435332154277,9555.435694195932,-0.000988738946034573,0.0005647706646425405
6.0,187.0,9567.792544551603,9567.789116372302,0.0028095913112338167,0.0005621959339262789
6.0,188.0,9580.1490651108,9580.14253854867,0.0059172416949877515,0.0005645184478496497
6.0,189.0,9592.505158647142,9592.495960725038,0.008593272962571064,0.0005600949482781212
6.0,190.0,9604.862273895771,9604.849382901408,0.012309529427056987,0.0005509146724638178
6.0,191.0,9617.219623882886,9617.202805077777,0.016273870928671386,0.000533257375397795
6.0,192.0,9629.57576978586,9629.556227254145,0.01901968932543241,0.0005186796351584251
6.0,193.0,9641.931762354609,9641.909649430514,0.021626702735375147,0.0004981933231448674
6.0,194.0,9654.28924668374,9654.263071606882,0.02574112682214036,0.00045874397465123993
6.0,195.0,9666.64540024014,9666.616493783251,0.028509200037660776,0.00042998080449893654
6.0,196.0,9678.999209257152,9678.96991595962,0.02894215759988583,0.00040238362156946574
6.0,197.0,9691.356590486846,9691.32333813599,0.03295677556343435,0.0003439383144269634
6.0,198.0,9703.712538697091,9703.676760312359,0.03552563940456821,0.0003010440973830842
6.0,199.0,9716.06323872317,9716.030182488726,0.03285366106456422,0.0002727962089700971
6.0,200.0,9728.420282398069,9728.383604665096,0.036523360099181446,0.00020183416713057337
6.0,201.0,9740.775971361463,9740.737026841463,0.038831236932310276,0.00015081074782455087
6.0,202.0,9753.12342847946,9753.090449017833,0.03291474389152427,0.00014006045130968438
6.0,203.0,9765.479968431502,9765.443871194202,0.03606506177720803,6.595606636347159e-5
6.0,204.0,9777.835360481826,9777.797293370571,0.038066676358084806,3.2933143202249834e-5
6.0,205.0,9790.180103030474,9790.150715546939,0.029425380799693812,8.93104436446509e-5
6.0,206.0,9802.536121793919,9802.504137723308,0.032036327003879705,8.008782343402556e-5
6.0,207.0,9814.891434677062,9814.857559899678,0.03394631088121969,0.00011163646393278494
6.0,208.0,9827.234606795062,9827.210982076045,0.023713612110441318,0.00013903044365125156
6.0,209.0,9839.59000150352,9839.564404252415,0.025682046586098295,0.00013626682649381126
6.0,210.0,9851.945265109101,9851.917826428784,0.0275299400568656,0.000153563683264647
6.0,211.0,9864.288232586936,9864.271248605153,0.017066155002794403,0.0001498794960240035
6.0,212.0,9876.643143639529,9876.62467078152,0.018538262723268417,0.0001265815133688943
6.0,213.0,9888.998598809827,9888.97809295789,0.020568985774843895,0.00012000283955571943
6.0,214.0,9901.342858330716,9901.33151513426,0.011373374356026034,0.00010381176699329135
6.0,215.0,9913.697478633463,9913.684937310627,0.012547671469747002,7.394484027687122e-5
6.0,216.0,9926.053174575116,9926.038359486996,0.014815500447184604,5.3159253736857646e-5
6.0,217.0,9938.399904209109,9938.391781663366,0.00807944343523559,0.0001188358024983476
6.0,218.0,9950.754553208466,9950.745203839735,0.009282207057822234,0.0001577419202885493
6.0,219.0,9963.110579050415,9963.098626016103,0.011881420511599572,0.00018063337938156387
6.0,220.0,9975.460365445108,9975.452048192472,0.008208472201204131,0.0002674217394397492
6.0,221.0,9987.815136614066,9987.80547036884,0.009538457886719698,0.0003236356590327988
6.0,222.0,10000.17143571506,10000.158892545209,0.012417882344379905,0.00035785465064579094
6.0,223.0,10012.524309385215,10012.512314721578,0.011854885701723106,0.00043124039015516653
6.0,224.0,10024.879448975451,10024.865736897947,0.013564331405632402,0.000482635120596474
6.0,225.0,10037.236079104205,10037.219159074317,0.01678530154094915,0.0005159519634613879
6.0,226.0,10049.591385058471,10049.572581250684,0.018682968383473053,0.000564896389485388
6.0,227.0,10061.946832149986,10061.926003427054,0.020714393953312538,0.0005985294235355891
6.0,228.0,10074.303565093414,10074.279425603421,0.024049723472671758,0.0006220658848805739
6.0,229.0,10086.660235849271,10086.63284777979,0.0273370174959382,0.0006458869506716706
6.0,230.0,10099.015929574434,10098.98626995616,0.029631309519118076,0.0006584062846583983
6.0,231.0,10111.372103837937,10111.33969213253,0.03241621307824971,0.0006692356143326785
6.0,232.0,10123.729098493619,10123.693114308897,0.036042232668023644,0.000675333144835367
6.0,233.0,10136.084816757,10136.046536485266,0.038375315184566716,0.0006706282961978054
6.0,234.0,10148.439306609138,10148.399958661636,0.039480098666444974,0.0006743694746294193
6.0,235.0,10160.796327347274,10160.753380838003,0.043136896960731974,0.0006778406418984061
6.0,236.0,10173.151996990282,10173.106803014372,0.045429444398905616,0.0006694604144145089
6.0,237.0,10185.503742878484,10185.460225190742,0.04379025650996482,0.0006711648169312426
6.0,238.0,10197.860462837034,10197.813647367111,0.047138236375758424,0.0006844131601328782
6.0,239.0,10210.215838433935,10210.167069543479,0.04913558695670872,0.000686976832230308
6.0,240.0,10222.564310088139,10222.520491719848,0.04422011359611133,0.0006874158672969964
6.0,241.0,10234.920597051705,10234.873913896217,0.047118451178448595,0.0007146018600433258
6.0,242.0,10247.275645000995,10247.227336072585,0.048778125427361374,0.0007340672679967838
6.0,243.0,10259.621002929633,10259.580758248954,0.04074097571810853,0.0007272696100754511
6.0,244.0,10271.976689731331,10271.934180425324,0.043016856881877175,0.0007587976976790351
6.0,245.0,10284.331488375105,10284.287602601693,0.044411873843728245,0.0007887716048622428
6.0,246.0,10296.674682906181,10296.64102477806,0.03419590318526389,0.0007669610135539664
6.0,247.0,10309.029804568778,10308.99444695443,0.03588378177710183,0.0007884122843292254
6.0,248.0,10321.384493565522,10321.347869130797,0.03715083619772486,0.0008176387857957227
6.0,249.0,10333.72673573378,10333.701291307167,0.02595792089641691,0.0007799705044705492
6.0,250.0,10346.081209595579,10346.054713483536,0.026978826876984385,0.0007870610967176747
6.0,251.0,10358.435938398652,10358.408135659905,0.028271236099953967,0.0008119256241558432
6.0,252.0,10370.778787343002,10370.761557836275,0.017660205091033276,0.0007677143279335728
6.0,253.0,10383.132879005974,10383.114980012642,0.018286944712599507,0.0007636420725459112
6.0,254.0,10395.487809251814,10395.468402189012,0.019771463184952154,0.0007883017785929388
6.0,255.0,10407.832572467398,10407.82182436538,0.011057460518713924,0.0007604190295081599
6.0,256.0,10420.186511363481,10420.175246541748,0.011527953616678133,0.0007580732507153314
6.0,257.0,10432.541758186519,10432.528668718118,0.013327672123068623,0.0007932931415359903
6.0,258.0,10444.889420921572,10444.882090894487,0.0075122157018086,0.0008029688312238995
6.0,259.0,10457.24346852586,10457.235513070855,0.00809524523674554,0.0008108525358772073
6.0,260.0,10469.59898672744,10469.588935247224,0.01017133349296273,0.0008617564333828795
6.0,261.0,10481.949741219403,10481.942357423593,0.007464066312422801,0.0009088730417946343
6.0,262.0,10494.30402785762,10494.295779599961,0.008297879862766422,0.0009229614489474148
6.0,263.0,10506.659885213878,10506.64920177633,0.01072540733639471,0.0009817048230806478
6.0,264.0,10519.013492792346,10519.0026239527,0.01089995784968778,0.0010444547586393497
6.0,265.0,10531.368143923788,10531.356046129069,0.012115309178625466,0.001053274515919186
6.0,266.0,10543.724205946106,10543.709468305437,0.014762564405373269,0.0011090848267166682
6.0,267.0,10556.079665640547,10556.062890481806,0.016819129426949075,0.0011699629770031362
6.0,268.0,10568.434590270472,10568.416312658175,0.01832821111929661,0.0011683145779057787
6.0,269.0,10580.790525146927,10580.769734834543,0.020863119311798073,0.0012134697952239338
6.0,270.0,10593.146741638186,10593.123157010912,0.02369905238811043,0.0012664807451539357
6.0,271.0,10605.50174130728,10605.476579187281,0.02530179823315848,0.0012569859496983776
6.0,272.0,10617.856508770543,10617.83000136365,0.02667881526213023,0.001287718513736456
6.0,273.0,10630.21277018264,10630.183423540018,0.029571021101673978,0.0013367734416144994
6.0,274.0,10642.567729137449,10642.536845716388,0.03114656850675601,0.0013276838495573581
6.0,275.0,10654.920291580074,10654.890267892757,0.030322937706387165,0.0013431453964922195
6.0,276.0,10667.27639645962,10667.243690069125,0.033056237899018015,0.0013898982092491214
6.0,277.0,10679.631100317492,10679.597112245494,0.034378728130832314,0.0013891195826039537
6.0,278.0,10691.980543736932,10691.950534421863,0.030433897606599203,0.001390617539406412
6.0,279.0,10704.336228594519,10704.303956598233,0.032732364988532936,0.0014348235969578113
6.0,280.0,10716.690580649803,10716.6573787746,0.03369467171933138,0.001445787241660002
6.0,281.0,10729.036772469419,10729.01080095097,0.02649035896774876,0.0014331422895670315
6.0,282.0,10741.39191184886,10741.364223127337,0.0282197577248553,0.0014690225983754093
6.0,283.0,10753.745881712912,10753.717645303706,0.02878207690855561,0.001488733131554196
6.0,284.0,10766.089292589002,10766.071067480076,0.01878059883165406,0.0014638736594553242
6.0,285.0,10778.44385765315,10778.424489656445,0.019910144081677572,0.0014860473230637037
6.0,286.0,10790.797681679813,10790.777911832813,0.02030596696658904,0.001506959617243084
6.0,287.0,10803.139448889491,10803.131334009182,0.008635731036520156,0.0014735412955165371
6.0,288.0,10815.493413366617,10815.484756185551,0.009140598212070472,0.0014807310650768284
6.0,289.0,10827.847165104033,10827.838178361919,0.009444426468689926,0.001500805458539421
6.0,290.0,10840.188581633995,10840.191600538288,-0.002605406758902973,0.0014721941872584906
6.0,291.0,10852.542076927344,10852.545022714658,-0.0025851955356301914,0.0014701068226610195
6.0,292.0,10864.896029430558,10864.898444891027,-0.0020925978501509235,0.0014913563436067315
6.0,293.0,10877.238609320597,10877.251867067394,-0.013003203233438398,0.0014818573084821704
6.0,294.0,10889.591892281172,10889.605289243764,-0.013201875383401784,0.0014773003989907126
6.0,295.0,10901.946126162858,10901.958711420133,-0.012431340712737438,0.0015065847957923392
6.0,296.0,10914.291046819348,10914.3121335965,-0.02101055316052225,0.0015268327129103131
6.0,297.0,10926.644440088628,10926.66555577287,-0.021095042612614634,0.0015239117589486326
6.0,298.0,10938.999098571387,10939.01897794924,-0.019894099862995063,0.0015624741255918164
6.0,299.0,10951.347069380558,10951.372400125609,-0.025413639150883682,0.001607079388977271
6.0,300.0,10963.700688884624,10963.725822301976,-0.02526033597814603,0.0016029922514824318
6.0,301.0,10976.055703225531,10976.079244478346,-0.02368988524767701,0.0016458071271004875
6.0,302.0,10988.40681224647,10988.432666654715,-0.02604320236514468,0.001697772934797307
6.0,303.0,11000.760859805901,11000.786088831082,-0.025442705442401348,0.0016841605814283745
6.0,304.0,11013.116332445228,11013.139511007452,-0.023394849089982017,0.0017205767891093713
6.0,305.0,11025.470104272494,11025.492933183821,-0.023048857722187677,0.0017622529719898859
6.0,306.0,11037.824512910454,11037.84635536019,-0.02206490188018506,0.0017330233412604433
6.0,307.0,11050.180235509742,11050.199777536558,-0.019747092753277684,0.0017560363110186205
6.0,308.0,11062.535660608966,11062.553199712927,-0.017713912271119625,0.0017815110310460155
6.0,309.0,11074.890342922226,11074.906621889295,-0.01643368622444541,0.001737644131261022
6.0,310.0,11087.24584015403,11087.260044065664,-0.014324128548196313,0.0017435713385165362
6.0,311.0,11099.601835024876,11099.613466242034,-0.011700011006723798,0.0017587523136484461
6.0,312.0,11111.95652549948,11111.966888418403,-0.010394362865554285,0.001709298969388714
6.0,313.0,11124.310719823305,11124.320310594772,-0.009577079150403733,0.0017012644510575052
6.0,314.0,11136.666852004957,11136.67373277114,-0.006808915993133269,0.0017157609523885846
6.0,315.0,11149.02150539583,11149.02715494751,-0.005532113352273882,0.0016720494059108064
6.0,316.0,11161.373337683637,11161.380577123877,-0.007075107609125553,0.0016530246045727067
6.0,317.0,11173.729307451256,11173.733999300246,-0.004478198550714296,0.0016712068467773335
6.0,318.0,11186.083689752399,11186.087421476615,-0.0034769893673001206,0.0016436373456758988
6.0,319.0,11198.432419270128,11198.440843652985,-0.008128543186103343,0.0016140322463209743
6.0,320.0,11210.78807924136,11210.794265829352,-0.0058605081194400555,0.0016343473383890507
6.0,321.0,11223.14221300972,11223.147688005722,-0.005122114404912281,0.0016242161514595822
6.0,322.0,11235.487811784098,11235.501110182091,-0.012918317424919223,0.001580244670211735
6.0,323.0,11247.84300510553,11247.854532358459,-0.011142347666918795,0.0015974798461230494
6.0,324.0,11260.196972155218,11260.207954534828,-0.010590477655114228,0.001600510560303968
6.0,325.0,11272.540157720729,11272.561376711197,-0.020821027959755156,0.0015411549969910746
6.0,326.0,11284.894960890162,11284.914798887567,-0.019459697486581717,0.0015493726284869173
6.0,327.0,11297.249010545318,11297.268221063934,-0.018845477851755277,0.0015579880413585689
6.0,328.0,11309.590923441361,11309.621643240303,-0.030377271363704494,0.0014906897602243833
6.0,329.0,11321.945277738294,11321.975065416673,-0.02948470718911267,0.0014919526339432056
6.0,330.0,11334.299532132567,11334.32848759304,-0.02868031951629746,0.0015065010498818132
6.0,331.0,11346.641678056274,11346.68190976941,-0.040005950793783995,0.00144681259091152
6.0,332.0,11358.99587451486,11359.035331945779,-0.039281330243284174,0.0014437958452216406
6.0,333.0,11371.350554643856,11371.388754122148,-0.038057640170336526,0.001466524965708115
6.0,334.0,11383.694384961273,11383.742176298516,-0.047716423165184096,0.0014304593652091318
6.0,335.0,11396.048634803054,11396.095598474885,-0.04693879415572155,0.0014265754505902882
6.0,336.0,11408.403834758457,11408.449020651253,-0.04519185432309314,0.0014603691365224255
6.0,337.0,11420.750537123502,11420.802442827622,-0.0519775758493779,0.0014537941148625993
6.0,338.0,11433.105115930995,11433.155865003991,-0.05086234778900689,0.0014463230123934515
6.0,339.0,11445.460852303911,11445.50928718036,-0.04856795221894572,0.001487754697696109
6.0,340.0,11457.810870850466,11457.86270935673,-0.05201730608041544,0.001504948546656482
6.0,341.0,11470.165810847731,11470.216131533098,-0.050524643365861266,0.0014894569488709507
6.0,342.0,11482.52208887193,11482.569553709467,-0.04767057363096683,0.0015321123853146894
6.0,343.0,11494.875387552634,11494.922975885835,-0.047805164515921206,0.0015613258503251208
6.0,344.0,11507.23080864296,11507.276398062204,-0.04580995191918191,0.0015336882009626407
6.0,345.0,11519.587551275823,11519.629820238573,-0.04247137432139425,0.0015725291881750526
6.0,346.0,11531.943257556535,11531.983242414943,-0.04016246197079454,0.0016078609982693249
6.0,347.0,11544.298993644132,11544.336664591312,-0.037829581747246266,0.0015728534604563544
6.0,348.0,11556.655911473756,11556.69008676768,-0.03429784209038189,0.0016076185110404909
6.0,349.0,11569.012864695922,11569.043508944047,-0.030715595942638174,0.001647879411850926
6.0,350.0,11581.368726741708,11581.396931120416,-0.02823775510478299,0.0016152856205679347
6.0,351.0,11593.724895650117,11593.750353296786,-0.0254443879266546,0.0016432644740357368
6.0,352.0,11606.082097157721,11606.103775473155,-0.021603216387120483,0.0016908796495566341
7.0,1.0,7268.385202837296,7268.459627333249,-0.07435339561087773,0.002680301406578933
7.0,2.0,7287.1536379248955,7287.226574291344,-0.07305511897504857,0.002628434282533464
7.0,3.0,7305.925483544837,7305.993521249438,-0.06830786931401178,0.002554511703582787
7.0,4.0,7324.696312725979,7324.760468207533,-0.06460403679457727,0.0024628256238842985
7.0,5.0,7343.468745120084,7343.527415165628,-0.05924142706189173,0.0023650434729598994
7.0,6.0,7362.241346287914,7362.294362123722,-0.05370728303701355,0.002258249758004224
7.0,7.0,7381.01428400759,7381.061309081817,-0.0477797383055929,0.0021561218187862493
7.0,8.0,7399.7873257308065,7399.828256039911,-0.041723550538165455,0.002061580359917545
7.0,9.0,7418.56040156885,7418.595202998006,-0.03558501988561602,0.0019806016469063647
7.0,10.0,7437.333099571821,7437.3621499561,-0.029787519926401274,0.0019241117058582738
7.0,11.0,7456.1051030567,7456.1290969141955,-0.024651539992277094,0.0018854105631878671
7.0,12.0,7474.876971719925,7474.89604387229,-0.01961329002472212,0.0018629745779266888
7.0,13.0,7493.646930545671,7493.662990830384,-0.01646459059247718,0.0018635640707943774
7.0,14.0,7512.418070207698,7512.429937788479,-0.012110247858288403,0.0018503038250520026
7.0,15.0,7531.18535682138,7531.196884746573,-0.01159687723117031,0.0018559807153199907
7.0,16.0,7549.955703507109,7549.963831704668,-0.008025148408819405,0.0018233620951402215
7.0,17.0,7568.7204037783085,7568.7307786627625,-0.010093705287715693,0.0018011281825787487
7.0,18.0,7587.490376711217,7587.497725620858,-0.006921113453586258,0.0017471836083526276
7.0,19.0,7606.253012095416,7606.264672578952,-0.01109031690214124,0.0016991966798074337
7.0,20.0,7625.022676990666,7625.031619537047,-0.008286284010296185,0.0016428357348207676
7.0,21.0,7643.78445304958,7643.798566495141,-0.01339115777994948,0.00160606730951352
7.0,22.0,7662.554138292162,7662.565513453235,-0.010648113301783724,0.0015751086919521032
7.0,23.0,7681.316222490544,7681.33246041133,-0.015546656267758863,0.001571539279975728
7.0,24.0,7700.085905631776,7700.099407369425,-0.012889247006512505,0.0015630574849218332
7.0,25.0,7718.849505545686,7718.86635432752,-0.01637099735899028,0.0015638576556705976
7.0,26.0,7737.619522412415,7737.633301285614,-0.01344093246268585,0.0015506505354708265
7.0,27.0,7756.3853654014065,7756.400248243708,-0.014741420720781662,0.0015134686944924727
7.0,28.0,7775.155620649261,7775.167195201803,-0.011599168476891464,0.0014677693285755984
7.0,29.0,7793.92407377776,7793.934142159897,-0.010295976036672982,0.0013836176267963414
7.0,30.0,7812.694772516997,7812.7010891179925,-0.006694124038972404,0.0013047235127169488
7.0,31.0,7831.465281878365,7831.468036076087,-0.003288389994281715,0.0012017541613072128
7.0,32.0,7850.236355322058,7850.234983034182,0.0007391062051738118,0.001115469575827223
7.0,33.0,7869.007917426453,7869.001929992276,0.005276817773051334,0.0010431621172060609
7.0,34.0,7887.779430208964,7887.768876950371,0.009816811013024562,0.001001613400840314
7.0,35.0,7906.550793329609,7906.535823908465,0.014244104591057294,0.0010022362006527126
7.0,36.0,7925.321801704175,7925.3027708665595,0.0183548189428393,0.0010413006765967513
7.0,37.0,7944.09247394023,7944.069717824655,0.02217000143991754,0.0011007875997803708
7.0,38.0,7962.862005814559,7962.836664782749,0.02487023258447607,0.001192091659855296
7.0,39.0,7981.63182500398,7981.603611740844,0.02788861931264819,0.0012508364879242502
7.0,40.0,8000.398902466556,8000.370558698938,0.02818137943927468,0.0013273651049427982
7.0,41.0,8019.168057794564,8019.137505657032,0.030560402108449125,0.0013410533577663574
7.0,42.0,8037.932538530847,8037.904452615127,0.028276054049342747,0.0013493923274254783
7.0,43.0,8056.701216684385,8056.671399573222,0.030167531093184152,0.0013060012590967519
7.0,44.0,8075.463235905822,8075.438346531317,0.02540167058134557,0.0012315571610330455
7.0,45.0,8094.231775146783,8094.205293489411,0.027108465507012625,0.0011499010279013618
7.0,46.0,8112.99243493073,8112.972240447506,0.020923220083886918,0.0010338352673331089
7.0,47.0,8131.760874937401,8131.7391874056,0.02245817375921888,0.000963098140557337
7.0,48.0,8150.521333360615,8150.506134363695,0.01597788171955017,0.0008890324021371864
7.0,49.0,8169.289820193276,8169.2730813217895,0.017475132754270817,0.0008784612340907779
7.0,50.0,8188.05147219386,8188.040028279884,0.012087198296853785,0.000885246065410311
7.0,51.0,8206.8200985246,8206.806975237978,0.013651810879309778,0.0009215828324033913
7.0,52.0,8225.583741333916,8225.573922196074,0.010175196779982798,0.0009513211876236988
7.0,53.0,8244.35280322148,8244.340869154168,0.012133385395145524,0.0009857899758007713
7.0,54.0,8263.11908776382,8263.107816112262,0.011268997885281351,0.00099494050622958
7.0,55.0,8281.888597913916,8281.874763070356,0.013674498996579132,0.0010147015794258762
7.0,56.0,8300.657252047273,8300.641710028453,0.015203901299173594,0.0010210142052195453
7.0,57.0,8319.427395446939,8319.408656986547,0.01828080739028337,0.001048847688448318
7.0,58.0,8338.197785016142,8338.17560394464,0.02161336233075417,0.0010907409302628856
7.0,59.0,8356.968456747734,8356.942550902735,0.025284804614329914,0.001158685247942676
7.0,60.0,8375.739286320757,8375.70949786083,0.029143586834379676,0.001248243696797281
7.0,61.0,8394.510120962657,8394.476444818925,0.03305406555932677,0.0013583572754589965
7.0,62.0,8413.280650378387,8413.24339177702,0.036698228374461905,0.0014688664664345868
7.0,63.0,8432.050447087382,8432.010338735114,0.03964092846672429,0.0015963466992907646
7.0,64.0,8450.820223491377,8450.777285693208,0.042599604684028236,0.0016904395933149245
7.0,65.0,8469.588068185763,8469.544232651304,0.04364562144110096,0.0017926258573307823
7.0,66.0,8488.35718391409,8488.311179609398,0.04598443325403423,0.0018386382184091207
7.0,67.0,8507.122460926124,8507.078126567492,0.04449561557680681,0.001873972459440663
7.0,68.0,8525.890865291236,8525.845073525586,0.046128397600341486,0.0018591727676243728
7.0,69.0,8544.653680449597,8544.61202048368,0.04217724937461753,0.0018040778406354654
7.0,70.0,8563.421797838771,8563.378967441775,0.04349342847103799,0.0017367462973041984
7.0,71.0,8582.182632789903,8582.14591439987,0.037521755961734016,0.0016114638321754078
7.0,72.0,8600.950553865247,8600.912861357965,0.03857828631589655,0.0015251831731026503
7.0,73.0,8619.710616968023,8619.67980831606,0.031755504371631105,0.0013913990677931437
7.0,74.0,8638.47864755379,8638.446755274153,0.032839603370348414,0.0013321908205154859
7.0,75.0,8657.239083207936,8657.21370223225,0.026287290135542207,0.0012598745076974555
7.0,76.0,8676.007193915882,8675.980649190344,0.02736939916258052,0.001254276889755813
7.0,77.0,8694.769240364536,8694.747596148438,0.022331668823881046,0.0012504257226395902
7.0,78.0,8713.537728400355,8713.514543106532,0.023732788621600776,0.0012797161280391732
7.0,79.0,8732.30207586267,8732.281490064626,0.02093815965304202,0.0013084616709981437
7.0,80.0,8751.070847353487,8751.048437022722,0.02259914911701344,0.0013508522410145556
7.0,81.0,8769.83786074958,8769.815383980816,0.022467670522701155,0.0013969005578296182
7.0,82.0,8788.607097093874,8788.58233093891,0.024611833414837747,0.0014538744795553659
7.0,83.0,8807.37616393802,8807.349277897005,0.026582071227721826,0.001529903671731647
7.0,84.0,8826.145808220024,8826.1162248551,0.02918638537175866,0.0016158785372539354
7.0,85.0,8844.915929028255,8844.883171813195,0.03228997705787151,0.0017210365210195311
7.0,86.0,8863.686018086322,8863.65011877129,0.035412457015809196,0.0018350662478940126
7.0,87.0,8882.455896611695,8882.417065729383,0.038361204653028835,0.0019522341211125134
7.0,88.0,8901.225489929577,8901.184012687478,0.04106237906557908,0.002076454873506051
7.0,89.0,8919.994653168056,8919.950959645574,0.04337365743981536,0.0021767638077845944
7.0,90.0,8938.762722460411,8938.717906603668,0.044615990764896196,0.0022807400529689936
7.0,91.0,8957.53097736712,8957.484853561762,0.046074274270722526,0.002337656460448213
7.0,92.0,8976.29653726819,8976.251800519856,0.04485296507436942,0.002385322519488207
7.0,93.0,8995.064103102848,8995.018747477952,0.045646015236343374,0.002379166782547726
7.0,94.0,9013.82698455387,9013.785694436046,0.04176455401579915,0.00234095642530513
7.0,95.0,9032.593996865577,9032.55264139414,0.04199302862434706,0.0022727133391418964
7.0,96.0,9051.354369354898,9051.319588352235,0.03558121245964685,0.0021475971080340685
7.0,97.0,9070.121189759679,9070.086535310329,0.035571174679262185,0.002036608292650083
7.0,98.0,9088.88013624448,9088.853482268425,0.027672348920305012,0.0018645425391583287
7.0,99.0,9107.646778179183,9107.62042922652,0.02740921623922077,0.0017511672615914736
7.0,100.0,9126.405473743522,9126.387376184613,0.01916472718789919,0.001600496228171614
7.0,101.0,9145.17215283752,9145.154323142708,0.018851731702397956,0.0015235910370070486
7.0,102.0,9163.93192100101,9163.921270100804,0.011577518819194665,0.0014443892469102686
7.0,103.0,9182.698703178225,9182.688217058898,0.011292236615190632,0.0014190441212601939
7.0,104.0,9201.460348488135,9201.455164016992,0.005813060136688364,0.0014062035619174002
7.0,105.0,9220.227563344328,9220.222110975086,0.0059151159464363445,0.0014160178482075733
7.0,106.0,9238.991727476267,9238.98905793318,0.002921153797160514,0.0014432633247909977
7.0,107.0,9257.759315531692,9257.756004891276,0.0033916755553491384,0.0014797379482187135
7.0,108.0,9276.525825348512,9276.52295184937,0.002762640246146475,0.0015413991518154174
7.0,109.0,9295.293981638595,9295.289898807465,0.0038361861556950316,0.0016082405613281495
7.0,110.0,9314.062244017647,9314.056845765559,0.005022734241265425,0.0017022889045372775
7.0,111.0,9332.830825502002,9332.823792723655,0.006584132765965478,0.0018028989747758087
7.0,112.0,9351.599629978024,9351.59073968175,0.008395335722525488,0.0019136853966017302
7.0,113.0,9370.368412669577,9370.357686639843,0.010231301230760437,0.002031531129576137
7.0,114.0,9389.136936739116,9389.124633597938,0.011845826710668916,0.002133984629522293
7.0,115.0,9407.904789443664,9407.891580556032,0.012819916901207762,0.0022438929065753004
7.0,116.0,9426.672555277355,9426.658527514128,0.013743387764861836,0.0023103866486641794
7.0,117.0,9445.438642011086,9445.425474472222,0.013006197767026606,0.0023772228435458413
7.0,118.0,9464.20569960998,9464.192421430316,0.013262798857795133,0.0023832417237674448
7.0,119.0,9482.969308880956,9482.95936838841,0.010081262822041026,0.002373086820345498
7.0,120.0,9501.735685941123,9501.726315346506,0.009664209958373249,0.0023060563736492135
7.0,121.0,9520.49687336852,9520.4932623046,0.004062879694629373,0.0021977250947700622
7.0,122.0,9539.262994111124,9539.260209262695,0.0033623347071625176,0.0020641139142069218
7.0,123.0,9558.022085964943,9558.027156220789,-0.004371814504338545,0.001873191930883084
7.0,124.0,9576.788115612486,9576.794103178883,-0.005224510825428297,0.0017003895875889452
7.0,125.0,9595.546308802788,9595.561050136977,-0.013933131749126915,0.0014815542567688123
7.0,126.0,9614.31250391348,9614.327997095073,-0.014700896750582615,0.0013164514459011595
7.0,127.0,9633.07090064357,9633.094944053168,-0.023306981973746588,0.0011511924106034856
7.0,128.0,9651.837251716706,9651.861891011262,-0.024002041588119027,0.001044725370707666
7.0,129.0,9670.597186436173,9670.628837969358,-0.03116841487280908,0.0009828610795717813
7.0,130.0,9689.363928525378,9689.395784927452,-0.031534964440197655,0.00095149460262565
7.0,131.0,9708.126135676353,9708.162731885546,-0.03649380937804381,0.0009664299968581335
7.0,132.0,9726.893272633615,9726.92967884364,-0.03649514363087292,0.0009826466686876925
7.0,133.0,9745.658296642669,9745.696625801735,-0.03864849931369463,0.0010304712068242318
7.0,134.0,9764.426003673674,9764.463572759829,-0.03806795446053002,0.0010762885138804073
7.0,135.0,9783.193350527417,9783.230519717925,-0.03785878315738955,0.0011514165528404526
7.0,136.0,9801.961688713296,9801.997466676019,-0.03660066265365458,0.0012286999528968367
7.0,137.0,9820.730568735926,9820.764413634113,-0.03478387250834203,0.0013257428108008854
7.0,138.0,9839.499612760721,9839.53136059221,-0.03275057708469831,0.0014291696476115383
7.0,139.0,9858.268726618919,9858.298307550303,-0.030614078920734755,0.001530762254757267
7.0,140.0,9877.03780059724,9877.065254508398,-0.02847667476089555,0.0016409156936427795
7.0,141.0,9895.8065832558,9895.832201466492,-0.026591882791308308,0.0017189197813535612
7.0,142.0,9914.574621899194,9914.599148424586,-0.025422993983738706,0.001807731398309427
7.0,143.0,9933.34274198265,9933.36609538268,-0.024141909776517423,0.001834142316221791
7.0,144.0,9952.108726691988,9952.133042340776,-0.024977261677122442,0.0018646957812288461
7.0,145.0,9970.876390215897,9970.89998929887,-0.024122209119468607,0.0018177104570192436
7.0,146.0,9989.639953436636,9989.666936256965,-0.02735403980341289,0.0017553098100941244
7.0,147.0,10008.407179988555,10008.433883215059,-0.026939626181501808,0.001630966592485336
7.0,148.0,10027.168393920776,10027.200830173155,-0.03253265038893005,0.0014622113656626952
7.0,149.0,10045.935577467317,10045.967777131249,-0.03219977631897564,0.0012747182151873547
7.0,150.0,10064.695282037907,10064.734724089343,-0.03935402184561099,0.0010252424572181598
7.0,151.0,10083.462416012759,10083.501671047437,-0.03913933646754231,0.0008098554220485339
7.0,152.0,10102.221742677044,10102.268618005532,-0.04675953874902916,0.0005460959237394406
7.0,153.0,10120.98912040766,10121.035564963628,-0.04638353767313674,0.0003681047200293249
7.0,154.0,10139.749311838055,10139.802511921722,-0.05324107417345658,0.00025155626452920914
7.0,155.0,10158.516953563092,10158.569458879816,-0.05267593621101696,0.000300094486367465
7.0,156.0,10177.27898128519,10177.33640583791,-0.05778475658235038,0.0004083207123193843
7.0,157.0,10196.04724664005,10196.103352796006,-0.0566427623753043,0.0005091325520785474
7.0,158.0,10214.811872931263,10214.8702997541,-0.05919466953127994,0.0005819967140739616
7.0,159.0,10233.58064127366,10233.637246712195,-0.05755849809747815,0.0006436044395199311
7.0,160.0,10252.347985595778,10252.404193670289,-0.057377992774945596,0.0006875546306825181
7.0,161.0,10271.117477839716,10271.171140628383,-0.05498718475655551,0.0007330320522347823
7.0,162.0,10289.887039085579,10289.938087586477,-0.052527095399000245,0.0007946555544645766
7.0,163.0,10308.657131495273,10308.705034544573,-0.049476063165002415,0.0008618976301062707
7.0,164.0,10327.427784734029,10327.471981502667,-0.045836277199668984,0.0009555175672365521
7.0,165.0,10346.198456890652,10346.238928460762,-0.04212892517034561,0.0010549641835883622
7.0,166.0,10364.969150947916,10365.005875418858,-0.03835840973579252,0.001157541693396757
7.0,167.0,10383.739360689418,10383.772822376952,-0.035037480205573956,0.0012699473137390582
7.0,168.0,10402.509499320115,10402.539769335046,-0.03174891119397216,0.0013500883699365043
7.0,169.0,10421.278342737462,10421.30671629314,-0.029729965222941246,0.001440551971142408
7.0,170.0,10440.04786855823,10440.073663251234,-0.0270060374791683,0.0014754473308399775
7.0,171.0,10458.814430407549,10458.840610209329,-0.027226385348967597,0.001507318472562208
7.0,172.0,10477.583419363427,10477.607557167425,-0.025024174590271286,0.0014932687895478959
7.0,173.0,10496.34762001426,10496.374504125519,-0.027595070061124716,0.0014518138293246918
7.0,174.0,10515.116427409685,10515.141451083613,-0.02559419873978186,0.0014147805337122012
7.0,175.0,10533.878450916574,10533.908398041709,-0.0303740691101666,0.0013331622265444548
7.0,176.0,10552.647280416555,10552.675344999803,-0.028405464115621726,0.001326813222376994
7.0,177.0,10571.408313964646,10571.442291957897,-0.03424804634505563,0.0012838118431087444
7.0,178.0,10590.177329463531,10590.209238915992,-0.03217006443946957,0.0013515566690178171
7.0,179.0,10608.938491524887,10608.976185874086,-0.03798546097732469,0.0013848174190022457
7.0,180.0,10627.707706094014,10627.74313283218,-0.035789968277185835,0.001498504182693947
7.0,181.0,10646.470395078066,10646.510079790276,-0.040178632224524335,0.0015591799711439935
7.0,182.0,10665.239992382592,10665.27702674837,-0.037663203970623726,0.0016622525442084625
7.0,183.0,10684.004956926592,10684.043973706464,-0.03984360599588399,0.0016994072640846296
7.0,184.0,10702.775013568678,10702.81092066456,-0.036898005989769445,0.001762365579254199
7.0,185.0,10721.542839562217,10721.577867622655,-0.03622798394917481,0.001775405197167614
7.0,186.0,10740.313479988876,10740.344814580749,-0.03268617389767314,0.001806418199673313
7.0,187.0,10759.083674213462,10759.111761538843,-0.029604991295400396,0.0018262089479155262
7.0,188.0,10777.854985183887,10777.878708496937,-0.02534403138088237,0.0018542943685087338
7.0,189.0,10796.626758230892,10796.645655455031,-0.020603357421805413,0.0019064317481074819
7.0,190.0,10815.39873295793,10815.412602413127,-0.01560615658718234,0.0019610069358164096
7.0,191.0,10834.17072368378,10834.179549371222,-0.010555596171343495,0.0020446683866740646
7.0,192.0,10852.94268019523,10852.946496329316,-0.005496998551734578,0.0021292701459427552
7.0,193.0,10871.714289323463,10871.71344328741,-0.000744253698940156,0.0022264452667574513
7.0,194.0,10890.485059097311,10890.480390245506,0.0031990717284315906,0.0023227564358325385
7.0,195.0,10909.2559127419,10909.2473372036,0.0072572449416838936,0.0024138725690832194
7.0,196.0,10928.024487932713,10928.014284161694,0.009059101972070494,0.002491778078141601
7.0,197.0,10946.79477593056,10946.781231119789,0.01258268171977761,0.0025658062779434347
7.0,198.0,10965.560761695288,10965.548178077883,0.011820465703749505,0.0026055319977992854
7.0,199.0,10984.330476914944,10984.315125035979,0.014765874983822869,0.0026689416608649316
7.0,200.0,11003.094017403413,11003.082071994073,0.011543583306320215,0.002675210182764925
7.0,201.0,11021.863570168687,11021.849018952167,0.01428479095284274,0.00274594687827191
7.0,202.0,11040.625516369304,11040.615965910261,0.009410002493495995,0.002749566125947991
7.0,203.0,11059.394900875766,11059.382912868357,0.01191007084753437,0.002840406882766903
7.0,204.0,11078.156456101056,11078.149859826452,0.006549000078848621,0.002860167042074162
7.0,205.0,11096.925978862178,11096.916806784546,0.009101016872591572,0.00295944697874024
7.0,206.0,11115.688372040604,11115.68375374264,0.004469791016163072,0.002985403762318746
7.0,207.0,11134.4580328111,11134.450700700734,0.00708186324345661,0.0030677530766871548
7.0,208.0,11153.222240790059,11153.217647658828,0.004176081954028632,0.0030775708596646285
7.0,209.0,11171.992374358946,11171.984594616924,0.0072130583685066085,0.0031251653651917606
7.0,210.0,11190.759053444679,11190.751541575019,0.006739343845310941,0.0031194962455028596
7.0,211.0,11209.529500130535,11209.518488533113,0.010081352630095353,0.0031380718573202552
7.0,212.0,11228.298669982989,11228.285435491209,0.012118097919028514,0.0031357262994581438
7.0,213.0,11247.069627877714,11247.052382449303,0.01600463148952258,0.0031472460201704476
7.0,214.0,11265.84062291744,11265.819329407397,0.019934135282710486,0.003169980845539685
7.0,215.0,11284.611926620815,11284.586276365491,0.024230163842275942,0.003199618685050613
7.0,216.0,11303.383546643145,11303.353223323586,0.02887539801940875,0.003248795928252674
7.0,217.0,11322.155069437882,11322.12017028168,0.033470530368504114,0.0033028173547634525
7.0,218.0,11340.926278513476,11340.887117239776,0.03779561629244199,0.0033688793937514
7.0,219.0,11359.696849501805,11359.65406419787,0.04151651175379811,0.0034346378320646432
7.0,220.0,11378.46720361388,11378.421011155964,0.045059946393848804,0.003502558242048513
7.0,221.0,11397.235943312247,11397.18795811406,0.04701398948782298,0.003556408108744364
7.0,222.0,11416.00542516635,11415.954905072154,0.04973129795234854,0.0036155370779804856
7.0,223.0,11434.771511258194,11434.721852030249,0.04907173963056266,0.0036384297227822077
7.0,224.0,11453.540256635028,11453.488798988343,0.0510633716794473,0.0036840077907452132
7.0,225.0,11472.303750508658,11472.255745946437,0.04781651317989599,0.003671928055628903
7.0,226.0,11491.072117614276,11491.022692904531,0.049403866771172034,0.003714047074670499
7.0,227.0,11509.833335568857,11509.789639862625,0.0438404007054487,0.0036870130638894903
7.0,228.0,11528.601564387438,11528.556586820721,0.045227801932924194,0.00373645456535396
7.0,229.0,11547.361796065443,11547.323533778816,0.03859585363898077,0.003716166633875669
7.0,230.0,11566.130031483415,11566.090480736912,0.03990657904705586,0.003776623992104663
7.0,231.0,11584.890425515241,11584.857427695006,0.03332851383765956,0.0037656644259315775
7.0,232.0,11603.658709078809,11603.6243746531,0.03460093639205297,0.003821009992723517

